Discovering Optimal Natural Gaits of Dissipative Systems via Virtual Energy Injection

Legged robots offer several advantages when navigating unstructured environments, but they often fall short of the efficiency achieved by wheeled robots. One promising strategy to improve their energy economy is to leverage their natural (unactuated) dynamics using elastic elements. This work explores that concept by designing energy-optimal control inputs through a unified, multi-stage framework. It starts with a novel energy injection technique to identify passive motion patterns by harnessing the system's natural dynamics. This enables the discovery of passive solutions even in systems with energy dissipation caused by factors such as friction or plastic collisions. Building on these passive solutions, we then employ a continuation approach to derive energy-optimal control inputs for the fully actuated, dissipative robotic system. The method is tested on simulated models to demonstrate its applicability in both single- and multi-legged robotic systems. This analysis provides valuable insights into the design and operation of elastic legged robots, offering pathways to improve their efficiency and adaptability by exploiting the natural system dynamics.

==> Data/Biped_1/Biped_1_gammaLoL.csv <==
1e-12,0.79806
0.005,0.81745
0.01,0.8362
0.015,0.85436
0.02,0.87197
0.025,0.88906
0.03,0.90566
0.035,0.92179
0.04,0.93749
0.045,0.95277
0.05,0.96765
0.055,0.98216
0.06,0.99629
0.065,1.0101
0.07,1.0235
0.075,1.0367
0.077207,1.0424
0.082207,1.055
0.087207,1.0675
0.092207,1.0797
0.097207,1.0918
0.10221,1.1036
0.10721,1.1153
0.11221,1.1267
0.11721,1.138
0.12221,1.1491
0.12721,1.16
0.13221,1.1707
0.13721,1.1812
0.14221,1.1916
0.14721,1.2017
0.15221,1.2117
0.15721,1.2215
0.16221,1.2311
0.16721,1.2406
0.17221,1.2498
0.17721,1.2589
0.18221,1.2678
0.18721,1.2766
0.19221,1.2851
0.19721,1.2935
0.20221,1.3018
0.20721,1.3098
0.21221,1.3177
0.21721,1.3255
0.22221,1.333
0.22721,1.3405
0.23221,1.3477
0.23721,1.3548
0.24221,1.3617
0.24721,1.3685
0.25221,1.3751
0.25721,1.3815
0.26221,1.3878
0.26721,1.3939
0.27221,1.3999
0.27721,1.4057
0.28221,1.4113
0.28721,1.4168
0.29221,1.4221
0.29721,1.4273
0.30221,1.4323
0.30721,1.4371
0.31221,1.4417
0.31721,1.4462
0.32221,1.4505
0.32721,1.4547
0.33221,1.4587
0.33721,1.4625
0.34221,1.4661
0.34721,1.4696
0.35221,1.473
0.35721,1.4761
0.36221,1.4791
0.36721,1.4819
0.37221,1.4846
0.37721,1.4871
0.38221,1.4894
0.38721,1.4915
0.39221,1.4935
0.39721,1.4953
0.40221,1.4969
0.40721,1.4984
0.41221,1.4997
0.41721,1.5008
0.42221,1.5017
0.42721,1.5025
0.43221,1.5031
0.43721,1.5035
0.44221,1.5037
0.44721,1.5038
0.45221,1.5037
0.45721,1.5034
0.46221,1.503
0.46721,1.5023
0.47221,1.5015
0.47721,1.5005
0.48221,1.4993
0.48721,1.4979
0.49221,1.4964
0.49721,1.4946
0.50221,1.4927
0.50721,1.4906
0.51221,1.4883
0.51721,1.4858
0.52221,1.4832
0.52721,1.4803
0.53221,1.4772
0.53721,1.474
0.54221,1.4706
0.54721,1.4669
0.55221,1.4631
0.55721,1.4591
0.56221,1.4548
0.56721,1.4504
0.57221,1.4457
0.57721,1.4409
0.58221,1.4358
0.58721,1.4306
0.59221,1.4251
0.59721,1.4194
0.60221,1.4135
0.60721,1.4074
0.61221,1.401
0.61721,1.3944
0.62221,1.3876
0.62721,1.3806
0.63221,1.3734
0.63721,1.3659
0.64221,1.3581
0.64721,1.3502
0.65221,1.3419
0.65721,1.3335
0.66221,1.3248
0.66721,1.3158
0.67221,1.3065
0.67721,1.297
0.68221,1.2873
0.68721,1.2772
0.69221,1.2669
0.69721,1.2564
0.70221,1.2455
0.70721,1.2343
0.71221,1.2228
0.71721,1.211
0.72221,1.1989
0.72721,1.1865
0.73221,1.1737
0.73721,1.1606
0.74221,1.1471
0.74721,1.1333
0.75221,1.1191
0.75721,1.1045
0.76221,1.0896
0.76721,1.0742
0.77221,1.0585
0.77721,1.0423
0.78221,1.0258
0.78721,1.0088
0.79221,0.99137
0.79721,0.97352
0.80221,0.95522
0.80721,0.93646
0.81221,0.91725
0.81721,0.89757
0.82221,0.87741
0.82721,0.85676
0.83221,0.83562
0.83721,0.81399
0.83847,0.80845
0.84347,0.81963
0.84847,0.82953
0.85347,0.83821
0.85847,0.8457
0.86347,0.85206
0.86847,0.85732
0.87347,0.86152
0.87847,0.86473
0.88347,0.86697
0.88847,0.86829
0.89347,0.86874
0.89847,0.86837
0.90347,0.86721
0.90847,0.86531
0.91347,0.86272
0.91847,0.85947
0.92347,0.85562
0.92847,0.85121
0.93347,0.84628
0.93847,0.84088
0.94347,0.83505
0.94847,0.82884
0.95347,0.82229
0.95847,0.81544
0.96347,0.80834
0.96847,0.80104
0.97347,0.79358
0.97847,0.78599
0.98347,0.77834
0.98847,0.77066
0.99347,0.76299
0.99847,0.75538
1.0035,0.74788
1.0085,0.74053
1.0135,0.73338
1.0185,0.72646
1.0235,0.71982
1.0285,0.7135
1.0335,0.70752
1.0385,0.70189
1.0435,0.69662
1.0485,0.69173
1.0535,0.68725
1.0585,0.68318
1.0635,0.67954
1.0685,0.67635
1.0735,0.67362
1.0785,0.67137
1.0835,0.66961
1.0885,0.66837
1.0935,0.66766
1.0985,0.66749
1.1035,0.66788
1.1085,0.66884
1.1135,0.6704
1.1185,0.67256
1.1235,0.6753
1.1285,0.67858
1.1335,0.68237
1.1385,0.68665
1.1435,0.69138
1.1485,0.69652
1.1535,0.70204
1.1585,0.70792
1.1635,0.71413
1.1685,0.72061
1.1735,0.72736
1.1785,0.73433
1.1835,0.74149
1.1885,0.74881
1.1935,0.75627
1.1985,0.76381
1.2035,0.77142
1.2085,0.77906
1.2135,0.78671
1.2185,0.79433
1.2235,0.8019
1.2285,0.80938
1.2335,0.81676
1.2385,0.824
1.2435,0.83107
1.2485,0.83796
1.2535,0.84462
1.2585,0.85104
1.2635,0.85718
1.2685,0.86302
1.2735,0.86852
1.2785,0.87367
1.2835,0.87843
1.2885,0.88278
1.2935,0.88668
1.2985,0.89012
1.3035,0.89307
1.3085,0.89555
1.3135,0.89758
1.3185,0.89917
1.3235,0.90034
1.3285,0.90111
1.3335,0.90148
1.3385,0.90148
1.3435,0.90112
1.3485,0.90042
1.3535,0.89939
1.3585,0.89805
1.3635,0.89641
1.3685,0.89449
1.3735,0.89231
1.3785,0.88989
1.3835,0.88723
1.3885,0.88435
1.3935,0.88127
1.3985,0.87801
1.4035,0.87458
1.4085,0.87101
1.4135,0.86731
1.4185,0.8635
1.4235,0.8596
1.4285,0.85563
1.4335,0.8516
1.4385,0.84753
1.4435,0.84344
1.4485,0.83936
1.4535,0.83529
1.4585,0.83125
1.4635,0.82728
1.4685,0.82337
1.4735,0.81955
1.4785,0.81585
1.4835,0.81226
1.4885,0.80882
1.4935,0.80551
1.4985,0.80235
1.5035,0.79934
1.5085,0.79648
1.5135,0.79377
1.5185,0.79122
1.5235,0.78883
1.5285,0.78661
1.5335,0.78456
1.5385,0.78269
1.5435,0.78099
1.5485,0.77947
1.5535,0.77813
1.5585,0.77699
1.5635,0.77604
1.5685,0.77528
1.5735,0.77473
1.5785,0.77437
1.5835,0.77421
1.5885,0.77422
1.5935,0.77441
1.5985,0.77476
1.6035,0.77527
1.6085,0.77592
1.6135,0.77671
1.6185,0.77763
1.6235,0.77866
1.6285,0.77981
1.6335,0.78105
1.6385,0.78238
1.6435,0.7838
1.6485,0.78529
1.6535,0.78684
1.6585,0.78844
1.6635,0.7901
1.6685,0.79178
1.6735,0.7935
1.6785,0.79523
1.6835,0.79697
1.6885,0.7987
1.6935,0.80043
1.6985,0.80214
1.7035,0.80383
1.7085,0.80547
1.7135,0.80707
1.7185,0.80862
1.7235,0.81009
1.7285,0.8115
1.7335,0.81282
1.7385,0.81406
1.7435,0.81519
1.7485,0.81621
1.7535,0.81711
1.7555,0.81744
1.7605,0.81826
1.7655,0.81895
1.7705,0.8195
1.7755,0.81994
1.7805,0.82025
1.7855,0.82045
1.7905,0.82055
1.7955,0.82053
1.8005,0.82042
1.8055,0.82021
1.8105,0.8199
1.8155,0.81952
1.8205,0.81905
1.8255,0.8185
1.8305,0.81788
1.8355,0.8172
1.8405,0.81645
1.8455,0.81564
1.8505,0.81478
1.8555,0.81387
1.8605,0.81292
1.8655,0.81193
1.8705,0.8109
1.8755,0.80984
1.8805,0.80876
1.8855,0.80766
1.8905,0.80654
1.8955,0.80541
1.9005,0.80427
1.9055,0.80314
1.9105,0.80201
1.9155,0.8009
1.9205,0.7998
1.9255,0.79873
1.9305,0.79768
1.9355,0.79667
1.9405,0.7957
1.9455,0.79477
1.9505,0.79389
1.9555,0.79307
1.9605,0.79231
1.9655,0.7916
1.9705,0.79095
1.9755,0.79036
1.9805,0.78984
1.9855,0.78937
1.9905,0.78897
1.9955,0.78863
2.0005,0.78836
2.0055,0.78815
2.0105,0.78801
2.0155,0.78795
2.0205,0.78795
2.0255,0.78801
2.0305,0.78814
2.0355,0.78833
2.0405,0.78857
2.0455,0.78887
2.0505,0.78922
2.0555,0.78962
2.0605,0.79006
2.0655,0.79055
2.0705,0.79107
2.0755,0.79163
2.0805,0.79222
2.0855,0.79285
2.0905,0.79349
2.0955,0.79416
2.1005,0.79485
2.1055,0.79555
2.1105,0.79626
2.1155,0.79697
2.1205,0.79768
2.1255,0.7984
2.1305,0.7991
2.1355,0.79979
2.1405,0.80047
2.1455,0.80113
2.1505,0.80177
2.1555,0.80238
2.1605,0.80297
2.1655,0.80353
2.1705,0.80407
2.1755,0.80457
2.1805,0.80504
2.1855,0.80547
2.1905,0.80587
2.1955,0.80623
2.2005,0.80655
2.2055,0.80684
2.2105,0.80707
2.2155,0.80727
2.2205,0.80742
2.2255,0.80754
2.2305,0.80761
2.2355,0.80765
2.2405,0.80765
2.2455,0.80761
2.2505,0.80754
2.2555,0.80744
2.2605,0.8073
2.2655,0.80714
2.2705,0.80694
2.2755,0.80672
2.2805,0.80646
2.2855,0.80619
2.2905,0.80589
2.2955,0.80557
2.3005,0.80524
2.3055,0.80488
2.3105,0.80452
2.3155,0.80414
2.3205,0.80375
2.3255,0.80336
2.3305,0.80296
2.3355,0.80256
2.3405,0.80216
2.3455,0.80176
2.3505,0.80136
2.3555,0.80097
2.3605,0.80059
2.3655,0.80022
2.3705,0.79986
2.3755,0.79951
2.3805,0.79918
2.3855,0.79887
2.3905,0.79859
2.3955,0.79832
2.4005,0.79808
2.4005,0.79806


==> Data/Biped_1/Biped_1_gammaLoR.csv <==
1e-12,0.82485
0.005,0.82351
0.01,0.82211
0.015,0.82066
0.02,0.81916
0.025,0.81763
0.03,0.81607
0.035,0.81449
0.04,0.8129
0.045,0.81131
0.05,0.80971
0.055,0.80812
0.06,0.80653
0.065,0.80496
0.07,0.8034
0.075,0.80185
0.077207,0.80117
0.082207,0.80667
0.087207,0.81212
0.092207,0.81752
0.097207,0.82288
0.10221,0.8282
0.10721,0.83346
0.11221,0.83868
0.11721,0.84386
0.12221,0.84899
0.12721,0.85407
0.13221,0.85911
0.13721,0.86411
0.14221,0.86906
0.14721,0.87396
0.15221,0.87882
0.15721,0.88364
0.16221,0.88841
0.16721,0.89314
0.17221,0.89783
0.17721,0.90247
0.18221,0.90706
0.18721,0.91162
0.19221,0.91613
0.19721,0.9206
0.20221,0.92503
0.20721,0.92941
0.21221,0.93375
0.21721,0.93805
0.22221,0.94231
0.22721,0.94652
0.23221,0.9507
0.23721,0.95483
0.24221,0.95893
0.24721,0.96298
0.25221,0.967
0.25721,0.97099
0.26221,0.97494
0.26721,0.97886
0.27221,0.98275
0.27721,0.98662
0.28221,0.99045
0.28721,0.99426
0.29221,0.99805
0.29721,1.0018
0.30221,1.0056
0.30721,1.0093
0.31221,1.013
0.31721,1.0167
0.32221,1.0204
0.32721,1.024
0.33221,1.0277
0.33721,1.0313
0.34221,1.0349
0.34721,1.0386
0.35221,1.0422
0.35721,1.0458
0.36221,1.0494
0.36721,1.0531
0.37221,1.0567
0.37721,1.0603
0.38221,1.0639
0.38721,1.0676
0.39221,1.0712
0.39721,1.0749
0.40221,1.0786
0.40721,1.0822
0.41221,1.0859
0.41721,1.0897
0.42221,1.0934
0.42721,1.0971
0.43221,1.1009
0.43721,1.1047
0.44221,1.1085
0.44721,1.1124
0.45221,1.1163
0.45721,1.1202
0.46221,1.1241
0.46721,1.1281
0.47221,1.1321
0.47721,1.1361
0.48221,1.1402
0.48721,1.1443
0.49221,1.1484
0.49721,1.1526
0.50221,1.1568
0.50721,1.1611
0.51221,1.1654
0.51721,1.1697
0.52221,1.1741
0.52721,1.1785
0.53221,1.183
0.53721,1.1875
0.54221,1.192
0.54721,1.1966
0.55221,1.2013
0.55721,1.2059
0.56221,1.2107
0.56721,1.2154
0.57221,1.2203
0.57721,1.2251
0.58221,1.23
0.58721,1.235
0.59221,1.24
0.59721,1.245
0.60221,1.2501
0.60721,1.2553
0.61221,1.2604
0.61721,1.2656
0.62221,1.2709
0.62721,1.2762
0.63221,1.2816
0.63721,1.287
0.64221,1.2924
0.64721,1.2978
0.65221,1.3034
0.65721,1.3089
0.66221,1.3145
0.66721,1.3201
0.67221,1.3257
0.67721,1.3314
0.68221,1.3371
0.68721,1.3429
0.69221,1.3487
0.69721,1.3545
0.70221,1.3603
0.70721,1.3662
0.71221,1.3721
0.71721,1.378
0.72221,1.3839
0.72721,1.3899
0.73221,1.3958
0.73721,1.4018
0.74221,1.4078
0.74721,1.4138
0.75221,1.4198
0.75721,1.4259
0.76221,1.4319
0.76721,1.4379
0.77221,1.444
0.77721,1.45
0.78221,1.4561
0.78721,1.4621
0.79221,1.4682
0.79721,1.4742
0.80221,1.4802
0.80721,1.4863
0.81221,1.4923
0.81721,1.4983
0.82221,1.5043
0.82721,1.5102
0.83221,1.5162
0.83721,1.5221
0.83847,1.5236
0.84347,1.5296
0.84847,1.5355
0.85347,1.5414
0.85847,1.5472
0.86347,1.553
0.86847,1.5587
0.87347,1.5643
0.87847,1.5699
0.88347,1.5754
0.88847,1.5808
0.89347,1.5861
0.89847,1.5914
0.90347,1.5966
0.90847,1.6017
0.91347,1.6068
0.91847,1.6117
0.92347,1.6166
0.92847,1.6214
0.93347,1.6261
0.93847,1.6307
0.94347,1.6352
0.94847,1.6396
0.95347,1.6439
0.95847,1.6481
0.96347,1.6523
0.96847,1.6563
0.97347,1.6602
0.97847,1.664
0.98347,1.6677
0.98847,1.6713
0.99347,1.6748
0.99847,1.6782
1.0035,1.6815
1.0085,1.6846
1.0135,1.6877
1.0185,1.6906
1.0235,1.6934
1.0285,1.696
1.0335,1.6986
1.0385,1.701
1.0435,1.7033
1.0485,1.7055
1.0535,1.7076
1.0585,1.7096
1.0635,1.7115
1.0685,1.7132
1.0735,1.7149
1.0785,1.7164
1.0835,1.7178
1.0885,1.7192
1.0935,1.7204
1.0985,1.7215
1.1035,1.7225
1.1085,1.7235
1.1135,1.7243
1.1185,1.7251
1.1235,1.7257
1.1285,1.7263
1.1335,1.7267
1.1385,1.7271
1.1435,1.7274
1.1485,1.7276
1.1535,1.7277
1.1585,1.7277
1.1635,1.7276
1.1685,1.7275
1.1735,1.7272
1.1785,1.7269
1.1835,1.7265
1.1885,1.726
1.1935,1.7255
1.1985,1.7248
1.2035,1.7241
1.2085,1.7233
1.2135,1.7224
1.2185,1.7214
1.2235,1.7203
1.2285,1.7192
1.2335,1.718
1.2385,1.7167
1.2435,1.7153
1.2485,1.7138
1.2535,1.7123
1.2585,1.7106
1.2635,1.7089
1.2685,1.7071
1.2735,1.7052
1.2785,1.7032
1.2835,1.7011
1.2885,1.6989
1.2935,1.6967
1.2985,1.6943
1.3035,1.6918
1.3085,1.6893
1.3135,1.6867
1.3185,1.6839
1.3235,1.6811
1.3285,1.6782
1.3335,1.6751
1.3385,1.672
1.3435,1.6687
1.3485,1.6654
1.3535,1.6619
1.3585,1.6584
1.3635,1.6547
1.3685,1.6509
1.3735,1.647
1.3785,1.643
1.3835,1.6389
1.3885,1.6346
1.3935,1.6303
1.3985,1.6258
1.4035,1.6212
1.4085,1.6165
1.4135,1.6116
1.4185,1.6067
1.4235,1.6016
1.4285,1.5964
1.4335,1.5911
1.4385,1.5856
1.4435,1.58
1.4485,1.5743
1.4535,1.5685
1.4585,1.5625
1.4635,1.5565
1.4685,1.5503
1.4735,1.5439
1.4785,1.5374
1.4835,1.5308
1.4885,1.5241
1.4935,1.5172
1.4985,1.5102
1.5035,1.5031
1.5085,1.4958
1.5135,1.4884
1.5185,1.4809
1.5235,1.4732
1.5285,1.4654
1.5335,1.4575
1.5385,1.4494
1.5435,1.4412
1.5485,1.4329
1.5535,1.4244
1.5585,1.4157
1.5635,1.407
1.5685,1.3981
1.5735,1.389
1.5785,1.3798
1.5835,1.3705
1.5885,1.3611
1.5935,1.3515
1.5985,1.3418
1.6035,1.3319
1.6085,1.3219
1.6135,1.3118
1.6185,1.3016
1.6235,1.2913
1.6285,1.2808
1.6335,1.2703
1.6385,1.2596
1.6435,1.2488
1.6485,1.2379
1.6535,1.2269
1.6585,1.2158
1.6635,1.2046
1.6685,1.1933
1.6735,1.1819
1.6785,1.1704
1.6835,1.1589
1.6885,1.1472
1.6935,1.1355
1.6985,1.1236
1.7035,1.1117
1.7085,1.0997
1.7135,1.0877
1.7185,1.0755
1.7235,1.0633
1.7285,1.0511
1.7335,1.0387
1.7385,1.0263
1.7435,1.0138
1.7485,1.0013
1.7535,0.98873
1.7555,0.98356
1.7605,0.9775
1.7655,0.97197
1.7705,0.96691
1.7755,0.9623
1.7805,0.95809
1.7855,0.95426
1.7905,0.95076
1.7955,0.94755
1.8005,0.94461
1.8055,0.94189
1.8105,0.93935
1.8155,0.93697
1.8205,0.9347
1.8255,0.9325
1.8305,0.93034
1.8355,0.92819
1.8405,0.926
1.8455,0.92374
1.8505,0.92138
1.8555,0.91887
1.8605,0.91617
1.8655,0.91327
1.8705,0.9101
1.8755,0.90665
1.8805,0.90286
1.8855,0.89871
1.8905,0.89418
1.8955,0.8893
1.9005,0.88411
1.9055,0.87863
1.9105,0.87291
1.9155,0.86699
1.9205,0.8609
1.9255,0.85468
1.9305,0.84836
1.9355,0.84199
1.9405,0.83559
1.9455,0.82921
1.9505,0.82287
1.9555,0.81662
1.9605,0.81047
1.9655,0.80442
1.9705,0.79849
1.9755,0.7927
1.9805,0.78706
1.9855,0.78157
1.9905,0.77627
1.9955,0.77115
2.0005,0.76623
2.0055,0.76153
2.0105,0.75705
2.0155,0.75282
2.0205,0.74884
2.0255,0.74511
2.0305,0.74165
2.0355,0.73845
2.0405,0.73552
2.0455,0.73287
2.0505,0.7305
2.0555,0.72842
2.0605,0.72663
2.0655,0.72514
2.0705,0.72394
2.0755,0.72306
2.0805,0.72248
2.0855,0.72221
2.0905,0.72224
2.0955,0.72256
2.1005,0.72316
2.1055,0.72403
2.1105,0.72515
2.1155,0.72653
2.1205,0.72814
2.1255,0.72998
2.1305,0.73203
2.1355,0.7343
2.1405,0.73676
2.1455,0.73941
2.1505,0.74223
2.1555,0.74521
2.1605,0.74833
2.1655,0.75157
2.1705,0.75492
2.1755,0.75835
2.1805,0.76185
2.1855,0.76541
2.1905,0.76901
2.1955,0.77262
2.2005,0.77624
2.2055,0.77984
2.2105,0.78342
2.2155,0.78694
2.2205,0.79042
2.2255,0.79382
2.2305,0.79715
2.2355,0.80039
2.2405,0.80353
2.2455,0.80656
2.2505,0.80948
2.2555,0.81225
2.2605,0.81489
2.2655,0.81737
2.2705,0.81969
2.2755,0.82183
2.2805,0.8238
2.2855,0.82559
2.2905,0.82721
2.2955,0.82866
2.3005,0.82995
2.3055,0.83107
2.3105,0.83203
2.3155,0.83284
2.3205,0.83349
2.3255,0.83398
2.3305,0.83433
2.3355,0.83453
2.3405,0.83459
2.3455,0.8345
2.3505,0.83428
2.3555,0.83392
2.3605,0.83342
2.3655,0.8328
2.3705,0.83205
2.3755,0.83117
2.3805,0.83017
2.3855,0.82904
2.3905,0.8278
2.3955,0.82645
2.4005,0.82498
2.4005,0.82485


==> Data/Biped_1/Biped_1_gammaUpL.csv <==
1e-12,-0.39477
0.005,-0.40871
0.01,-0.42231
0.015,-0.43559
0.02,-0.44857
0.025,-0.46128
0.03,-0.47372
0.035,-0.48591
0.04,-0.49786
0.045,-0.50958
0.05,-0.52107
0.055,-0.53236
0.06,-0.54344
0.065,-0.55433
0.07,-0.56502
0.075,-0.57553
0.077207,-0.58011
0.082207,-0.59049
0.087207,-0.6008
0.092207,-0.61102
0.097207,-0.62116
0.10221,-0.63123
0.10721,-0.64121
0.11221,-0.65111
0.11721,-0.66093
0.12221,-0.67066
0.12721,-0.68032
0.13221,-0.68989
0.13721,-0.69938
0.14221,-0.70879
0.14721,-0.71812
0.15221,-0.72736
0.15721,-0.73652
0.16221,-0.74559
0.16721,-0.75459
0.17221,-0.76349
0.17721,-0.77232
0.18221,-0.78106
0.18721,-0.78971
0.19221,-0.79828
0.19721,-0.80676
0.20221,-0.81516
0.20721,-0.82347
0.21221,-0.8317
0.21721,-0.83984
0.22221,-0.8479
0.22721,-0.85586
0.23221,-0.86375
0.23721,-0.87154
0.24221,-0.87924
0.24721,-0.88685
0.25221,-0.89436
0.25721,-0.90178
0.26221,-0.9091
0.26721,-0.91632
0.27221,-0.92343
0.27721,-0.93044
0.28221,-0.93734
0.28721,-0.94413
0.29221,-0.95081
0.29721,-0.95738
0.30221,-0.96383
0.30721,-0.97016
0.31221,-0.97637
0.31721,-0.98245
0.32221,-0.98841
0.32721,-0.99424
0.33221,-0.99994
0.33721,-1.0055
0.34221,-1.0109
0.34721,-1.0162
0.35221,-1.0214
0.35721,-1.0264
0.36221,-1.0313
0.36721,-1.036
0.37221,-1.0405
0.37721,-1.045
0.38221,-1.0492
0.38721,-1.0533
0.39221,-1.0573
0.39721,-1.061
0.40221,-1.0646
0.40721,-1.0681
0.41221,-1.0714
0.41721,-1.0745
0.42221,-1.0774
0.42721,-1.0801
0.43221,-1.0827
0.43721,-1.0851
0.44221,-1.0873
0.44721,-1.0893
0.45221,-1.0911
0.45721,-1.0928
0.46221,-1.0942
0.46721,-1.0955
0.47221,-1.0965
0.47721,-1.0974
0.48221,-1.098
0.48721,-1.0985
0.49221,-1.0987
0.49721,-1.0987
0.50221,-1.0986
0.50721,-1.0982
0.51221,-1.0976
0.51721,-1.0968
0.52221,-1.0958
0.52721,-1.0946
0.53221,-1.0931
0.53721,-1.0915
0.54221,-1.0896
0.54721,-1.0875
0.55221,-1.0851
0.55721,-1.0826
0.56221,-1.0798
0.56721,-1.0768
0.57221,-1.0736
0.57721,-1.0702
0.58221,-1.0665
0.58721,-1.0626
0.59221,-1.0585
0.59721,-1.0542
0.60221,-1.0496
0.60721,-1.0448
0.61221,-1.0398
0.61721,-1.0346
0.62221,-1.0291
0.62721,-1.0234
0.63221,-1.0175
0.63721,-1.0113
0.64221,-1.0049
0.64721,-0.99833
0.65221,-0.99149
0.65721,-0.98442
0.66221,-0.97712
0.66721,-0.96959
0.67221,-0.96183
0.67721,-0.95384
0.68221,-0.94562
0.68721,-0.93717
0.69221,-0.92849
0.69721,-0.91958
0.70221,-0.91044
0.70721,-0.90107
0.71221,-0.89146
0.71721,-0.88161
0.72221,-0.87153
0.72721,-0.86121
0.73221,-0.85066
0.73721,-0.83986
0.74221,-0.82883
0.74721,-0.81755
0.75221,-0.80604
0.75721,-0.79428
0.76221,-0.78227
0.76721,-0.77003
0.77221,-0.75753
0.77721,-0.74479
0.78221,-0.7318
0.78721,-0.71857
0.79221,-0.70508
0.79721,-0.69134
0.80221,-0.67735
0.80721,-0.66311
0.81221,-0.64862
0.81721,-0.63387
0.82221,-0.61886
0.82721,-0.6036
0.83221,-0.58808
0.83721,-0.5723
0.83847,-0.56829
0.84347,-0.55833
0.84847,-0.54784
0.85347,-0.53687
0.85847,-0.52545
0.86347,-0.51364
0.86847,-0.50148
0.87347,-0.48901
0.87847,-0.47627
0.88347,-0.46332
0.88847,-0.45019
0.89347,-0.43693
0.89847,-0.42358
0.90347,-0.4102
0.90847,-0.39681
0.91347,-0.38348
0.91847,-0.37023
0.92347,-0.35712
0.92847,-0.3442
0.93347,-0.33149
0.93847,-0.31906
0.94347,-0.30694
0.94847,-0.29518
0.95347,-0.28382
0.95847,-0.27291
0.96347,-0.26249
0.96847,-0.25261
0.97347,-0.24331
0.97847,-0.23463
0.98347,-0.22662
0.98847,-0.21933
0.99347,-0.21279
0.99847,-0.20706
1.0035,-0.20217
1.0085,-0.19818
1.0135,-0.19512
1.0185,-0.19304
1.0235,-0.19199
1.0285,-0.19197
1.0335,-0.19295
1.0385,-0.19488
1.0435,-0.19772
1.0485,-0.20142
1.0535,-0.20593
1.0585,-0.21123
1.0635,-0.21725
1.0685,-0.22395
1.0735,-0.2313
1.0785,-0.23924
1.0835,-0.24773
1.0885,-0.25673
1.0935,-0.26619
1.0985,-0.27606
1.1035,-0.28631
1.1085,-0.29689
1.1135,-0.30775
1.1185,-0.31885
1.1235,-0.33014
1.1285,-0.34158
1.1335,-0.35312
1.1385,-0.36472
1.1435,-0.37632
1.1485,-0.38789
1.1535,-0.39938
1.1585,-0.41074
1.1635,-0.42192
1.1685,-0.43289
1.1735,-0.44359
1.1785,-0.45397
1.1835,-0.464
1.1885,-0.47363
1.1935,-0.48281
1.1985,-0.49149
1.2035,-0.49963
1.2085,-0.50718
1.2135,-0.51414
1.2185,-0.5205
1.2235,-0.52626
1.2285,-0.53144
1.2335,-0.53604
1.2385,-0.54006
1.2435,-0.5435
1.2485,-0.54638
1.2535,-0.54868
1.2585,-0.55043
1.2635,-0.55162
1.2685,-0.55226
1.2735,-0.55236
1.2785,-0.55191
1.2835,-0.55092
1.2885,-0.5494
1.2935,-0.54735
1.2985,-0.54477
1.3035,-0.54169
1.3085,-0.53812
1.3135,-0.53412
1.3185,-0.52971
1.3235,-0.52492
1.3285,-0.5198
1.3335,-0.51437
1.3385,-0.50867
1.3435,-0.50274
1.3485,-0.4966
1.3535,-0.49031
1.3585,-0.48387
1.3635,-0.47735
1.3685,-0.47076
1.3735,-0.46414
1.3785,-0.45753
1.3835,-0.45096
1.3885,-0.44447
1.3935,-0.43809
1.3985,-0.43183
1.4035,-0.42571
1.4085,-0.41975
1.4135,-0.41395
1.4185,-0.40834
1.4235,-0.40292
1.4285,-0.39772
1.4335,-0.39274
1.4385,-0.388
1.4435,-0.38351
1.4485,-0.37929
1.4535,-0.37535
1.4585,-0.37171
1.4635,-0.36838
1.4685,-0.36538
1.4735,-0.36271
1.4785,-0.3604
1.4835,-0.35846
1.4885,-0.35687
1.4935,-0.35564
1.4985,-0.35474
1.5035,-0.35417
1.5085,-0.3539
1.5135,-0.35393
1.5185,-0.35424
1.5235,-0.35481
1.5285,-0.35564
1.5335,-0.3567
1.5385,-0.35798
1.5435,-0.35948
1.5485,-0.36117
1.5535,-0.36304
1.5585,-0.36508
1.5635,-0.36727
1.5685,-0.3696
1.5735,-0.37205
1.5785,-0.37462
1.5835,-0.37728
1.5885,-0.38003
1.5935,-0.38286
1.5985,-0.38574
1.6035,-0.38868
1.6085,-0.39165
1.6135,-0.39464
1.6185,-0.39765
1.6235,-0.40065
1.6285,-0.40365
1.6335,-0.40661
1.6385,-0.40954
1.6435,-0.41241
1.6485,-0.41522
1.6535,-0.41796
1.6585,-0.4206
1.6635,-0.42315
1.6685,-0.42558
1.6735,-0.42789
1.6785,-0.43006
1.6835,-0.43207
1.6885,-0.43393
1.6935,-0.4356
1.6985,-0.43709
1.7035,-0.43838
1.7085,-0.43945
1.7135,-0.4403
1.7185,-0.44091
1.7235,-0.44127
1.7285,-0.44137
1.7335,-0.44119
1.7385,-0.44072
1.7435,-0.43995
1.7485,-0.43887
1.7535,-0.43746
1.7555,-0.43679
1.7605,-0.43574
1.7655,-0.43453
1.7705,-0.43318
1.7755,-0.43169
1.7805,-0.43007
1.7855,-0.42834
1.7905,-0.42651
1.7955,-0.42458
1.8005,-0.42258
1.8055,-0.42051
1.8105,-0.41838
1.8155,-0.4162
1.8205,-0.41399
1.8255,-0.41176
1.8305,-0.40951
1.8355,-0.40726
1.8405,-0.40503
1.8455,-0.40282
1.8505,-0.40064
1.8555,-0.3985
1.8605,-0.39642
1.8655,-0.39441
1.8705,-0.39248
1.8755,-0.39063
1.8805,-0.38889
1.8855,-0.38726
1.8905,-0.38576
1.8955,-0.38437
1.9005,-0.38311
1.9055,-0.38198
1.9105,-0.38097
1.9155,-0.38009
1.9205,-0.37934
1.9255,-0.37872
1.9305,-0.37823
1.9355,-0.37787
1.9405,-0.37764
1.9455,-0.37755
1.9505,-0.37759
1.9555,-0.37777
1.9605,-0.37807
1.9655,-0.37849
1.9705,-0.37903
1.9755,-0.37967
1.9805,-0.38042
1.9855,-0.38126
1.9905,-0.38218
1.9955,-0.38319
2.0005,-0.38427
2.0055,-0.38541
2.0105,-0.38662
2.0155,-0.38788
2.0205,-0.38919
2.0255,-0.39053
2.0305,-0.39191
2.0355,-0.39331
2.0405,-0.39473
2.0455,-0.39615
2.0505,-0.39757
2.0555,-0.39899
2.0605,-0.40039
2.0655,-0.40177
2.0705,-0.40311
2.0755,-0.40442
2.0805,-0.40568
2.0855,-0.40689
2.0905,-0.40805
2.0955,-0.40915
2.1005,-0.41018
2.1055,-0.41116
2.1105,-0.41207
2.1155,-0.41291
2.1205,-0.41367
2.1255,-0.41437
2.1305,-0.41498
2.1355,-0.41552
2.1405,-0.41597
2.1455,-0.41634
2.1505,-0.41662
2.1555,-0.41681
2.1605,-0.41693
2.1655,-0.41697
2.1705,-0.41693
2.1755,-0.41682
2.1805,-0.41664
2.1855,-0.41639
2.1905,-0.41608
2.1955,-0.41571
2.2005,-0.41528
2.2055,-0.41479
2.2105,-0.41425
2.2155,-0.41365
2.2205,-0.41302
2.2255,-0.41234
2.2305,-0.41163
2.2355,-0.41089
2.2405,-0.41012
2.2455,-0.40934
2.2505,-0.40854
2.2555,-0.40773
2.2605,-0.40691
2.2655,-0.4061
2.2705,-0.40529
2.2755,-0.4045
2.2805,-0.40371
2.2855,-0.40294
2.2905,-0.40219
2.2955,-0.40146
2.3005,-0.40076
2.3055,-0.40007
2.3105,-0.39942
2.3155,-0.39879
2.3205,-0.39819
2.3255,-0.39763
2.3305,-0.39711
2.3355,-0.39662
2.3405,-0.39617
2.3455,-0.39576
2.3505,-0.3954
2.3555,-0.39509
2.3605,-0.39483
2.3655,-0.39461
2.3705,-0.39445
2.3755,-0.39435
2.3805,-0.3943
2.3855,-0.39432
2.3905,-0.3944
2.3955,-0.39454
2.4005,-0.39475
2.4005,-0.39477


==> Data/Biped_1/Biped_1_gammaUpR.csv <==
1e-12,-0.40642
0.005,-0.40392
0.01,-0.40143
0.015,-0.39896
0.02,-0.39652
0.025,-0.39413
0.03,-0.39179
0.035,-0.38951
0.04,-0.3873
0.045,-0.38516
0.05,-0.3831
0.055,-0.38113
0.06,-0.37924
0.065,-0.37745
0.07,-0.37575
0.075,-0.37416
0.077207,-0.37349
0.082207,-0.37989
0.087207,-0.38628
0.092207,-0.39263
0.097207,-0.39897
0.10221,-0.40528
0.10721,-0.41156
0.11221,-0.41782
0.11721,-0.42405
0.12221,-0.43025
0.12721,-0.43642
0.13221,-0.44257
0.13721,-0.44869
0.14221,-0.45478
0.14721,-0.46084
0.15221,-0.46687
0.15721,-0.47288
0.16221,-0.47885
0.16721,-0.48479
0.17221,-0.4907
0.17721,-0.49658
0.18221,-0.50242
0.18721,-0.50824
0.19221,-0.51402
0.19721,-0.51976
0.20221,-0.52548
0.20721,-0.53116
0.21221,-0.5368
0.21721,-0.54241
0.22221,-0.54799
0.22721,-0.55352
0.23221,-0.55903
0.23721,-0.56449
0.24221,-0.56992
0.24721,-0.57531
0.25221,-0.58067
0.25721,-0.58599
0.26221,-0.59126
0.26721,-0.59651
0.27221,-0.60171
0.27721,-0.60687
0.28221,-0.612
0.28721,-0.61709
0.29221,-0.62213
0.29721,-0.62714
0.30221,-0.63211
0.30721,-0.63704
0.31221,-0.64192
0.31721,-0.64677
0.32221,-0.65158
0.32721,-0.65634
0.33221,-0.66107
0.33721,-0.66575
0.34221,-0.6704
0.34721,-0.675
0.35221,-0.67956
0.35721,-0.68407
0.36221,-0.68855
0.36721,-0.69298
0.37221,-0.69737
0.37721,-0.70172
0.38221,-0.70603
0.38721,-0.71029
0.39221,-0.71451
0.39721,-0.71868
0.40221,-0.72281
0.40721,-0.7269
0.41221,-0.73095
0.41721,-0.73494
0.42221,-0.7389
0.42721,-0.74281
0.43221,-0.74668
0.43721,-0.7505
0.44221,-0.75427
0.44721,-0.758
0.45221,-0.76168
0.45721,-0.76532
0.46221,-0.76891
0.46721,-0.77246
0.47221,-0.77596
0.47721,-0.77941
0.48221,-0.78281
0.48721,-0.78616
0.49221,-0.78947
0.49721,-0.79273
0.50221,-0.79594
0.50721,-0.7991
0.51221,-0.80221
0.51721,-0.80527
0.52221,-0.80828
0.52721,-0.81124
0.53221,-0.81415
0.53721,-0.817
0.54221,-0.81981
0.54721,-0.82256
0.55221,-0.82526
0.55721,-0.82791
0.56221,-0.8305
0.56721,-0.83304
0.57221,-0.83553
0.57721,-0.83796
0.58221,-0.84033
0.58721,-0.84265
0.59221,-0.84491
0.59721,-0.84712
0.60221,-0.84927
0.60721,-0.85136
0.61221,-0.85339
0.61721,-0.85536
0.62221,-0.85727
0.62721,-0.85913
0.63221,-0.86092
0.63721,-0.86265
0.64221,-0.86432
0.64721,-0.86593
0.65221,-0.86747
0.65721,-0.86895
0.66221,-0.87036
0.66721,-0.87171
0.67221,-0.87299
0.67721,-0.8742
0.68221,-0.87535
0.68721,-0.87642
0.69221,-0.87743
0.69721,-0.87837
0.70221,-0.87924
0.70721,-0.88004
0.71221,-0.88077
0.71721,-0.88143
0.72221,-0.88202
0.72721,-0.88254
0.73221,-0.88299
0.73721,-0.88337
0.74221,-0.88368
0.74721,-0.88392
0.75221,-0.88409
0.75721,-0.88419
0.76221,-0.88422
0.76721,-0.88418
0.77221,-0.88407
0.77721,-0.88389
0.78221,-0.88363
0.78721,-0.88331
0.79221,-0.88292
0.79721,-0.88245
0.80221,-0.88191
0.80721,-0.8813
0.81221,-0.88063
0.81721,-0.87988
0.82221,-0.87905
0.82721,-0.87816
0.83221,-0.87719
0.83721,-0.87616
0.83847,-0.87589
0.84347,-0.87507
0.84847,-0.87418
0.85347,-0.87322
0.85847,-0.8722
0.86347,-0.87112
0.86847,-0.86998
0.87347,-0.86879
0.87847,-0.86754
0.88347,-0.86624
0.88847,-0.8649
0.89347,-0.86351
0.89847,-0.86208
0.90347,-0.8606
0.90847,-0.8591
0.91347,-0.85755
0.91847,-0.85598
0.92347,-0.85438
0.92847,-0.85275
0.93347,-0.85109
0.93847,-0.84942
0.94347,-0.84773
0.94847,-0.84602
0.95347,-0.84431
0.95847,-0.84258
0.96347,-0.84084
0.96847,-0.8391
0.97347,-0.83736
0.97847,-0.83562
0.98347,-0.83388
0.98847,-0.83215
0.99347,-0.83043
0.99847,-0.82872
1.0035,-0.82703
1.0085,-0.82535
1.0135,-0.82369
1.0185,-0.82205
1.0235,-0.82044
1.0285,-0.81886
1.0335,-0.8173
1.0385,-0.81577
1.0435,-0.81427
1.0485,-0.81278
1.0535,-0.81133
1.0585,-0.80989
1.0635,-0.80848
1.0685,-0.80709
1.0735,-0.80572
1.0785,-0.80438
1.0835,-0.80305
1.0885,-0.80174
1.0935,-0.80046
1.0985,-0.79919
1.1035,-0.79794
1.1085,-0.79671
1.1135,-0.79549
1.1185,-0.79429
1.1235,-0.7931
1.1285,-0.79193
1.1335,-0.79077
1.1385,-0.78963
1.1435,-0.78849
1.1485,-0.78736
1.1535,-0.78623
1.1585,-0.78512
1.1635,-0.784
1.1685,-0.78289
1.1735,-0.78178
1.1785,-0.78067
1.1835,-0.77956
1.1885,-0.77845
1.1935,-0.77733
1.1985,-0.7762
1.2035,-0.77507
1.2085,-0.77393
1.2135,-0.77279
1.2185,-0.77163
1.2235,-0.77047
1.2285,-0.7693
1.2335,-0.76813
1.2385,-0.76694
1.2435,-0.76576
1.2485,-0.76457
1.2535,-0.76337
1.2585,-0.76217
1.2635,-0.76096
1.2685,-0.75976
1.2735,-0.75855
1.2785,-0.75733
1.2835,-0.75612
1.2885,-0.7549
1.2935,-0.75369
1.2985,-0.75247
1.3035,-0.75125
1.3085,-0.75004
1.3135,-0.74883
1.3185,-0.74762
1.3235,-0.74641
1.3285,-0.74521
1.3335,-0.74402
1.3385,-0.74283
1.3435,-0.74165
1.3485,-0.74048
1.3535,-0.73933
1.3585,-0.73818
1.3635,-0.73704
1.3685,-0.73592
1.3735,-0.73481
1.3785,-0.73372
1.3835,-0.73264
1.3885,-0.73158
1.3935,-0.73054
1.3985,-0.72951
1.4035,-0.7285
1.4085,-0.72751
1.4135,-0.72653
1.4185,-0.72557
1.4235,-0.72462
1.4285,-0.72369
1.4335,-0.72277
1.4385,-0.72186
1.4435,-0.72096
1.4485,-0.72007
1.4535,-0.71919
1.4585,-0.71832
1.4635,-0.71746
1.4685,-0.71661
1.4735,-0.71577
1.4785,-0.71493
1.4835,-0.7141
1.4885,-0.71327
1.4935,-0.71244
1.4985,-0.71161
1.5035,-0.71078
1.5085,-0.70995
1.5135,-0.70911
1.5185,-0.70826
1.5235,-0.70739
1.5285,-0.70652
1.5335,-0.70562
1.5385,-0.70471
1.5435,-0.70377
1.5485,-0.70282
1.5535,-0.70183
1.5585,-0.70082
1.5635,-0.69978
1.5685,-0.6987
1.5735,-0.6976
1.5785,-0.69645
1.5835,-0.69527
1.5885,-0.69404
1.5935,-0.69278
1.5985,-0.69149
1.6035,-0.69015
1.6085,-0.68877
1.6135,-0.68735
1.6185,-0.68589
1.6235,-0.68439
1.6285,-0.68284
1.6335,-0.68126
1.6385,-0.67962
1.6435,-0.67795
1.6485,-0.67623
1.6535,-0.67447
1.6585,-0.67265
1.6635,-0.6708
1.6685,-0.66889
1.6735,-0.66694
1.6785,-0.66494
1.6835,-0.6629
1.6885,-0.6608
1.6935,-0.65865
1.6985,-0.65646
1.7035,-0.65421
1.7085,-0.65191
1.7135,-0.64956
1.7185,-0.64716
1.7235,-0.64471
1.7285,-0.6422
1.7335,-0.63963
1.7385,-0.63702
1.7435,-0.63434
1.7485,-0.63161
1.7535,-0.62883
1.7555,-0.62767
1.7605,-0.62677
1.7655,-0.62513
1.7705,-0.6228
1.7755,-0.6198
1.7805,-0.61617
1.7855,-0.61192
1.7905,-0.60709
1.7955,-0.60172
1.8005,-0.59582
1.8055,-0.58942
1.8105,-0.58257
1.8155,-0.57528
1.8205,-0.56758
1.8255,-0.55952
1.8305,-0.5511
1.8355,-0.54237
1.8405,-0.53335
1.8455,-0.52407
1.8505,-0.51456
1.8555,-0.50485
1.8605,-0.49497
1.8655,-0.48495
1.8705,-0.47481
1.8755,-0.4646
1.8805,-0.45433
1.8855,-0.44403
1.8905,-0.43374
1.8955,-0.4235
1.9005,-0.41334
1.9055,-0.4033
1.9105,-0.39341
1.9155,-0.38373
1.9205,-0.37427
1.9255,-0.36509
1.9305,-0.35622
1.9355,-0.3477
1.9405,-0.33957
1.9455,-0.33186
1.9505,-0.32461
1.9555,-0.31785
1.9605,-0.31159
1.9655,-0.30582
1.9705,-0.30055
1.9755,-0.29578
1.9805,-0.29152
1.9855,-0.28776
1.9905,-0.28452
1.9955,-0.28179
2.0005,-0.27957
2.0055,-0.27787
2.0105,-0.2767
2.0155,-0.27604
2.0205,-0.27591
2.0255,-0.27627
2.0305,-0.27711
2.0355,-0.2784
2.0405,-0.28014
2.0455,-0.28229
2.0505,-0.28484
2.0555,-0.28777
2.0605,-0.29105
2.0655,-0.29467
2.0705,-0.29861
2.0755,-0.30284
2.0805,-0.30735
2.0855,-0.31211
2.0905,-0.3171
2.0955,-0.32229
2.1005,-0.32765
2.1055,-0.33316
2.1105,-0.33879
2.1155,-0.34451
2.1205,-0.35031
2.1255,-0.35614
2.1305,-0.36198
2.1355,-0.36782
2.1405,-0.37361
2.1455,-0.37934
2.1505,-0.38498
2.1555,-0.39053
2.1605,-0.39595
2.1655,-0.40124
2.1705,-0.40638
2.1755,-0.41136
2.1805,-0.41615
2.1855,-0.42075
2.1905,-0.42514
2.1955,-0.4293
2.2005,-0.43321
2.2055,-0.43686
2.2105,-0.44024
2.2155,-0.44334
2.2205,-0.44616
2.2255,-0.4487
2.2305,-0.45096
2.2355,-0.45295
2.2405,-0.45467
2.2455,-0.45611
2.2505,-0.45729
2.2555,-0.45819
2.2605,-0.45883
2.2655,-0.4592
2.2705,-0.45931
2.2755,-0.45916
2.2805,-0.45875
2.2855,-0.4581
2.2905,-0.45723
2.2955,-0.45614
2.3005,-0.45485
2.3055,-0.45337
2.3105,-0.45171
2.3155,-0.4499
2.3205,-0.44793
2.3255,-0.44583
2.3305,-0.4436
2.3355,-0.44126
2.3405,-0.43882
2.3455,-0.4363
2.3505,-0.43371
2.3555,-0.43106
2.3605,-0.42836
2.3655,-0.42562
2.3705,-0.42287
2.3755,-0.42011
2.3805,-0.41736
2.3855,-0.41462
2.3905,-0.41192
2.3955,-0.40926
2.4005,-0.40665
2.4005,-0.40642


==> Data/Biped_1/Biped_1_phi.csv <==
1e-12,0.0060259
0.005,0.0076952
0.01,0.0093307
0.015,0.010932
0.02,0.012501
0.025,0.014036
0.03,0.015537
0.035,0.017005
0.04,0.01844
0.045,0.019842
0.05,0.02121
0.055,0.022544
0.06,0.023845
0.065,0.025112
0.07,0.026346
0.075,0.027545
0.077207,0.028064
0.082207,0.029296
0.087207,0.030518
0.092207,0.031732
0.097207,0.032935
0.10221,0.034129
0.10721,0.035313
0.11221,0.036487
0.11721,0.037649
0.12221,0.038801
0.12721,0.039942
0.13221,0.041071
0.13721,0.042188
0.14221,0.043293
0.14721,0.044386
0.15221,0.045467
0.15721,0.046534
0.16221,0.047589
0.16721,0.04863
0.17221,0.049657
0.17721,0.050671
0.18221,0.05167
0.18721,0.052655
0.19221,0.053626
0.19721,0.054581
0.20221,0.055521
0.20721,0.056446
0.21221,0.057355
0.21721,0.058247
0.22221,0.059124
0.22721,0.059984
0.23221,0.060827
0.23721,0.061652
0.24221,0.06246
0.24721,0.06325
0.25221,0.06402
0.25721,0.064771
0.26221,0.065502
0.26721,0.066212
0.27221,0.066901
0.27721,0.067569
0.28221,0.068214
0.28721,0.068836
0.29221,0.069435
0.29721,0.07001
0.30221,0.07056
0.30721,0.071085
0.31221,0.071585
0.31721,0.072058
0.32221,0.072504
0.32721,0.072923
0.33221,0.073314
0.33721,0.073677
0.34221,0.07401
0.34721,0.074313
0.35221,0.074586
0.35721,0.074829
0.36221,0.075039
0.36721,0.075218
0.37221,0.075364
0.37721,0.075477
0.38221,0.075555
0.38721,0.0756
0.39221,0.075609
0.39721,0.075583
0.40221,0.075521
0.40721,0.075422
0.41221,0.075287
0.41721,0.075113
0.42221,0.074901
0.42721,0.074651
0.43221,0.074361
0.43721,0.074031
0.44221,0.073661
0.44721,0.07325
0.45221,0.072798
0.45721,0.072303
0.46221,0.071766
0.46721,0.071187
0.47221,0.070563
0.47721,0.069896
0.48221,0.069185
0.48721,0.06843
0.49221,0.06763
0.49721,0.066785
0.50221,0.065895
0.50721,0.064959
0.51221,0.063976
0.51721,0.062947
0.52221,0.061872
0.52721,0.060749
0.53221,0.059578
0.53721,0.05836
0.54221,0.057093
0.54721,0.055779
0.55221,0.054416
0.55721,0.053006
0.56221,0.051547
0.56721,0.05004
0.57221,0.048486
0.57721,0.046883
0.58221,0.045232
0.58721,0.043532
0.59221,0.041785
0.59721,0.03999
0.60221,0.038146
0.60721,0.036254
0.61221,0.034314
0.61721,0.032326
0.62221,0.03029
0.62721,0.028207
0.63221,0.026076
0.63721,0.023898
0.64221,0.021672
0.64721,0.0194
0.65221,0.017082
0.65721,0.014716
0.66221,0.012305
0.66721,0.0098475
0.67221,0.0073443
0.67721,0.0047955
0.68221,0.0022013
0.68721,-0.00043802
0.69221,-0.0031221
0.69721,-0.0058499
0.70221,-0.0086204
0.70721,-0.011432
0.71221,-0.014285
0.71721,-0.017177
0.72221,-0.020107
0.72721,-0.023075
0.73221,-0.026079
0.73721,-0.029118
0.74221,-0.032191
0.74721,-0.035297
0.75221,-0.038434
0.75721,-0.041603
0.76221,-0.044802
0.76721,-0.048029
0.77221,-0.051283
0.77721,-0.054564
0.78221,-0.057871
0.78721,-0.061202
0.79221,-0.064557
0.79721,-0.067933
0.80221,-0.071331
0.80721,-0.074749
0.81221,-0.078185
0.81721,-0.08164
0.82221,-0.085112
0.82721,-0.088599
0.83221,-0.092101
0.83721,-0.095616
0.83847,-0.096505
0.84347,-0.099855
0.84847,-0.1032
0.85347,-0.10654
0.85847,-0.10988
0.86347,-0.1132
0.86847,-0.11652
0.87347,-0.11983
0.87847,-0.12313
0.88347,-0.12641
0.88847,-0.12968
0.89347,-0.13293
0.89847,-0.13617
0.90347,-0.1394
0.90847,-0.1426
0.91347,-0.14578
0.91847,-0.14894
0.92347,-0.15209
0.92847,-0.1552
0.93347,-0.1583
0.93847,-0.16136
0.94347,-0.1644
0.94847,-0.16742
0.95347,-0.1704
0.95847,-0.17335
0.96347,-0.17627
0.96847,-0.17916
0.97347,-0.18202
0.97847,-0.18484
0.98347,-0.18762
0.98847,-0.19037
0.99347,-0.19307
0.99847,-0.19574
1.0035,-0.19837
1.0085,-0.20095
1.0135,-0.20349
1.0185,-0.20599
1.0235,-0.20844
1.0285,-0.21084
1.0335,-0.2132
1.0385,-0.21551
1.0435,-0.21778
1.0485,-0.22001
1.0535,-0.22219
1.0585,-0.22433
1.0635,-0.22643
1.0685,-0.22849
1.0735,-0.23051
1.0785,-0.23248
1.0835,-0.23443
1.0885,-0.23633
1.0935,-0.23819
1.0985,-0.24002
1.1035,-0.24182
1.1085,-0.24358
1.1135,-0.2453
1.1185,-0.24699
1.1235,-0.24865
1.1285,-0.25028
1.1335,-0.25187
1.1385,-0.25344
1.1435,-0.25497
1.1485,-0.25648
1.1535,-0.25795
1.1585,-0.2594
1.1635,-0.26082
1.1685,-0.26221
1.1735,-0.26358
1.1785,-0.26492
1.1835,-0.26624
1.1885,-0.26753
1.1935,-0.2688
1.1985,-0.27004
1.2035,-0.27127
1.2085,-0.27247
1.2135,-0.27365
1.2185,-0.2748
1.2235,-0.27594
1.2285,-0.27705
1.2335,-0.27814
1.2385,-0.27921
1.2435,-0.28025
1.2485,-0.28127
1.2535,-0.28226
1.2585,-0.28323
1.2635,-0.28418
1.2685,-0.2851
1.2735,-0.286
1.2785,-0.28687
1.2835,-0.28771
1.2885,-0.28853
1.2935,-0.28932
1.2985,-0.29008
1.3035,-0.29082
1.3085,-0.29153
1.3135,-0.2922
1.3185,-0.29285
1.3235,-0.29347
1.3285,-0.29406
1.3335,-0.29462
1.3385,-0.29514
1.3435,-0.29563
1.3485,-0.29609
1.3535,-0.29651
1.3585,-0.2969
1.3635,-0.29725
1.3685,-0.29757
1.3735,-0.29785
1.3785,-0.29809
1.3835,-0.29829
1.3885,-0.29845
1.3935,-0.29857
1.3985,-0.29865
1.4035,-0.29869
1.4085,-0.29869
1.4135,-0.29865
1.4185,-0.29856
1.4235,-0.29844
1.4285,-0.29828
1.4335,-0.29808
1.4385,-0.29783
1.4435,-0.29755
1.4485,-0.29722
1.4535,-0.29685
1.4585,-0.29645
1.4635,-0.296
1.4685,-0.29551
1.4735,-0.29498
1.4785,-0.29441
1.4835,-0.29379
1.4885,-0.29314
1.4935,-0.29245
1.4985,-0.29171
1.5035,-0.29094
1.5085,-0.29013
1.5135,-0.28928
1.5185,-0.2884
1.5235,-0.28748
1.5285,-0.28652
1.5335,-0.28553
1.5385,-0.2845
1.5435,-0.28344
1.5485,-0.28234
1.5535,-0.28122
1.5585,-0.28006
1.5635,-0.27887
1.5685,-0.27764
1.5735,-0.27639
1.5785,-0.27511
1.5835,-0.2738
1.5885,-0.27246
1.5935,-0.2711
1.5985,-0.26971
1.6035,-0.26829
1.6085,-0.26686
1.6135,-0.2654
1.6185,-0.26392
1.6235,-0.26242
1.6285,-0.2609
1.6335,-0.25936
1.6385,-0.2578
1.6435,-0.25623
1.6485,-0.25464
1.6535,-0.25304
1.6585,-0.25143
1.6635,-0.24981
1.6685,-0.24817
1.6735,-0.24652
1.6785,-0.24487
1.6835,-0.24321
1.6885,-0.24154
1.6935,-0.23987
1.6985,-0.23819
1.7035,-0.2365
1.7085,-0.23482
1.7135,-0.23313
1.7185,-0.23145
1.7235,-0.22976
1.7285,-0.22808
1.7335,-0.22639
1.7385,-0.22472
1.7435,-0.22304
1.7485,-0.22138
1.7535,-0.21972
1.7555,-0.21904
1.7605,-0.21741
1.7655,-0.2158
1.7705,-0.21419
1.7755,-0.21259
1.7805,-0.211
1.7855,-0.20941
1.7905,-0.20783
1.7955,-0.20626
1.8005,-0.20469
1.8055,-0.20312
1.8105,-0.20156
1.8155,-0.19999
1.8205,-0.19843
1.8255,-0.19687
1.8305,-0.19532
1.8355,-0.19376
1.8405,-0.1922
1.8455,-0.19063
1.8505,-0.18907
1.8555,-0.1875
1.8605,-0.18593
1.8655,-0.18435
1.8705,-0.18276
1.8755,-0.18118
1.8805,-0.17958
1.8855,-0.17798
1.8905,-0.17636
1.8955,-0.17474
1.9005,-0.17311
1.9055,-0.17148
1.9105,-0.16983
1.9155,-0.16818
1.9205,-0.16651
1.9255,-0.16484
1.9305,-0.16316
1.9355,-0.16147
1.9405,-0.15977
1.9455,-0.15806
1.9505,-0.15634
1.9555,-0.15461
1.9605,-0.15287
1.9655,-0.15113
1.9705,-0.14937
1.9755,-0.14761
1.9805,-0.14583
1.9855,-0.14405
1.9905,-0.14227
1.9955,-0.14047
2.0005,-0.13867
2.0055,-0.13686
2.0105,-0.13505
2.0155,-0.13322
2.0205,-0.1314
2.0255,-0.12956
2.0305,-0.12773
2.0355,-0.12588
2.0405,-0.12404
2.0455,-0.12218
2.0505,-0.12033
2.0555,-0.11847
2.0605,-0.11661
2.0655,-0.11475
2.0705,-0.11289
2.0755,-0.11103
2.0805,-0.10916
2.0855,-0.1073
2.0905,-0.10543
2.0955,-0.10357
2.1005,-0.1017
2.1055,-0.09984
2.1105,-0.097979
2.1155,-0.096118
2.1205,-0.09426
2.1255,-0.092403
2.1305,-0.090549
2.1355,-0.088698
2.1405,-0.086849
2.1455,-0.085004
2.1505,-0.083162
2.1555,-0.081324
2.1605,-0.079489
2.1655,-0.077658
2.1705,-0.07583
2.1755,-0.074006
2.1805,-0.072185
2.1855,-0.070368
2.1905,-0.068554
2.1955,-0.066744
2.2005,-0.064938
2.2055,-0.063135
2.2105,-0.061336
2.2155,-0.059541
2.2205,-0.057749
2.2255,-0.05596
2.2305,-0.054174
2.2355,-0.052392
2.2405,-0.050612
2.2455,-0.048834
2.2505,-0.047059
2.2555,-0.045286
2.2605,-0.043515
2.2655,-0.041746
2.2705,-0.039979
2.2755,-0.038213
2.2805,-0.036449
2.2855,-0.034686
2.2905,-0.032924
2.2955,-0.031163
2.3005,-0.029403
2.3055,-0.027643
2.3105,-0.025884
2.3155,-0.024125
2.3205,-0.022367
2.3255,-0.020608
2.3305,-0.01885
2.3355,-0.017091
2.3405,-0.015332
2.3455,-0.013572
2.3505,-0.011811
2.3555,-0.01005
2.3605,-0.0082875
2.3655,-0.006524
2.3705,-0.0047592
2.3755,-0.002993
2.3805,-0.0012252
2.3855,0.00054438
2.3905,0.0023158
2.3955,0.0040893
2.4005,0.005865
2.4005,0.0060259


==> Data/Biped_1/Biped_1_x.csv <==
1e-12,0
0.005,0.0020539
0.01,0.0041047
0.015,0.0061526
0.02,0.008198
0.025,0.010241
0.03,0.012282
0.035,0.01432
0.04,0.016357
0.045,0.018392
0.05,0.020425
0.055,0.022456
0.06,0.024485
0.065,0.026513
0.07,0.028539
0.075,0.030564
0.077207,0.031457
0.082207,0.03353
0.087207,0.03561
0.092207,0.037694
0.097207,0.039783
0.10221,0.041877
0.10721,0.043976
0.11221,0.046079
0.11721,0.048186
0.12221,0.050297
0.12721,0.052411
0.13221,0.05453
0.13721,0.056651
0.14221,0.058776
0.14721,0.060904
0.15221,0.063034
0.15721,0.065167
0.16221,0.067302
0.16721,0.069439
0.17221,0.071578
0.17721,0.073719
0.18221,0.075861
0.18721,0.078005
0.19221,0.08015
0.19721,0.082295
0.20221,0.084441
0.20721,0.086588
0.21221,0.088735
0.21721,0.090882
0.22221,0.093029
0.22721,0.095175
0.23221,0.097321
0.23721,0.099466
0.24221,0.10161
0.24721,0.10375
0.25221,0.10589
0.25721,0.10803
0.26221,0.11017
0.26721,0.1123
0.27221,0.11443
0.27721,0.11655
0.28221,0.11868
0.28721,0.12079
0.29221,0.12291
0.29721,0.12502
0.30221,0.12712
0.30721,0.12922
0.31221,0.13131
0.31721,0.13339
0.32221,0.13547
0.32721,0.13754
0.33221,0.1396
0.33721,0.14166
0.34221,0.14371
0.34721,0.14574
0.35221,0.14777
0.35721,0.14979
0.36221,0.1518
0.36721,0.15381
0.37221,0.1558
0.37721,0.15778
0.38221,0.15974
0.38721,0.1617
0.39221,0.16365
0.39721,0.16558
0.40221,0.1675
0.40721,0.16941
0.41221,0.1713
0.41721,0.17319
0.42221,0.17505
0.42721,0.17691
0.43221,0.17875
0.43721,0.18057
0.44221,0.18238
0.44721,0.18417
0.45221,0.18595
0.45721,0.18771
0.46221,0.18945
0.46721,0.19118
0.47221,0.19289
0.47721,0.19458
0.48221,0.19626
0.48721,0.19791
0.49221,0.19955
0.49721,0.20117
0.50221,0.20277
0.50721,0.20435
0.51221,0.20592
0.51721,0.20746
0.52221,0.20898
0.52721,0.21049
0.53221,0.21197
0.53721,0.21343
0.54221,0.21488
0.54721,0.2163
0.55221,0.2177
0.55721,0.21908
0.56221,0.22044
0.56721,0.22177
0.57221,0.22309
0.57721,0.22438
0.58221,0.22566
0.58721,0.22691
0.59221,0.22814
0.59721,0.22934
0.60221,0.23053
0.60721,0.23169
0.61221,0.23283
0.61721,0.23395
0.62221,0.23504
0.62721,0.23612
0.63221,0.23717
0.63721,0.2382
0.64221,0.2392
0.64721,0.24019
0.65221,0.24115
0.65721,0.24209
0.66221,0.24301
0.66721,0.24391
0.67221,0.24479
0.67721,0.24564
0.68221,0.24648
0.68721,0.24729
0.69221,0.24808
0.69721,0.24885
0.70221,0.2496
0.70721,0.25032
0.71221,0.25103
0.71721,0.25172
0.72221,0.25238
0.72721,0.25303
0.73221,0.25365
0.73721,0.25426
0.74221,0.25485
0.74721,0.25541
0.75221,0.25596
0.75721,0.25649
0.76221,0.257
0.76721,0.25749
0.77221,0.25796
0.77721,0.25841
0.78221,0.25885
0.78721,0.25927
0.79221,0.25966
0.79721,0.26004
0.80221,0.26041
0.80721,0.26075
0.81221,0.26108
0.81721,0.26139
0.82221,0.26169
0.82721,0.26196
0.83221,0.26222
0.83721,0.26247
0.83847,0.26252
0.84347,0.26271
0.84847,0.26289
0.85347,0.26306
0.85847,0.26322
0.86347,0.26337
0.86847,0.26351
0.87347,0.26364
0.87847,0.26377
0.88347,0.26389
0.88847,0.26401
0.89347,0.26413
0.89847,0.26425
0.90347,0.26437
0.90847,0.26448
0.91347,0.2646
0.91847,0.26472
0.92347,0.26484
0.92847,0.26497
0.93347,0.2651
0.93847,0.26524
0.94347,0.26539
0.94847,0.26554
0.95347,0.2657
0.95847,0.26588
0.96347,0.26606
0.96847,0.26626
0.97347,0.26647
0.97847,0.26669
0.98347,0.26693
0.98847,0.26719
0.99347,0.26746
0.99847,0.26775
1.0035,0.26807
1.0085,0.2684
1.0135,0.26875
1.0185,0.26912
1.0235,0.26952
1.0285,0.26994
1.0335,0.27038
1.0385,0.27085
1.0435,0.27134
1.0485,0.27185
1.0535,0.27238
1.0585,0.27293
1.0635,0.27349
1.0685,0.27408
1.0735,0.27469
1.0785,0.27531
1.0835,0.27596
1.0885,0.27661
1.0935,0.27729
1.0985,0.27798
1.1035,0.27868
1.1085,0.2794
1.1135,0.28013
1.1185,0.28088
1.1235,0.28164
1.1285,0.28241
1.1335,0.28319
1.1385,0.28398
1.1435,0.28479
1.1485,0.2856
1.1535,0.28642
1.1585,0.28725
1.1635,0.28809
1.1685,0.28894
1.1735,0.2898
1.1785,0.29066
1.1835,0.29153
1.1885,0.2924
1.1935,0.29328
1.1985,0.29416
1.2035,0.29505
1.2085,0.29594
1.2135,0.29684
1.2185,0.29774
1.2235,0.29864
1.2285,0.29955
1.2335,0.30047
1.2385,0.30138
1.2435,0.30231
1.2485,0.30323
1.2535,0.30417
1.2585,0.30511
1.2635,0.30605
1.2685,0.307
1.2735,0.30796
1.2785,0.30893
1.2835,0.3099
1.2885,0.31088
1.2935,0.31186
1.2985,0.31286
1.3035,0.31386
1.3085,0.31487
1.3135,0.31589
1.3185,0.31692
1.3235,0.31796
1.3285,0.31901
1.3335,0.32007
1.3385,0.32114
1.3435,0.32223
1.3485,0.32332
1.3535,0.32443
1.3585,0.32556
1.3635,0.3267
1.3685,0.32785
1.3735,0.32902
1.3785,0.3302
1.3835,0.33141
1.3885,0.33262
1.3935,0.33386
1.3985,0.33511
1.4035,0.33638
1.4085,0.33767
1.4135,0.33898
1.4185,0.3403
1.4235,0.34164
1.4285,0.343
1.4335,0.34438
1.4385,0.34578
1.4435,0.34719
1.4485,0.34862
1.4535,0.35007
1.4585,0.35154
1.4635,0.35303
1.4685,0.35454
1.4735,0.35606
1.4785,0.35761
1.4835,0.35917
1.4885,0.36075
1.4935,0.36235
1.4985,0.36397
1.5035,0.3656
1.5085,0.36725
1.5135,0.36892
1.5185,0.3706
1.5235,0.3723
1.5285,0.37401
1.5335,0.37574
1.5385,0.37748
1.5435,0.37924
1.5485,0.38101
1.5535,0.38279
1.5585,0.38459
1.5635,0.38639
1.5685,0.38821
1.5735,0.39004
1.5785,0.39188
1.5835,0.39373
1.5885,0.39559
1.5935,0.39746
1.5985,0.39934
1.6035,0.40123
1.6085,0.40312
1.6135,0.40502
1.6185,0.40693
1.6235,0.40884
1.6285,0.41076
1.6335,0.41269
1.6385,0.41462
1.6435,0.41656
1.6485,0.41849
1.6535,0.42044
1.6585,0.42238
1.6635,0.42433
1.6685,0.42628
1.6735,0.42823
1.6785,0.43019
1.6835,0.43214
1.6885,0.4341
1.6935,0.43605
1.6985,0.438
1.7035,0.43995
1.7085,0.4419
1.7135,0.44385
1.7185,0.4458
1.7235,0.44774
1.7285,0.44968
1.7335,0.45161
1.7385,0.45354
1.7435,0.45547
1.7485,0.45738
1.7535,0.4593
1.7555,0.46008
1.7605,0.46198
1.7655,0.46388
1.7705,0.46575
1.7755,0.46761
1.7805,0.46946
1.7855,0.4713
1.7905,0.47312
1.7955,0.47494
1.8005,0.47674
1.8055,0.47854
1.8105,0.48032
1.8155,0.4821
1.8205,0.48388
1.8255,0.48565
1.8305,0.48741
1.8355,0.48917
1.8405,0.49093
1.8455,0.49268
1.8505,0.49443
1.8555,0.49619
1.8605,0.49794
1.8655,0.49969
1.8705,0.50145
1.8755,0.5032
1.8805,0.50497
1.8855,0.50673
1.8905,0.5085
1.8955,0.51028
1.9005,0.51206
1.9055,0.51385
1.9105,0.51565
1.9155,0.51745
1.9205,0.51926
1.9255,0.52108
1.9305,0.52291
1.9355,0.52475
1.9405,0.5266
1.9455,0.52847
1.9505,0.53034
1.9555,0.53222
1.9605,0.53412
1.9655,0.53602
1.9705,0.53794
1.9755,0.53987
1.9805,0.54181
1.9855,0.54376
1.9905,0.54572
1.9955,0.5477
2.0005,0.54968
2.0055,0.55167
2.0105,0.55367
2.0155,0.55569
2.0205,0.55771
2.0255,0.55974
2.0305,0.56178
2.0355,0.56383
2.0405,0.56588
2.0455,0.56795
2.0505,0.57002
2.0555,0.57209
2.0605,0.57417
2.0655,0.57626
2.0705,0.57835
2.0755,0.58044
2.0805,0.58254
2.0855,0.58464
2.0905,0.58674
2.0955,0.58885
2.1005,0.59095
2.1055,0.59306
2.1105,0.59517
2.1155,0.59727
2.1205,0.59938
2.1255,0.60148
2.1305,0.60359
2.1355,0.60569
2.1405,0.60778
2.1455,0.60988
2.1505,0.61197
2.1555,0.61405
2.1605,0.61614
2.1655,0.61822
2.1705,0.62029
2.1755,0.62236
2.1805,0.62442
2.1855,0.62648
2.1905,0.62854
2.1955,0.63059
2.2005,0.63263
2.2055,0.63467
2.2105,0.6367
2.2155,0.63873
2.2205,0.64075
2.2255,0.64277
2.2305,0.64478
2.2355,0.64678
2.2405,0.64878
2.2455,0.65078
2.2505,0.65277
2.2555,0.65475
2.2605,0.65673
2.2655,0.65871
2.2705,0.66068
2.2755,0.66265
2.2805,0.66462
2.2855,0.66658
2.2905,0.66854
2.2955,0.67049
2.3005,0.67245
2.3055,0.6744
2.3105,0.67635
2.3155,0.67829
2.3205,0.68024
2.3255,0.68218
2.3305,0.68413
2.3355,0.68607
2.3405,0.68801
2.3455,0.68995
2.3505,0.69189
2.3555,0.69384
2.3605,0.69578
2.3655,0.69772
2.3705,0.69967
2.3755,0.70161
2.3805,0.70356
2.3855,0.70551
2.3905,0.70746
2.3955,0.70942
2.4005,0.71138
2.4005,0.71155


==> Data/Biped_1/Biped_1_z.csv <==
1e-12,1.1282
0.005,1.126
0.01,1.1238
0.015,1.1216
0.02,1.1194
0.025,1.1171
0.03,1.1149
0.035,1.1127
0.04,1.1105
0.045,1.1083
0.05,1.1061
0.055,1.104
0.06,1.1018
0.065,1.0996
0.07,1.0974
0.075,1.0952
0.077207,1.0942
0.082207,1.0921
0.087207,1.09
0.092207,1.0879
0.097207,1.0858
0.10221,1.0837
0.10721,1.0816
0.11221,1.0796
0.11721,1.0775
0.12221,1.0754
0.12721,1.0734
0.13221,1.0713
0.13721,1.0693
0.14221,1.0673
0.14721,1.0652
0.15221,1.0632
0.15721,1.0612
0.16221,1.0592
0.16721,1.0573
0.17221,1.0553
0.17721,1.0534
0.18221,1.0514
0.18721,1.0495
0.19221,1.0476
0.19721,1.0457
0.20221,1.0438
0.20721,1.0419
0.21221,1.04
0.21721,1.0382
0.22221,1.0364
0.22721,1.0345
0.23221,1.0327
0.23721,1.031
0.24221,1.0292
0.24721,1.0274
0.25221,1.0257
0.25721,1.024
0.26221,1.0223
0.26721,1.0206
0.27221,1.0189
0.27721,1.0173
0.28221,1.0157
0.28721,1.014
0.29221,1.0125
0.29721,1.0109
0.30221,1.0093
0.30721,1.0078
0.31221,1.0063
0.31721,1.0048
0.32221,1.0033
0.32721,1.0019
0.33221,1.0005
0.33721,0.99907
0.34221,0.99769
0.34721,0.99634
0.35221,0.995
0.35721,0.99369
0.36221,0.9924
0.36721,0.99114
0.37221,0.9899
0.37721,0.98868
0.38221,0.98749
0.38721,0.98632
0.39221,0.98518
0.39721,0.98406
0.40221,0.98297
0.40721,0.9819
0.41221,0.98086
0.41721,0.97985
0.42221,0.97886
0.42721,0.97789
0.43221,0.97696
0.43721,0.97605
0.44221,0.97516
0.44721,0.97431
0.45221,0.97348
0.45721,0.97268
0.46221,0.97191
0.46721,0.97116
0.47221,0.97045
0.47721,0.96976
0.48221,0.9691
0.48721,0.96847
0.49221,0.96787
0.49721,0.9673
0.50221,0.96676
0.50721,0.96624
0.51221,0.96576
0.51721,0.9653
0.52221,0.96488
0.52721,0.96449
0.53221,0.96412
0.53721,0.96379
0.54221,0.96348
0.54721,0.96321
0.55221,0.96297
0.55721,0.96276
0.56221,0.96258
0.56721,0.96243
0.57221,0.96231
0.57721,0.96222
0.58221,0.96216
0.58721,0.96213
0.59221,0.96213
0.59721,0.96217
0.60221,0.96223
0.60721,0.96233
0.61221,0.96245
0.61721,0.96261
0.62221,0.9628
0.62721,0.96302
0.63221,0.96327
0.63721,0.96355
0.64221,0.96386
0.64721,0.96421
0.65221,0.96458
0.65721,0.96499
0.66221,0.96542
0.66721,0.96589
0.67221,0.96639
0.67721,0.96692
0.68221,0.96748
0.68721,0.96807
0.69221,0.9687
0.69721,0.96935
0.70221,0.97004
0.70721,0.97075
0.71221,0.97149
0.71721,0.97226
0.72221,0.97306
0.72721,0.97389
0.73221,0.97474
0.73721,0.97562
0.74221,0.97653
0.74721,0.97746
0.75221,0.97841
0.75721,0.97939
0.76221,0.98039
0.76721,0.98142
0.77221,0.98247
0.77721,0.98353
0.78221,0.98463
0.78721,0.98574
0.79221,0.98687
0.79721,0.98802
0.80221,0.98919
0.80721,0.99038
0.81221,0.99159
0.81721,0.99281
0.82221,0.99405
0.82721,0.99531
0.83221,0.99658
0.83721,0.99787
0.83847,0.9982
0.84347,0.99931
0.84847,1.0004
0.85347,1.0016
0.85847,1.0027
0.86347,1.0039
0.86847,1.005
0.87347,1.0062
0.87847,1.0074
0.88347,1.0085
0.88847,1.0097
0.89347,1.0109
0.89847,1.0121
0.90347,1.0133
0.90847,1.0145
0.91347,1.0157
0.91847,1.0169
0.92347,1.0181
0.92847,1.0193
0.93347,1.0205
0.93847,1.0217
0.94347,1.023
0.94847,1.0242
0.95347,1.0254
0.95847,1.0266
0.96347,1.0278
0.96847,1.0291
0.97347,1.0303
0.97847,1.0315
0.98347,1.0327
0.98847,1.0339
0.99347,1.0351
0.99847,1.0363
1.0035,1.0375
1.0085,1.0387
1.0135,1.0399
1.0185,1.0411
1.0235,1.0423
1.0285,1.0435
1.0335,1.0447
1.0385,1.0459
1.0435,1.047
1.0485,1.0482
1.0535,1.0494
1.0585,1.0505
1.0635,1.0517
1.0685,1.0529
1.0735,1.054
1.0785,1.0552
1.0835,1.0563
1.0885,1.0575
1.0935,1.0586
1.0985,1.0598
1.1035,1.0609
1.1085,1.0621
1.1135,1.0633
1.1185,1.0644
1.1235,1.0656
1.1285,1.0668
1.1335,1.0679
1.1385,1.0691
1.1435,1.0703
1.1485,1.0715
1.1535,1.0727
1.1585,1.0738
1.1635,1.075
1.1685,1.0763
1.1735,1.0775
1.1785,1.0787
1.1835,1.0799
1.1885,1.0811
1.1935,1.0824
1.1985,1.0836
1.2035,1.0849
1.2085,1.0862
1.2135,1.0874
1.2185,1.0887
1.2235,1.09
1.2285,1.0913
1.2335,1.0926
1.2385,1.0939
1.2435,1.0953
1.2485,1.0966
1.2535,1.098
1.2585,1.0993
1.2635,1.1007
1.2685,1.1021
1.2735,1.1034
1.2785,1.1048
1.2835,1.1062
1.2885,1.1076
1.2935,1.109
1.2985,1.1104
1.3035,1.1119
1.3085,1.1133
1.3135,1.1147
1.3185,1.1162
1.3235,1.1176
1.3285,1.1191
1.3335,1.1205
1.3385,1.122
1.3435,1.1235
1.3485,1.1249
1.3535,1.1264
1.3585,1.1279
1.3635,1.1293
1.3685,1.1308
1.3735,1.1323
1.3785,1.1337
1.3835,1.1352
1.3885,1.1367
1.3935,1.1382
1.3985,1.1396
1.4035,1.1411
1.4085,1.1426
1.4135,1.144
1.4185,1.1455
1.4235,1.1469
1.4285,1.1484
1.4335,1.1498
1.4385,1.1513
1.4435,1.1527
1.4485,1.1542
1.4535,1.1556
1.4585,1.157
1.4635,1.1584
1.4685,1.1598
1.4735,1.1612
1.4785,1.1626
1.4835,1.164
1.4885,1.1654
1.4935,1.1668
1.4985,1.1682
1.5035,1.1695
1.5085,1.1709
1.5135,1.1722
1.5185,1.1736
1.5235,1.1749
1.5285,1.1762
1.5335,1.1776
1.5385,1.1789
1.5435,1.1802
1.5485,1.1815
1.5535,1.1828
1.5585,1.1841
1.5635,1.1854
1.5685,1.1866
1.5735,1.1879
1.5785,1.1892
1.5835,1.1904
1.5885,1.1917
1.5935,1.1929
1.5985,1.1942
1.6035,1.1954
1.6085,1.1966
1.6135,1.1978
1.6185,1.199
1.6235,1.2002
1.6285,1.2014
1.6335,1.2026
1.6385,1.2037
1.6435,1.2049
1.6485,1.206
1.6535,1.2071
1.6585,1.2082
1.6635,1.2093
1.6685,1.2104
1.6735,1.2115
1.6785,1.2125
1.6835,1.2135
1.6885,1.2146
1.6935,1.2156
1.6985,1.2166
1.7035,1.2175
1.7085,1.2185
1.7135,1.2194
1.7185,1.2204
1.7235,1.2213
1.7285,1.2221
1.7335,1.223
1.7385,1.2238
1.7435,1.2247
1.7485,1.2255
1.7535,1.2263
1.7555,1.2266
1.7605,1.2273
1.7655,1.228
1.7705,1.2287
1.7755,1.2294
1.7805,1.23
1.7855,1.2307
1.7905,1.2313
1.7955,1.2319
1.8005,1.2325
1.8055,1.2331
1.8105,1.2337
1.8155,1.2342
1.8205,1.2347
1.8255,1.2352
1.8305,1.2357
1.8355,1.2362
1.8405,1.2366
1.8455,1.2371
1.8505,1.2375
1.8555,1.2379
1.8605,1.2382
1.8655,1.2386
1.8705,1.2389
1.8755,1.2392
1.8805,1.2395
1.8855,1.2397
1.8905,1.24
1.8955,1.2402
1.9005,1.2403
1.9055,1.2405
1.9105,1.2406
1.9155,1.2408
1.9205,1.2408
1.9255,1.2409
1.9305,1.2409
1.9355,1.2409
1.9405,1.2409
1.9455,1.2409
1.9505,1.2408
1.9555,1.2407
1.9605,1.2406
1.9655,1.2404
1.9705,1.2402
1.9755,1.24
1.9805,1.2398
1.9855,1.2395
1.9905,1.2392
1.9955,1.2389
2.0005,1.2385
2.0055,1.2381
2.0105,1.2377
2.0155,1.2373
2.0205,1.2368
2.0255,1.2363
2.0305,1.2358
2.0355,1.2352
2.0405,1.2346
2.0455,1.234
2.0505,1.2334
2.0555,1.2327
2.0605,1.232
2.0655,1.2313
2.0705,1.2305
2.0755,1.2298
2.0805,1.229
2.0855,1.2282
2.0905,1.2273
2.0955,1.2264
2.1005,1.2255
2.1055,1.2246
2.1105,1.2236
2.1155,1.2227
2.1205,1.2217
2.1255,1.2206
2.1305,1.2196
2.1355,1.2185
2.1405,1.2174
2.1455,1.2163
2.1505,1.2151
2.1555,1.2139
2.1605,1.2128
2.1655,1.2115
2.1705,1.2103
2.1755,1.209
2.1805,1.2077
2.1855,1.2064
2.1905,1.2051
2.1955,1.2037
2.2005,1.2024
2.2055,1.201
2.2105,1.1995
2.2155,1.1981
2.2205,1.1966
2.2255,1.1951
2.2305,1.1936
2.2355,1.1921
2.2405,1.1905
2.2455,1.1889
2.2505,1.1873
2.2555,1.1857
2.2605,1.1841
2.2655,1.1824
2.2705,1.1807
2.2755,1.179
2.2805,1.1772
2.2855,1.1755
2.2905,1.1737
2.2955,1.1719
2.3005,1.1701
2.3055,1.1682
2.3105,1.1663
2.3155,1.1644
2.3205,1.1625
2.3255,1.1606
2.3305,1.1586
2.3355,1.1566
2.3405,1.1546
2.3455,1.1525
2.3505,1.1505
2.3555,1.1484
2.3605,1.1463
2.3655,1.1441
2.3705,1.1419
2.3755,1.1398
2.3805,1.1375
2.3855,1.1353
2.3905,1.133
2.3955,1.1308
2.4005,1.1284
2.4005,1.1282


==> Data/Biped_2/Biped_2_dgammaLoL.csv <==
1e-12,3.9443
0.005,3.8123
0.01,3.6899
0.015,3.5757
0.02,3.4686
0.025,3.3679
0.03,3.2727
0.035,3.1827
0.04,3.0971
0.045,3.0156
0.05,2.9378
0.055,2.8635
0.06,2.7922
0.065,2.7234
0.07,2.6577
0.075,2.5965
0.077207,2.5712
0.082207,2.5256
0.087207,2.4809
0.092207,2.4371
0.097207,2.3941
0.10221,2.3519
0.10721,2.3106
0.11221,2.2699
0.11721,2.23
0.12221,2.1908
0.12721,2.1522
0.13221,2.1143
0.13721,2.0769
0.14221,2.0401
0.14721,2.0038
0.15221,1.968
0.15721,1.9327
0.16221,1.8978
0.16721,1.8632
0.17221,1.8291
0.17721,1.7952
0.18221,1.7617
0.18721,1.7285
0.19221,1.6954
0.19721,1.6626
0.20221,1.6299
0.20721,1.5974
0.21221,1.565
0.21721,1.5326
0.22221,1.5003
0.22721,1.468
0.23221,1.4356
0.23721,1.4032
0.24221,1.3708
0.24721,1.3384
0.25221,1.3058
0.25721,1.2733
0.26221,1.2407
0.26721,1.2081
0.27221,1.1754
0.27721,1.1427
0.28221,1.11
0.28721,1.0772
0.29221,1.0444
0.29721,1.0116
0.30221,0.97867
0.30721,0.94575
0.31221,0.91278
0.31721,0.87978
0.32221,0.84673
0.32721,0.81363
0.33221,0.78048
0.33721,0.74727
0.34221,0.714
0.34721,0.68067
0.35221,0.64727
0.35721,0.6138
0.36221,0.58026
0.36721,0.54664
0.37221,0.51294
0.37721,0.47916
0.38221,0.44528
0.38721,0.41132
0.39221,0.37725
0.39721,0.34309
0.40221,0.30883
0.40721,0.27447
0.41221,0.24
0.41721,0.20542
0.42221,0.17072
0.42721,0.13591
0.43221,0.10098
0.43721,0.065931
0.44221,0.030755
0.44721,-0.0045489
0.45221,-0.039983
0.45721,-0.075552
0.46221,-0.11126
0.46721,-0.14711
0.47221,-0.18311
0.47721,-0.21928
0.48221,-0.25562
0.48721,-0.29214
0.49221,-0.32884
0.49721,-0.36575
0.50221,-0.40286
0.50721,-0.44019
0.51221,-0.47775
0.51721,-0.51554
0.52221,-0.55357
0.52721,-0.59185
0.53221,-0.63039
0.53721,-0.6692
0.54221,-0.7083
0.54721,-0.74768
0.55221,-0.78737
0.55721,-0.82738
0.56221,-0.86772
0.56721,-0.90841
0.57221,-0.94945
0.57721,-0.99087
0.58221,-1.0327
0.58721,-1.0748
0.59221,-1.1174
0.59721,-1.1605
0.60221,-1.2039
0.60721,-1.2478
0.61221,-1.2922
0.61721,-1.337
0.62221,-1.3824
0.62721,-1.4283
0.63221,-1.4748
0.63721,-1.522
0.64221,-1.5698
0.64721,-1.6184
0.65221,-1.6677
0.65721,-1.7178
0.66221,-1.7687
0.66721,-1.8206
0.67221,-1.8733
0.67721,-1.927
0.68221,-1.9817
0.68721,-2.0374
0.69221,-2.0942
0.69721,-2.1521
0.70221,-2.2111
0.70721,-2.2712
0.71221,-2.3325
0.71721,-2.3949
0.72221,-2.4585
0.72721,-2.5234
0.73221,-2.5894
0.73721,-2.6568
0.74221,-2.7254
0.74721,-2.7952
0.75221,-2.8664
0.75721,-2.939
0.76221,-3.0129
0.76721,-3.0881
0.77221,-3.1648
0.77721,-3.2428
0.78221,-3.3223
0.78721,-3.4033
0.79221,-3.4857
0.79721,-3.5696
0.80221,-3.6551
0.80721,-3.742
0.81221,-3.8306
0.81721,-3.9207
0.82221,-4.0124
0.82721,-4.1057
0.83221,-4.2006
0.83721,-4.2973
0.83847,-4.3219
0.84347,-3.9259
0.84847,-3.562
0.85347,-3.229
0.85847,-2.9255
0.86347,-2.6503
0.86847,-2.4022
0.87347,-2.1799
0.87847,-1.9823
0.88347,-1.8079
0.88847,-1.6557
0.89347,-1.5243
0.89847,-1.4125
0.90347,-1.3191
0.90847,-1.2428
0.91347,-1.1823
0.91847,-1.1365
0.92347,-1.104
0.92847,-1.0837
0.93347,-1.0743
0.93847,-1.0744
0.94347,-1.083
0.94847,-1.0988
0.95347,-1.1204
0.95847,-1.1467
0.96347,-1.1764
0.96847,-1.2082
0.97347,-1.241
0.97847,-1.2734
0.98347,-1.3043
0.98847,-1.3323
0.99347,-1.3563
0.99847,-1.375
1.0035,-1.3871
1.0085,-1.3914
1.0135,-1.3866
1.0185,-1.3715
1.0235,-1.345
1.0285,-1.3064
1.0335,-1.2565
1.0385,-1.1963
1.0435,-1.1265
1.0485,-1.048
1.0535,-0.96162
1.0585,-0.86832
1.0635,-0.76889
1.0685,-0.66421
1.0735,-0.55512
1.0785,-0.44248
1.0835,-0.32715
1.0885,-0.20999
1.0935,-0.091857
1.0985,0.026395
1.1035,0.14391
1.1085,0.25982
1.1135,0.37329
1.1185,0.48353
1.1235,0.59016
1.1285,0.69291
1.1335,0.79148
1.1385,0.8856
1.1435,0.97498
1.1485,1.0593
1.1535,1.1384
1.1585,1.2119
1.1635,1.2795
1.1685,1.3409
1.1735,1.396
1.1785,1.4443
1.1835,1.4856
1.1885,1.5196
1.1935,1.5461
1.1985,1.5647
1.2035,1.5752
1.2085,1.5773
1.2135,1.5712
1.2185,1.5573
1.2235,1.536
1.2285,1.5078
1.2335,1.473
1.2385,1.4322
1.2435,1.3858
1.2485,1.3341
1.2535,1.2777
1.2585,1.217
1.2635,1.1523
1.2685,1.0842
1.2735,1.013
1.2785,0.9392
1.2835,0.86324
1.2885,0.78554
1.2935,0.70654
1.2985,0.62667
1.3035,0.5463
1.3085,0.46574
1.3135,0.38527
1.3185,0.3052
1.3235,0.22579
1.3285,0.14735
1.3335,0.070168
1.3385,-0.0054729
1.3435,-0.079281
1.3485,-0.15097
1.3535,-0.22024
1.3585,-0.28681
1.3635,-0.3504
1.3685,-0.4107
1.3735,-0.46743
1.3785,-0.52031
1.3835,-0.56903
1.3885,-0.61332
1.3935,-0.65294
1.3985,-0.68795
1.4035,-0.71848
1.4085,-0.74466
1.4135,-0.76663
1.4185,-0.78451
1.4235,-0.79846
1.4285,-0.80858
1.4335,-0.81503
1.4385,-0.81793
1.4435,-0.81742
1.4485,-0.81362
1.4535,-0.80668
1.4585,-0.79673
1.4635,-0.78389
1.4685,-0.76831
1.4735,-0.75011
1.4785,-0.72943
1.4835,-0.70641
1.4885,-0.6812
1.4935,-0.65397
1.4985,-0.62491
1.5035,-0.5942
1.5085,-0.56199
1.5135,-0.52848
1.5185,-0.49384
1.5235,-0.45825
1.5285,-0.42187
1.5335,-0.3849
1.5385,-0.34749
1.5435,-0.30984
1.5485,-0.27211
1.5535,-0.23448
1.5585,-0.19713
1.5635,-0.16024
1.5685,-0.12397
1.5735,-0.088512
1.5785,-0.053992
1.5835,-0.020468
1.5885,0.012009
1.5935,0.043392
1.5985,0.07363
1.6035,0.10267
1.6085,0.13048
1.6135,0.15698
1.6185,0.18215
1.6235,0.20593
1.6285,0.22827
1.6335,0.24912
1.6385,0.26843
1.6435,0.28615
1.6485,0.30224
1.6535,0.31665
1.6585,0.32931
1.6635,0.3402
1.6685,0.34925
1.6735,0.35642
1.6785,0.36166
1.6835,0.36491
1.6885,0.36614
1.6935,0.36529
1.6985,0.36231
1.7035,0.35715
1.7085,0.34977
1.7135,0.34011
1.7185,0.32812
1.7235,0.31376
1.7285,0.29698
1.7335,0.27773
1.7385,0.25595
1.7435,0.2316
1.7485,0.20464
1.7535,0.175
1.7555,0.16208
1.7605,0.13978
1.7655,0.11774
1.7705,0.096004
1.7755,0.074616
1.7805,0.053616
1.7855,0.033043
1.7905,0.012939
1.7955,-0.006655
1.8005,-0.025698
1.8055,-0.04415
1.8105,-0.061969
1.8155,-0.079114
1.8205,-0.095545
1.8255,-0.11122
1.8305,-0.1261
1.8355,-0.14014
1.8405,-0.1533
1.8455,-0.16555
1.8505,-0.17683
1.8555,-0.18712
1.8605,-0.19636
1.8655,-0.20452
1.8705,-0.21155
1.8755,-0.21742
1.8805,-0.22208
1.8855,-0.2255
1.8905,-0.22765
1.8955,-0.22858
1.9005,-0.22832
1.9055,-0.22691
1.9105,-0.22441
1.9155,-0.22085
1.9205,-0.21628
1.9255,-0.21074
1.9305,-0.20427
1.9355,-0.19693
1.9405,-0.18874
1.9455,-0.17976
1.9505,-0.17002
1.9555,-0.15959
1.9605,-0.14853
1.9655,-0.13692
1.9705,-0.12483
1.9755,-0.11234
1.9805,-0.09952
1.9855,-0.086444
1.9905,-0.073187
1.9955,-0.059824
2.0005,-0.046428
2.0055,-0.033075
2.0105,-0.019838
2.0155,-0.0067907
2.0205,0.0060024
2.0255,0.018494
2.0305,0.030636
2.0355,0.042382
2.0405,0.053685
2.0455,0.064498
2.0505,0.074773
2.0555,0.084465
2.0605,0.093525
2.0655,0.10191
2.0705,0.10956
2.0755,0.11645
2.0805,0.12251
2.0855,0.12774
2.0905,0.13215
2.0955,0.13575
2.1005,0.13855
2.1055,0.14058
2.1105,0.14184
2.1155,0.14235
2.1205,0.14213
2.1255,0.14119
2.1305,0.13955
2.1355,0.13722
2.1405,0.13421
2.1455,0.13055
2.1505,0.12626
2.1555,0.12139
2.1605,0.11599
2.1655,0.11011
2.1705,0.1038
2.1755,0.097109
2.1805,0.090079
2.1855,0.082762
2.1905,0.075206
2.1955,0.06746
2.2005,0.059571
2.2055,0.051589
2.2105,0.043561
2.2155,0.035528
2.2205,0.027525
2.2255,0.019589
2.2305,0.011753
2.2355,0.004055
2.2405,-0.0034709
2.2455,-0.010789
2.2505,-0.017863
2.2555,-0.024659
2.2605,-0.03114
2.2655,-0.037271
2.2705,-0.043016
2.2755,-0.048343
2.2805,-0.053241
2.2855,-0.057713
2.2905,-0.061763
2.2955,-0.065391
2.3005,-0.068602
2.3055,-0.071398
2.3105,-0.073782
2.3155,-0.075756
2.3205,-0.077324
2.3255,-0.078488
2.3305,-0.079251
2.3355,-0.079615
2.3405,-0.079583
2.3455,-0.079159
2.3505,-0.078345
2.3555,-0.077143
2.3605,-0.075556
2.3655,-0.073588
2.3705,-0.07124
2.3755,-0.068516
2.3805,-0.065418
2.3855,-0.06195
2.3905,-0.058113
2.3955,-0.053911
2.4005,-0.049346
2.4005,3.9443


==> Data/Biped_2/Biped_2_dgammaLoR.csv <==
1e-12,-0.2583
0.005,-0.27378
0.01,-0.28613
0.015,-0.29585
0.02,-0.30344
0.025,-0.30927
0.03,-0.31358
0.035,-0.31657
0.04,-0.31847
0.045,-0.31931
0.05,-0.31897
0.055,-0.31831
0.06,-0.31693
0.065,-0.31141
0.07,-0.31146
0.075,-0.33612
0.077207,-0.35981
0.082207,-0.18953
0.087207,-0.033288
0.092207,0.10946
0.097207,0.23925
0.10221,0.35663
0.10721,0.46215
0.11221,0.55633
0.11721,0.63973
0.12221,0.71289
0.12721,0.77634
0.13221,0.83063
0.13721,0.87631
0.14221,0.9139
0.14721,0.94396
0.15221,0.96702
0.15721,0.98364
0.16221,0.99434
0.16721,0.99967
0.17221,1.0002
0.17721,0.9964
0.18221,0.98887
0.18721,0.97814
0.19221,0.96476
0.19721,0.94925
0.20221,0.93217
0.20721,0.91405
0.21221,0.89543
0.21721,0.87687
0.22221,0.85889
0.22721,0.84205
0.23221,0.82685
0.23721,0.8135
0.24221,0.80185
0.24721,0.79177
0.25221,0.78313
0.25721,0.7758
0.26221,0.76964
0.26721,0.76452
0.27221,0.7603
0.27721,0.75684
0.28221,0.75402
0.28721,0.7517
0.29221,0.74975
0.29721,0.74802
0.30221,0.74639
0.30721,0.74472
0.31221,0.74294
0.31721,0.74109
0.32221,0.7392
0.32721,0.7373
0.33221,0.73545
0.33721,0.73367
0.34221,0.73202
0.34721,0.73051
0.35221,0.72921
0.35721,0.72813
0.36221,0.72733
0.36721,0.72684
0.37221,0.7267
0.37721,0.72696
0.38221,0.72764
0.38721,0.72877
0.39221,0.73036
0.39721,0.73237
0.40221,0.7348
0.40721,0.73763
0.41221,0.74084
0.41721,0.74443
0.42221,0.74836
0.42721,0.75263
0.43221,0.75723
0.43721,0.76213
0.44221,0.76732
0.44721,0.77278
0.45221,0.77851
0.45721,0.78448
0.46221,0.79067
0.46721,0.79709
0.47221,0.80371
0.47721,0.81054
0.48221,0.81756
0.48721,0.82477
0.49221,0.83216
0.49721,0.83973
0.50221,0.84745
0.50721,0.85533
0.51221,0.86336
0.51721,0.87152
0.52221,0.87982
0.52721,0.88824
0.53221,0.89678
0.53721,0.90542
0.54221,0.91416
0.54721,0.92298
0.55221,0.93188
0.55721,0.94083
0.56221,0.94982
0.56721,0.95885
0.57221,0.96789
0.57721,0.97693
0.58221,0.98597
0.58721,0.99498
0.59221,1.004
0.59721,1.0129
0.60221,1.0218
0.60721,1.0306
0.61221,1.0393
0.61721,1.0479
0.62221,1.0564
0.62721,1.0647
0.63221,1.073
0.63721,1.0811
0.64221,1.089
0.64721,1.0968
0.65221,1.1044
0.65721,1.1118
0.66221,1.1191
0.66721,1.1261
0.67221,1.1329
0.67721,1.1395
0.68221,1.1459
0.68721,1.152
0.69221,1.1578
0.69721,1.1634
0.70221,1.1688
0.70721,1.1738
0.71221,1.1785
0.71721,1.183
0.72221,1.1871
0.72721,1.1909
0.73221,1.1944
0.73721,1.1976
0.74221,1.2004
0.74721,1.2029
0.75221,1.205
0.75721,1.2068
0.76221,1.2081
0.76721,1.2091
0.77221,1.2097
0.77721,1.2099
0.78221,1.2097
0.78721,1.209
0.79221,1.208
0.79721,1.2065
0.80221,1.2045
0.80721,1.2021
0.81221,1.1993
0.81721,1.1959
0.82221,1.1921
0.82721,1.1878
0.83221,1.183
0.83721,1.1777
0.83847,1.1763
0.84347,1.1725
0.84847,1.1676
0.85347,1.1616
0.85847,1.1545
0.86347,1.1463
0.86847,1.1372
0.87347,1.127
0.87847,1.1159
0.88347,1.1038
0.88847,1.0909
0.89347,1.0772
0.89847,1.0626
0.90347,1.0473
0.90847,1.0313
0.91347,1.0145
0.91847,0.99711
0.92347,0.97907
0.92847,0.96045
0.93347,0.94127
0.93847,0.92157
0.94347,0.9014
0.94847,0.88077
0.95347,0.85974
0.95847,0.83833
0.96347,0.81658
0.96847,0.79453
0.97347,0.77222
0.97847,0.74967
0.98347,0.72692
0.98847,0.70402
0.99347,0.68099
0.99847,0.65788
1.0035,0.63471
1.0085,0.61152
1.0135,0.58836
1.0185,0.56525
1.0235,0.54223
1.0285,0.51932
1.0335,0.49655
1.0385,0.47391
1.0435,0.45143
1.0485,0.4291
1.0535,0.40694
1.0585,0.38496
1.0635,0.36317
1.0685,0.34159
1.0735,0.32021
1.0785,0.29905
1.0835,0.27812
1.0885,0.25743
1.0935,0.23699
1.0985,0.21682
1.1035,0.19691
1.1085,0.17729
1.1135,0.15795
1.1185,0.13892
1.1235,0.12016
1.1285,0.10168
1.1335,0.083455
1.1385,0.065463
1.1435,0.047692
1.1485,0.030124
1.1535,0.012745
1.1585,-0.0044628
1.1635,-0.021515
1.1685,-0.038429
1.1735,-0.055221
1.1785,-0.071906
1.1835,-0.088501
1.1885,-0.10502
1.1935,-0.12149
1.1985,-0.13791
1.2035,-0.15431
1.2085,-0.1707
1.2135,-0.1871
1.2185,-0.20351
1.2235,-0.21996
1.2285,-0.23646
1.2335,-0.25303
1.2385,-0.26967
1.2435,-0.28639
1.2485,-0.30323
1.2535,-0.32018
1.2585,-0.33726
1.2635,-0.35449
1.2685,-0.37189
1.2735,-0.38945
1.2785,-0.4072
1.2835,-0.42516
1.2885,-0.44333
1.2935,-0.46173
1.2985,-0.48038
1.3035,-0.49928
1.3085,-0.51843
1.3135,-0.53784
1.3185,-0.5575
1.3235,-0.57741
1.3285,-0.59758
1.3335,-0.618
1.3385,-0.63867
1.3435,-0.65959
1.3485,-0.68077
1.3535,-0.7022
1.3585,-0.72388
1.3635,-0.74582
1.3685,-0.768
1.3735,-0.79044
1.3785,-0.81312
1.3835,-0.83606
1.3885,-0.85925
1.3935,-0.88269
1.3985,-0.90637
1.4035,-0.93028
1.4085,-0.95442
1.4135,-0.97876
1.4185,-1.0033
1.4235,-1.028
1.4285,-1.053
1.4335,-1.078
1.4385,-1.1033
1.4435,-1.1287
1.4485,-1.1542
1.4535,-1.1799
1.4585,-1.2057
1.4635,-1.2316
1.4685,-1.2576
1.4735,-1.2837
1.4785,-1.3099
1.4835,-1.3361
1.4885,-1.3624
1.4935,-1.3888
1.4985,-1.4152
1.5035,-1.4417
1.5085,-1.4682
1.5135,-1.4947
1.5185,-1.5213
1.5235,-1.5479
1.5285,-1.5746
1.5335,-1.6012
1.5385,-1.6279
1.5435,-1.6546
1.5485,-1.6813
1.5535,-1.708
1.5585,-1.7347
1.5635,-1.7614
1.5685,-1.7881
1.5735,-1.8147
1.5785,-1.8414
1.5835,-1.8679
1.5885,-1.8944
1.5935,-1.9207
1.5985,-1.9469
1.6035,-1.9729
1.6085,-1.9986
1.6135,-2.0241
1.6185,-2.0493
1.6235,-2.0741
1.6285,-2.0986
1.6335,-2.1228
1.6385,-2.1464
1.6435,-2.1696
1.6485,-2.1924
1.6535,-2.2146
1.6585,-2.2362
1.6635,-2.2572
1.6685,-2.2776
1.6735,-2.2974
1.6785,-2.3165
1.6835,-2.3348
1.6885,-2.3524
1.6935,-2.3692
1.6985,-2.3851
1.7035,-2.4002
1.7085,-2.4144
1.7135,-2.4277
1.7185,-2.44
1.7235,-2.4514
1.7285,-2.4617
1.7335,-2.4709
1.7385,-2.4791
1.7435,-2.4861
1.7485,-2.492
1.7535,-2.4967
1.7555,-2.4982
1.7605,-2.1135
1.7655,-1.7709
1.7705,-1.4684
1.7755,-1.204
1.7805,-0.97566
1.7855,-0.7814
1.7905,-0.61921
1.7955,-0.48709
1.8005,-0.38302
1.8055,-0.305
1.8105,-0.25102
1.8155,-0.21908
1.8205,-0.20718
1.8255,-0.21329
1.8305,-0.23543
1.8355,-0.27157
1.8405,-0.31972
1.8455,-0.37786
1.8505,-0.444
1.8555,-0.51612
1.8605,-0.59222
1.8655,-0.67029
1.8705,-0.74833
1.8755,-0.82432
1.8805,-0.89627
1.8855,-0.96216
1.8905,-1.0206
1.8955,-1.0718
1.9005,-1.1159
1.9055,-1.1533
1.9105,-1.1843
1.9155,-1.2092
1.9205,-1.2284
1.9255,-1.242
1.9305,-1.2506
1.9355,-1.2542
1.9405,-1.2534
1.9455,-1.2483
1.9505,-1.2393
1.9555,-1.2266
1.9605,-1.2104
1.9655,-1.1908
1.9705,-1.1678
1.9755,-1.1416
1.9805,-1.1122
1.9855,-1.0799
1.9905,-1.0446
1.9955,-1.0066
2.0005,-0.96587
2.0055,-0.92257
2.0105,-0.87679
2.0155,-0.82866
2.0205,-0.77832
2.0255,-0.726
2.0305,-0.67192
2.0355,-0.6163
2.0405,-0.55939
2.0455,-0.50139
2.0505,-0.44253
2.0555,-0.38305
2.0605,-0.32317
2.0655,-0.26312
2.0705,-0.20311
2.0755,-0.14338
2.0805,-0.084158
2.0855,-0.025648
2.0905,0.031953
2.0955,0.088449
2.1005,0.14365
2.1055,0.19735
2.1105,0.24936
2.1155,0.2995
2.1205,0.34755
2.1255,0.39334
2.1305,0.43665
2.1355,0.47731
2.1405,0.51511
2.1455,0.54987
2.1505,0.58148
2.1555,0.60995
2.1605,0.63527
2.1655,0.65742
2.1705,0.67641
2.1755,0.69222
2.1805,0.70486
2.1855,0.71431
2.1905,0.72057
2.1955,0.72363
2.2005,0.72349
2.2055,0.72014
2.2105,0.71358
2.2155,0.70392
2.2205,0.69136
2.2255,0.67607
2.2305,0.65825
2.2355,0.6381
2.2405,0.61578
2.2455,0.59151
2.2505,0.56546
2.2555,0.53782
2.2605,0.50879
2.2655,0.47855
2.2705,0.44729
2.2755,0.41519
2.2805,0.38242
2.2855,0.34909
2.2905,0.31533
2.2955,0.28129
2.3005,0.24709
2.3055,0.21285
2.3105,0.17872
2.3155,0.14482
2.3205,0.11127
2.3255,0.078226
2.3305,0.0458
2.3355,0.014128
2.3405,-0.016659
2.3455,-0.046432
2.3505,-0.075059
2.3555,-0.10241
2.3605,-0.12835
2.3655,-0.15276
2.3705,-0.1755
2.3755,-0.19644
2.3805,-0.21545
2.3855,-0.2324
2.3905,-0.24716
2.3955,-0.2596
2.4005,-0.26959
2.4005,-0.2583


==> Data/Biped_2/Biped_2_dgammaUpL.csv <==
1e-12,-2.8228
0.005,-2.7526
0.01,-2.6873
0.015,-2.6262
0.02,-2.5686
0.025,-2.5142
0.03,-2.4625
0.035,-2.4133
0.04,-2.3664
0.045,-2.3214
0.05,-2.2782
0.055,-2.2367
0.06,-2.1966
0.065,-2.1575
0.07,-2.1201
0.075,-2.0857
0.077207,-2.0719
0.082207,-2.0547
0.087207,-2.0378
0.092207,-2.0211
0.097207,-2.0047
0.10221,-1.9884
0.10721,-1.9723
0.11221,-1.9563
0.11721,-1.9405
0.12221,-1.9247
0.12721,-1.9091
0.13221,-1.8936
0.13721,-1.8781
0.14221,-1.8626
0.14721,-1.8471
0.15221,-1.8317
0.15721,-1.8162
0.16221,-1.8007
0.16721,-1.7851
0.17221,-1.7695
0.17721,-1.7537
0.18221,-1.7378
0.18721,-1.7218
0.19221,-1.7057
0.19721,-1.6893
0.20221,-1.6728
0.20721,-1.656
0.21221,-1.6391
0.21721,-1.6218
0.22221,-1.6043
0.22721,-1.5865
0.23221,-1.5684
0.23721,-1.55
0.24221,-1.5313
0.24721,-1.5122
0.25221,-1.4927
0.25721,-1.4729
0.26221,-1.4527
0.26721,-1.4321
0.27221,-1.4112
0.27721,-1.3898
0.28221,-1.3681
0.28721,-1.3459
0.29221,-1.3233
0.29721,-1.3002
0.30221,-1.2767
0.30721,-1.2527
0.31221,-1.2283
0.31721,-1.2034
0.32221,-1.1781
0.32721,-1.1522
0.33221,-1.1259
0.33721,-1.0991
0.34221,-1.0718
0.34721,-1.044
0.35221,-1.0157
0.35721,-0.98692
0.36221,-0.95765
0.36721,-0.92786
0.37221,-0.89758
0.37721,-0.86678
0.38221,-0.83546
0.38721,-0.80364
0.39221,-0.7713
0.39721,-0.73846
0.40221,-0.70512
0.40721,-0.67129
0.41221,-0.63698
0.41721,-0.60219
0.42221,-0.56693
0.42721,-0.5312
0.43221,-0.49502
0.43721,-0.45839
0.44221,-0.42131
0.44721,-0.38379
0.45221,-0.34585
0.45721,-0.30747
0.46221,-0.26868
0.46721,-0.22949
0.47221,-0.1899
0.47721,-0.14993
0.48221,-0.10959
0.48721,-0.068889
0.49221,-0.027849
0.49721,0.013522
0.50221,0.05521
0.50721,0.097205
0.51221,0.13949
0.51721,0.18206
0.52221,0.22489
0.52721,0.26798
0.53221,0.31132
0.53721,0.35488
0.54221,0.39866
0.54721,0.44264
0.55221,0.48681
0.55721,0.53115
0.56221,0.57565
0.56721,0.6203
0.57221,0.66509
0.57721,0.70999
0.58221,0.75499
0.58721,0.80009
0.59221,0.84526
0.59721,0.8905
0.60221,0.93578
0.60721,0.9811
0.61221,1.0264
0.61721,1.0718
0.62221,1.1172
0.62721,1.1626
0.63221,1.2081
0.63721,1.2536
0.64221,1.2991
0.64721,1.3447
0.65221,1.3904
0.65721,1.4362
0.66221,1.4821
0.66721,1.528
0.67221,1.5741
0.67721,1.6203
0.68221,1.6666
0.68721,1.713
0.69221,1.7596
0.69721,1.8062
0.70221,1.853
0.70721,1.8999
0.71221,1.9469
0.71721,1.9939
0.72221,2.041
0.72721,2.0881
0.73221,2.1353
0.73721,2.1825
0.74221,2.2297
0.74721,2.2768
0.75221,2.324
0.75721,2.3711
0.76221,2.4182
0.76721,2.4653
0.77221,2.5122
0.77721,2.5591
0.78221,2.6059
0.78721,2.6526
0.79221,2.6991
0.79721,2.7455
0.80221,2.7918
0.80721,2.8379
0.81221,2.8839
0.81721,2.9297
0.82221,2.9752
0.82721,3.0206
0.83221,3.0657
0.83721,3.1106
0.83847,3.1219
0.84347,3.2083
0.84847,3.2806
0.85347,3.3391
0.85847,3.3842
0.86347,3.4165
0.86847,3.4361
0.87347,3.4437
0.87847,3.4396
0.88347,3.4241
0.88847,3.3978
0.89347,3.3609
0.89847,3.314
0.90347,3.2574
0.90847,3.1915
0.91347,3.1168
0.91847,3.0336
0.92347,2.9424
0.92847,2.8435
0.93347,2.7373
0.93847,2.6244
0.94347,2.505
0.94847,2.3796
0.95347,2.2486
0.95847,2.1124
0.96347,1.9714
0.96847,1.826
0.97347,1.6767
0.97847,1.5237
0.98347,1.3676
0.98847,1.2088
0.99347,1.0475
0.99847,0.88437
1.0035,0.71967
1.0085,0.55384
1.0135,0.38728
1.0185,0.2204
1.0235,0.053617
1.0285,-0.11258
1.0335,-0.27757
1.0385,-0.44069
1.0435,-0.60131
1.0485,-0.75878
1.0535,-0.91245
1.0585,-1.0617
1.0635,-1.2058
1.0685,-1.3443
1.0735,-1.4763
1.0785,-1.6014
1.0835,-1.7188
1.0885,-1.8278
1.0935,-1.928
1.0985,-2.0185
1.1035,-2.0988
1.1085,-2.1682
1.1135,-2.2261
1.1185,-2.272
1.1235,-2.3061
1.1285,-2.3288
1.1335,-2.3406
1.1385,-2.3417
1.1435,-2.3327
1.1485,-2.3139
1.1535,-2.2858
1.1585,-2.2487
1.1635,-2.2031
1.1685,-2.1493
1.1735,-2.0878
1.1785,-2.0189
1.1835,-1.9432
1.1885,-1.8609
1.1935,-1.7724
1.1985,-1.6783
1.2035,-1.5788
1.2085,-1.4745
1.2135,-1.3657
1.2185,-1.2532
1.2235,-1.1374
1.2285,-1.0189
1.2335,-0.89836
1.2385,-0.77631
1.2435,-0.65333
1.2485,-0.53
1.2535,-0.40689
1.2585,-0.28458
1.2635,-0.16365
1.2685,-0.044669
1.2735,0.071778
1.2785,0.18512
1.2835,0.29477
1.2885,0.40017
1.2935,0.50072
1.2985,0.59587
1.3035,0.68522
1.3085,0.76873
1.3135,0.8464
1.3185,0.91822
1.3235,0.98417
1.3285,1.0442
1.3335,1.0984
1.3385,1.1467
1.3435,1.1891
1.3485,1.2256
1.3535,1.2561
1.3585,1.2807
1.3635,1.2994
1.3685,1.3121
1.3735,1.3188
1.3785,1.3196
1.3835,1.3143
1.3885,1.3031
1.3935,1.2859
1.3985,1.2631
1.4035,1.2349
1.4085,1.2018
1.4135,1.164
1.4185,1.1221
1.4235,1.0762
1.4285,1.0268
1.4335,0.97424
1.4385,0.91885
1.4435,0.861
1.4485,0.80103
1.4535,0.73932
1.4585,0.6762
1.4635,0.61205
1.4685,0.54721
1.4735,0.48204
1.4785,0.4169
1.4835,0.35214
1.4885,0.28801
1.4935,0.22469
1.4985,0.16237
1.5035,0.10123
1.5085,0.041447
1.5135,-0.016791
1.5185,-0.073306
1.5235,-0.12791
1.5285,-0.18043
1.5335,-0.23068
1.5385,-0.27848
1.5435,-0.32364
1.5485,-0.36599
1.5535,-0.40534
1.5585,-0.44151
1.5635,-0.47432
1.5685,-0.50359
1.5735,-0.52913
1.5785,-0.55086
1.5835,-0.56889
1.5885,-0.58334
1.5935,-0.59432
1.5985,-0.60196
1.6035,-0.60637
1.6085,-0.60769
1.6135,-0.60601
1.6185,-0.60148
1.6235,-0.5942
1.6285,-0.5843
1.6335,-0.5719
1.6385,-0.55712
1.6435,-0.54008
1.6485,-0.52089
1.6535,-0.49969
1.6585,-0.47658
1.6635,-0.4517
1.6685,-0.42515
1.6735,-0.39707
1.6785,-0.36756
1.6835,-0.33676
1.6885,-0.30478
1.6935,-0.27174
1.6985,-0.23776
1.7035,-0.20296
1.7085,-0.16747
1.7135,-0.1314
1.7185,-0.094873
1.7235,-0.058009
1.7285,-0.020928
1.7335,0.016248
1.7385,0.0534
1.7435,0.090408
1.7485,0.12715
1.7535,0.16351
1.7555,0.17826
1.7605,0.21792
1.7655,0.25417
1.7705,0.28709
1.7755,0.31677
1.7805,0.34328
1.7855,0.36671
1.7905,0.38714
1.7955,0.40465
1.8005,0.41933
1.8055,0.43125
1.8105,0.44049
1.8155,0.44714
1.8205,0.45128
1.8255,0.45299
1.8305,0.45236
1.8355,0.44945
1.8405,0.44437
1.8455,0.43718
1.8505,0.42797
1.8555,0.41681
1.8605,0.40381
1.8655,0.38902
1.8705,0.37254
1.8755,0.35445
1.8805,0.33482
1.8855,0.31375
1.8905,0.29133
1.8955,0.26772
1.9005,0.2431
1.9055,0.21762
1.9105,0.19145
1.9155,0.16476
1.9205,0.13772
1.9255,0.1105
1.9305,0.083247
1.9355,0.056143
1.9405,0.029351
1.9455,0.0030378
1.9505,-0.022631
1.9555,-0.04752
1.9605,-0.071553
1.9655,-0.094655
1.9705,-0.11676
1.9755,-0.13779
1.9805,-0.15767
1.9855,-0.17634
1.9905,-0.19372
1.9955,-0.20973
2.0005,-0.22432
2.0055,-0.2374
2.0105,-0.24891
2.0155,-0.25877
2.0205,-0.26695
2.0255,-0.2735
2.0305,-0.27845
2.0355,-0.28183
2.0405,-0.2837
2.0455,-0.28408
2.0505,-0.28303
2.0555,-0.28057
2.0605,-0.27675
2.0655,-0.27161
2.0705,-0.26518
2.0755,-0.25751
2.0805,-0.24864
2.0855,-0.23864
2.0905,-0.22759
2.0955,-0.21559
2.1005,-0.20274
2.1055,-0.18914
2.1105,-0.17487
2.1155,-0.16004
2.1205,-0.14474
2.1255,-0.12907
2.1305,-0.11312
2.1355,-0.09698
2.1405,-0.080758
2.1455,-0.064542
2.1505,-0.048414
2.1555,-0.03244
2.1605,-0.016687
2.1655,-0.0012209
2.1705,0.013891
2.1755,0.028583
2.1805,0.042787
2.1855,0.056439
2.1905,0.06947
2.1955,0.081815
2.2005,0.093406
2.2055,0.10418
2.2105,0.11407
2.2155,0.12305
2.2205,0.13112
2.2255,0.1383
2.2305,0.14457
2.2355,0.14994
2.2405,0.15441
2.2455,0.158
2.2505,0.16069
2.2555,0.16249
2.2605,0.16341
2.2655,0.16345
2.2705,0.1626
2.2755,0.16088
2.2805,0.15832
2.2855,0.15496
2.2905,0.15086
2.2955,0.14606
2.3005,0.14062
2.3055,0.13457
2.3105,0.12797
2.3155,0.12087
2.3205,0.11331
2.3255,0.10535
2.3305,0.097031
2.3355,0.088402
2.3405,0.079511
2.3455,0.070408
2.3505,0.06114
2.3555,0.051757
2.3605,0.042307
2.3655,0.032837
2.3705,0.023398
2.3755,0.014036
2.3805,0.0048006
2.3855,-0.0042599
2.3905,-0.013097
2.3955,-0.021663
2.4005,-0.029908
2.4005,-2.8228


==> Data/Biped_2/Biped_2_dgammaUpR.csv <==
1e-12,0.50083
0.005,0.49993
0.01,0.49648
0.015,0.49075
0.02,0.483
0.025,0.47343
0.03,0.4622
0.035,0.44946
0.04,0.43535
0.045,0.42
0.05,0.40358
0.055,0.38608
0.06,0.36769
0.065,0.34907
0.07,0.32879
0.075,0.30397
0.077207,0.2908
0.082207,0.10426
0.087207,-0.067338
0.092207,-0.22457
0.097207,-0.36799
0.10221,-0.49818
0.10721,-0.6157
0.11221,-0.72111
0.11721,-0.81498
0.12221,-0.89788
0.12721,-0.97038
0.13221,-1.033
0.13721,-1.0864
0.14221,-1.1311
0.14721,-1.1677
0.15221,-1.1966
0.15721,-1.2186
0.16221,-1.2341
0.16721,-1.2438
0.17221,-1.2481
0.17721,-1.2478
0.18221,-1.2432
0.18721,-1.235
0.19221,-1.2239
0.19721,-1.2102
0.20221,-1.1946
0.20721,-1.1777
0.21221,-1.16
0.21721,-1.1421
0.22221,-1.1246
0.22721,-1.108
0.23221,-1.0929
0.23721,-1.0794
0.24221,-1.0675
0.24721,-1.0569
0.25221,-1.0475
0.25721,-1.0392
0.26221,-1.0319
0.26721,-1.0253
0.27221,-1.0193
0.27721,-1.0138
0.28221,-1.0086
0.28721,-1.0036
0.29221,-0.99865
0.29721,-0.99354
0.30221,-0.98816
0.30721,-0.98235
0.31221,-0.97605
0.31721,-0.96927
0.32221,-0.96206
0.32721,-0.95446
0.33221,-0.94651
0.33721,-0.93825
0.34221,-0.92972
0.34721,-0.92096
0.35221,-0.91202
0.35721,-0.90293
0.36221,-0.89373
0.36721,-0.88447
0.37221,-0.87518
0.37721,-0.86591
0.38221,-0.8567
0.38721,-0.84757
0.39221,-0.83852
0.39721,-0.82954
0.40221,-0.82062
0.40721,-0.81174
0.41221,-0.80289
0.41721,-0.79407
0.42221,-0.78525
0.42721,-0.77644
0.43221,-0.7676
0.43721,-0.75874
0.44221,-0.74985
0.44721,-0.7409
0.45221,-0.73189
0.45721,-0.72281
0.46221,-0.71364
0.46721,-0.70439
0.47221,-0.69505
0.47721,-0.68562
0.48221,-0.67611
0.48721,-0.66652
0.49221,-0.65685
0.49721,-0.64709
0.50221,-0.63725
0.50721,-0.62733
0.51221,-0.61733
0.51721,-0.60725
0.52221,-0.5971
0.52721,-0.58686
0.53221,-0.57655
0.53721,-0.56616
0.54221,-0.5557
0.54721,-0.54515
0.55221,-0.53453
0.55721,-0.52382
0.56221,-0.51303
0.56721,-0.50215
0.57221,-0.49118
0.57721,-0.48013
0.58221,-0.46898
0.58721,-0.45774
0.59221,-0.4464
0.59721,-0.43496
0.60221,-0.42343
0.60721,-0.4118
0.61221,-0.40006
0.61721,-0.38822
0.62221,-0.37627
0.62721,-0.3642
0.63221,-0.35203
0.63721,-0.33973
0.64221,-0.32731
0.64721,-0.31477
0.65221,-0.3021
0.65721,-0.28929
0.66221,-0.27635
0.66721,-0.26327
0.67221,-0.25005
0.67721,-0.23669
0.68221,-0.22317
0.68721,-0.2095
0.69221,-0.19569
0.69721,-0.18174
0.70221,-0.16768
0.70721,-0.15352
0.71221,-0.13928
0.71721,-0.12499
0.72221,-0.11066
0.72721,-0.096307
0.73221,-0.081954
0.73721,-0.067619
0.74221,-0.053319
0.74721,-0.039075
0.75221,-0.024904
0.75721,-0.010825
0.76221,0.0031427
0.76721,0.016981
0.77221,0.03067
0.77721,0.044192
0.78221,0.057528
0.78721,0.070659
0.79221,0.083567
0.79721,0.096232
0.80221,0.10864
0.80721,0.12076
0.81221,0.13259
0.81721,0.1441
0.82221,0.15527
0.82721,0.16609
0.83221,0.17653
0.83721,0.18659
0.83847,0.18906
0.84347,0.20215
0.84847,0.21458
0.85347,0.22637
0.85847,0.23753
0.86347,0.24806
0.86847,0.25797
0.87347,0.26729
0.87847,0.27601
0.88347,0.28415
0.88847,0.29172
0.89347,0.29873
0.89847,0.30519
0.90347,0.31112
0.90847,0.31651
0.91347,0.32139
0.91847,0.32576
0.92347,0.32964
0.92847,0.33303
0.93347,0.33595
0.93847,0.33841
0.94347,0.34041
0.94847,0.34197
0.95347,0.3431
0.95847,0.34381
0.96347,0.34411
0.96847,0.34401
0.97347,0.34352
0.97847,0.34266
0.98347,0.34143
0.98847,0.33984
0.99347,0.33791
0.99847,0.33564
1.0035,0.33305
1.0085,0.33015
1.0135,0.32694
1.0185,0.32344
1.0235,0.31967
1.0285,0.31563
1.0335,0.31136
1.0385,0.30689
1.0435,0.30227
1.0485,0.29752
1.0535,0.29267
1.0585,0.28777
1.0635,0.28284
1.0685,0.27792
1.0735,0.27304
1.0785,0.26823
1.0835,0.26354
1.0885,0.25899
1.0935,0.25462
1.0985,0.25046
1.1035,0.24655
1.1085,0.24292
1.1135,0.2396
1.1185,0.23662
1.1235,0.23398
1.1285,0.23166
1.1335,0.22965
1.1385,0.22793
1.1435,0.2265
1.1485,0.22534
1.1535,0.22444
1.1585,0.22378
1.1635,0.22335
1.1685,0.22315
1.1735,0.22314
1.1785,0.22333
1.1835,0.2237
1.1885,0.22424
1.1935,0.22493
1.1985,0.22576
1.2035,0.22672
1.2085,0.22779
1.2135,0.22896
1.2185,0.2302
1.2235,0.23151
1.2285,0.23285
1.2335,0.23422
1.2385,0.23558
1.2435,0.23693
1.2485,0.23823
1.2535,0.23948
1.2585,0.24065
1.2635,0.24173
1.2685,0.24269
1.2735,0.24351
1.2785,0.24418
1.2835,0.24468
1.2885,0.24498
1.2935,0.24507
1.2985,0.24493
1.3035,0.24454
1.3085,0.24393
1.3135,0.24309
1.3185,0.24204
1.3235,0.24078
1.3285,0.23933
1.3335,0.2377
1.3385,0.2359
1.3435,0.23393
1.3485,0.23181
1.3535,0.22955
1.3585,0.22716
1.3635,0.22464
1.3685,0.22201
1.3735,0.21928
1.3785,0.21646
1.3835,0.21355
1.3885,0.21057
1.3935,0.20753
1.3985,0.20445
1.4035,0.20135
1.4085,0.19825
1.4135,0.19518
1.4185,0.19215
1.4235,0.18919
1.4285,0.18631
1.4335,0.18355
1.4385,0.18092
1.4435,0.17844
1.4485,0.17614
1.4535,0.17403
1.4585,0.17214
1.4635,0.17049
1.4685,0.1691
1.4735,0.168
1.4785,0.1672
1.4835,0.16673
1.4885,0.16659
1.4935,0.1668
1.4985,0.16735
1.5035,0.16826
1.5085,0.16952
1.5135,0.17114
1.5185,0.17313
1.5235,0.17549
1.5285,0.17823
1.5335,0.18134
1.5385,0.18484
1.5435,0.18873
1.5485,0.19302
1.5535,0.1977
1.5585,0.20279
1.5635,0.20829
1.5685,0.2142
1.5735,0.22053
1.5785,0.22727
1.5835,0.2344
1.5885,0.2419
1.5935,0.24975
1.5985,0.25792
1.6035,0.26639
1.6085,0.27514
1.6135,0.28414
1.6185,0.29337
1.6235,0.30281
1.6285,0.31243
1.6335,0.32221
1.6385,0.33213
1.6435,0.34216
1.6485,0.35228
1.6535,0.36248
1.6585,0.37272
1.6635,0.38298
1.6685,0.39323
1.6735,0.40347
1.6785,0.41365
1.6835,0.42377
1.6885,0.43379
1.6935,0.4437
1.6985,0.45346
1.7035,0.46306
1.7085,0.47248
1.7135,0.48168
1.7185,0.49065
1.7235,0.49937
1.7285,0.50781
1.7335,0.51594
1.7385,0.52375
1.7435,0.53122
1.7485,0.53831
1.7535,0.545
1.7555,0.54762
1.7605,0.60196
1.7655,0.66172
1.7705,0.72628
1.7755,0.79501
1.7805,0.8673
1.7855,0.94251
1.7905,1.02
1.7955,1.0992
1.8005,1.1794
1.8055,1.2601
1.8105,1.3405
1.8155,1.4201
1.8205,1.4982
1.8255,1.5743
1.8305,1.6477
1.8355,1.7177
1.8405,1.7837
1.8455,1.8452
1.8505,1.9014
1.8555,1.9519
1.8605,1.9958
1.8655,2.0326
1.8705,2.0618
1.8755,2.0826
1.8805,2.0944
1.8855,2.0966
1.8905,2.0889
1.8955,2.0717
1.9005,2.0455
1.9055,2.0107
1.9105,1.968
1.9155,1.9177
1.9205,1.8603
1.9255,1.7964
1.9305,1.7265
1.9355,1.6511
1.9405,1.5706
1.9455,1.4856
1.9505,1.3965
1.9555,1.3039
1.9605,1.2081
1.9655,1.1097
1.9705,1.0091
1.9755,0.90671
1.9805,0.80302
1.9855,0.69847
1.9905,0.59351
1.9955,0.48858
2.0005,0.38415
2.0055,0.28065
2.0105,0.17854
2.0155,0.078265
2.0205,-0.019801
2.0255,-0.1154
2.0305,-0.20828
2.0355,-0.2982
2.0405,-0.3849
2.0455,-0.46812
2.0505,-0.54763
2.0555,-0.62317
2.0605,-0.69449
2.0655,-0.76133
2.0705,-0.82345
2.0755,-0.8806
2.0805,-0.93253
2.0855,-0.97913
2.0905,-1.0204
2.0955,-1.0565
2.1005,-1.0875
2.1055,-1.1133
2.1105,-1.134
2.1155,-1.1497
2.1205,-1.1605
2.1255,-1.1664
2.1305,-1.1674
2.1355,-1.1637
2.1405,-1.1552
2.1455,-1.142
2.1505,-1.1243
2.1555,-1.1024
2.1605,-1.0764
2.1655,-1.0466
2.1705,-1.0133
2.1755,-0.97678
2.1805,-0.93717
2.1855,-0.89478
2.1905,-0.84985
2.1955,-0.80263
2.2005,-0.75336
2.2055,-0.7023
2.2105,-0.64968
2.2155,-0.59577
2.2205,-0.54083
2.2255,-0.48512
2.2305,-0.42889
2.2355,-0.37241
2.2405,-0.31594
2.2455,-0.25973
2.2505,-0.20406
2.2555,-0.14917
2.2605,-0.095328
2.2655,-0.042798
2.2705,0.0081623
2.2755,0.057306
2.2805,0.10451
2.2855,0.14972
2.2905,0.19289
2.2955,0.23395
2.3005,0.27285
2.3055,0.30955
2.3105,0.34398
2.3155,0.3761
2.3205,0.40584
2.3255,0.43316
2.3305,0.458
2.3355,0.48031
2.3405,0.50003
2.3455,0.51711
2.3505,0.5315
2.3555,0.54313
2.3605,0.55197
2.3655,0.55795
2.3705,0.56101
2.3755,0.56112
2.3805,0.5582
2.3855,0.55221
2.3905,0.5431
2.3955,0.53081
2.4005,0.51528
2.4005,0.50083


==> Data/Biped_2/Biped_2_dphi.csv <==
1e-12,0.33729
0.005,0.33046
0.01,0.32371
0.015,0.31701
0.02,0.31032
0.025,0.30364
0.03,0.29697
0.035,0.2903
0.04,0.28363
0.045,0.27695
0.05,0.27025
0.055,0.26355
0.06,0.25683
0.065,0.25003
0.07,0.24331
0.075,0.23703
0.077207,0.23448
0.082207,0.23379
0.087207,0.23299
0.092207,0.23208
0.097207,0.23107
0.10221,0.22995
0.10721,0.22873
0.11221,0.22741
0.11721,0.22599
0.12221,0.22447
0.12721,0.22284
0.13221,0.22112
0.13721,0.21929
0.14221,0.21737
0.14721,0.21535
0.15221,0.21324
0.15721,0.21103
0.16221,0.20872
0.16721,0.20633
0.17221,0.20383
0.17721,0.20125
0.18221,0.19857
0.18721,0.1958
0.19221,0.19294
0.19721,0.19
0.20221,0.18696
0.20721,0.18383
0.21221,0.18062
0.21721,0.17732
0.22221,0.17394
0.22721,0.17047
0.23221,0.16691
0.23721,0.16328
0.24221,0.15955
0.24721,0.15573
0.25221,0.15183
0.25721,0.14783
0.26221,0.14373
0.26721,0.13953
0.27221,0.13524
0.27721,0.13084
0.28221,0.12634
0.28721,0.12173
0.29221,0.11701
0.29721,0.11218
0.30221,0.10723
0.30721,0.10217
0.31221,0.096995
0.31721,0.091701
0.32221,0.086289
0.32721,0.08076
0.33221,0.075114
0.33721,0.069351
0.34221,0.063471
0.34721,0.057473
0.35221,0.051358
0.35721,0.045125
0.36221,0.038775
0.36721,0.032308
0.37221,0.025724
0.37721,0.019022
0.38221,0.012203
0.38721,0.0052675
0.39221,-0.001784
0.39721,-0.0089496
0.40221,-0.016228
0.40721,-0.023616
0.41221,-0.031115
0.41721,-0.03872
0.42221,-0.046433
0.42721,-0.054249
0.43221,-0.062169
0.43721,-0.07019
0.44221,-0.07831
0.44721,-0.08653
0.45221,-0.094845
0.45721,-0.10326
0.46221,-0.11176
0.46721,-0.12036
0.47221,-0.12904
0.47721,-0.1378
0.48221,-0.14665
0.48721,-0.15557
0.49221,-0.16457
0.49721,-0.17364
0.50221,-0.18278
0.50721,-0.19198
0.51221,-0.20124
0.51721,-0.21056
0.52221,-0.21993
0.52721,-0.22936
0.53221,-0.23883
0.53721,-0.24835
0.54221,-0.2579
0.54721,-0.2675
0.55221,-0.27712
0.55721,-0.28677
0.56221,-0.29643
0.56721,-0.30611
0.57221,-0.3158
0.57721,-0.3255
0.58221,-0.33519
0.58721,-0.34488
0.59221,-0.35456
0.59721,-0.36422
0.60221,-0.37386
0.60721,-0.38347
0.61221,-0.39305
0.61721,-0.4026
0.62221,-0.4121
0.62721,-0.42157
0.63221,-0.43099
0.63721,-0.44037
0.64221,-0.44971
0.64721,-0.45899
0.65221,-0.46822
0.65721,-0.47739
0.66221,-0.48651
0.66721,-0.49557
0.67221,-0.50457
0.67721,-0.5135
0.68221,-0.52237
0.68721,-0.53116
0.69221,-0.53989
0.69721,-0.54852
0.70221,-0.55704
0.70721,-0.56543
0.71221,-0.57368
0.71721,-0.58176
0.72221,-0.58967
0.72721,-0.59738
0.73221,-0.60487
0.73721,-0.61213
0.74221,-0.61913
0.74721,-0.62587
0.75221,-0.63232
0.75721,-0.63847
0.76221,-0.64429
0.76721,-0.64978
0.77221,-0.6549
0.77721,-0.65966
0.78221,-0.66401
0.78721,-0.66796
0.79221,-0.67148
0.79721,-0.67456
0.80221,-0.67717
0.80721,-0.6793
0.81221,-0.68093
0.81721,-0.68204
0.82221,-0.68262
0.82721,-0.68265
0.83221,-0.6821
0.83721,-0.68097
0.83847,-0.68059
0.84347,-0.68094
0.84847,-0.68083
0.85347,-0.68027
0.85847,-0.67929
0.86347,-0.67788
0.86847,-0.67606
0.87347,-0.67385
0.87847,-0.67126
0.88347,-0.66829
0.88847,-0.66497
0.89347,-0.66129
0.89847,-0.65729
0.90347,-0.65296
0.90847,-0.64832
0.91347,-0.64338
0.91847,-0.63816
0.92347,-0.63266
0.92847,-0.6269
0.93347,-0.62089
0.93847,-0.61465
0.94347,-0.60818
0.94847,-0.60149
0.95347,-0.59461
0.95847,-0.58754
0.96347,-0.58029
0.96847,-0.57288
0.97347,-0.56532
0.97847,-0.55761
0.98347,-0.54978
0.98847,-0.54184
0.99347,-0.53379
0.99847,-0.52565
1.0035,-0.51743
1.0085,-0.50915
1.0135,-0.50081
1.0185,-0.49243
1.0235,-0.48402
1.0285,-0.47559
1.0335,-0.46716
1.0385,-0.45873
1.0435,-0.45032
1.0485,-0.44195
1.0535,-0.43361
1.0585,-0.42533
1.0635,-0.41711
1.0685,-0.40897
1.0735,-0.40092
1.0785,-0.39297
1.0835,-0.38514
1.0885,-0.37743
1.0935,-0.36986
1.0985,-0.36244
1.1035,-0.35518
1.1085,-0.3481
1.1135,-0.34119
1.1185,-0.33449
1.1235,-0.32797
1.1285,-0.32163
1.1335,-0.31546
1.1385,-0.30946
1.1435,-0.30361
1.1485,-0.29791
1.1535,-0.29235
1.1585,-0.28691
1.1635,-0.28159
1.1685,-0.27639
1.1735,-0.27129
1.1785,-0.26628
1.1835,-0.26136
1.1885,-0.25652
1.1935,-0.25174
1.1985,-0.24703
1.2035,-0.24237
1.2085,-0.23774
1.2135,-0.23316
1.2185,-0.22859
1.2235,-0.22404
1.2285,-0.21949
1.2335,-0.21494
1.2385,-0.21037
1.2435,-0.20577
1.2485,-0.20114
1.2535,-0.19646
1.2585,-0.19172
1.2635,-0.18691
1.2685,-0.18203
1.2735,-0.17706
1.2785,-0.172
1.2835,-0.16683
1.2885,-0.16154
1.2935,-0.15612
1.2985,-0.15057
1.3035,-0.14488
1.3085,-0.13904
1.3135,-0.13307
1.3185,-0.12696
1.3235,-0.12072
1.3285,-0.11434
1.3335,-0.10784
1.3385,-0.10121
1.3435,-0.094459
1.3485,-0.087585
1.3535,-0.080592
1.3585,-0.073482
1.3635,-0.066259
1.3685,-0.058923
1.3735,-0.051478
1.3785,-0.043927
1.3835,-0.036271
1.3885,-0.028512
1.3935,-0.020656
1.3985,-0.012708
1.4035,-0.0046802
1.4085,0.0034191
1.4135,0.01158
1.4185,0.019793
1.4235,0.028048
1.4285,0.036337
1.4335,0.044648
1.4385,0.052974
1.4435,0.061303
1.4485,0.069627
1.4535,0.077935
1.4585,0.086219
1.4635,0.094469
1.4685,0.10268
1.4735,0.11083
1.4785,0.11892
1.4835,0.12693
1.4885,0.13487
1.4935,0.14272
1.4985,0.15049
1.5035,0.15816
1.5085,0.16573
1.5135,0.17319
1.5185,0.18055
1.5235,0.18779
1.5285,0.19491
1.5335,0.2019
1.5385,0.20877
1.5435,0.2155
1.5485,0.22209
1.5535,0.22854
1.5585,0.23484
1.5635,0.24098
1.5685,0.24696
1.5735,0.25278
1.5785,0.25843
1.5835,0.26391
1.5885,0.26921
1.5935,0.27433
1.5985,0.27928
1.6035,0.28404
1.6085,0.28862
1.6135,0.29302
1.6185,0.29722
1.6235,0.30124
1.6285,0.30506
1.6335,0.30868
1.6385,0.31211
1.6435,0.31533
1.6485,0.31835
1.6535,0.32117
1.6585,0.32377
1.6635,0.32617
1.6685,0.32835
1.6735,0.33031
1.6785,0.33206
1.6835,0.33358
1.6885,0.33489
1.6935,0.33596
1.6985,0.33681
1.7035,0.33743
1.7085,0.33781
1.7135,0.33796
1.7185,0.33787
1.7235,0.33754
1.7285,0.33697
1.7335,0.33615
1.7385,0.33509
1.7435,0.33377
1.7485,0.3322
1.7535,0.33038
1.7555,0.32956
1.7605,0.32671
1.7655,0.32413
1.7705,0.3218
1.7755,0.31973
1.7805,0.3179
1.7855,0.31631
1.7905,0.31494
1.7955,0.3138
1.8005,0.31286
1.8055,0.31213
1.8105,0.3116
1.8155,0.31125
1.8205,0.31108
1.8255,0.31109
1.8305,0.31126
1.8355,0.31159
1.8405,0.31207
1.8455,0.31269
1.8505,0.31344
1.8555,0.31432
1.8605,0.31531
1.8655,0.31642
1.8705,0.31762
1.8755,0.31892
1.8805,0.32031
1.8855,0.32177
1.8905,0.32331
1.8955,0.32491
1.9005,0.32657
1.9055,0.32827
1.9105,0.33002
1.9155,0.33181
1.9205,0.33362
1.9255,0.33545
1.9305,0.3373
1.9355,0.33916
1.9405,0.34102
1.9455,0.34287
1.9505,0.34471
1.9555,0.34653
1.9605,0.34833
1.9655,0.35009
1.9705,0.35182
1.9755,0.35352
1.9805,0.35516
1.9855,0.35676
1.9905,0.3583
1.9955,0.35979
2.0005,0.3612
2.0055,0.36255
2.0105,0.36383
2.0155,0.36502
2.0205,0.36613
2.0255,0.36716
2.0305,0.36811
2.0355,0.36897
2.0405,0.36975
2.0455,0.37045
2.0505,0.37107
2.0555,0.3716
2.0605,0.37205
2.0655,0.37242
2.0705,0.37271
2.0755,0.37291
2.0805,0.37303
2.0855,0.37308
2.0905,0.37304
2.0955,0.37293
2.1005,0.37276
2.1055,0.37252
2.1105,0.37221
2.1155,0.37185
2.1205,0.37144
2.1255,0.37098
2.1305,0.37047
2.1355,0.36992
2.1405,0.36934
2.1455,0.36872
2.1505,0.36807
2.1555,0.36739
2.1605,0.3667
2.1655,0.36598
2.1705,0.36526
2.1755,0.36452
2.1805,0.36378
2.1855,0.36303
2.1905,0.36229
2.1955,0.36155
2.2005,0.36083
2.2055,0.36012
2.2105,0.35943
2.2155,0.35876
2.2205,0.35811
2.2255,0.35749
2.2305,0.35689
2.2355,0.35632
2.2405,0.35578
2.2455,0.35527
2.2505,0.35479
2.2555,0.35434
2.2605,0.35393
2.2655,0.35355
2.2705,0.35321
2.2755,0.35291
2.2805,0.35265
2.2855,0.35242
2.2905,0.35223
2.2955,0.35208
2.3005,0.35196
2.3055,0.35187
2.3105,0.35181
2.3155,0.35179
2.3205,0.35179
2.3255,0.35182
2.3305,0.35188
2.3355,0.35196
2.3405,0.35206
2.3455,0.35219
2.3505,0.35234
2.3555,0.35251
2.3605,0.3527
2.3655,0.35291
2.3705,0.35314
2.3755,0.35338
2.3805,0.35363
2.3855,0.3539
2.3905,0.35418
2.3955,0.35447
2.4005,0.35477
2.4005,0.33729


==> Data/Biped_2/Biped_2_dx.csv <==
1e-12,0.41112
0.005,0.41046
0.01,0.40986
0.015,0.40932
0.02,0.40882
0.025,0.40836
0.03,0.40793
0.035,0.40753
0.04,0.40714
0.045,0.40678
0.05,0.40642
0.055,0.40608
0.06,0.40574
0.065,0.40537
0.07,0.40507
0.075,0.40505
0.077207,0.40519
0.082207,0.40715
0.087207,0.40901
0.092207,0.41078
0.097207,0.41247
0.10221,0.41407
0.10721,0.41558
0.11221,0.417
0.11721,0.41834
0.12221,0.4196
0.12721,0.42078
0.13221,0.42188
0.13721,0.4229
0.14221,0.42385
0.14721,0.42472
0.15221,0.42551
0.15721,0.42623
0.16221,0.42688
0.16721,0.42746
0.17221,0.42797
0.17721,0.42841
0.18221,0.42879
0.18721,0.42909
0.19221,0.42934
0.19721,0.42952
0.20221,0.42964
0.20721,0.4297
0.21221,0.4297
0.21721,0.42965
0.22221,0.42954
0.22721,0.42937
0.23221,0.42915
0.23721,0.42887
0.24221,0.42854
0.24721,0.42816
0.25221,0.42771
0.25721,0.42721
0.26221,0.42665
0.26721,0.42602
0.27221,0.42533
0.27721,0.42458
0.28221,0.42377
0.28721,0.42288
0.29221,0.42193
0.29721,0.42091
0.30221,0.41982
0.30721,0.41866
0.31221,0.41743
0.31721,0.41612
0.32221,0.41474
0.32721,0.41329
0.33221,0.41177
0.33721,0.41017
0.34221,0.4085
0.34721,0.40676
0.35221,0.40495
0.35721,0.40306
0.36221,0.4011
0.36721,0.39907
0.37221,0.39697
0.37721,0.39479
0.38221,0.39254
0.38721,0.39022
0.39221,0.38782
0.39721,0.38535
0.40221,0.38282
0.40721,0.38021
0.41221,0.37753
0.41721,0.37479
0.42221,0.37197
0.42721,0.36909
0.43221,0.36615
0.43721,0.36313
0.44221,0.36005
0.44721,0.35691
0.45221,0.3537
0.45721,0.35042
0.46221,0.34709
0.46721,0.34369
0.47221,0.34023
0.47721,0.33671
0.48221,0.33314
0.48721,0.32951
0.49221,0.32583
0.49721,0.3221
0.50221,0.31832
0.50721,0.31448
0.51221,0.3106
0.51721,0.30668
0.52221,0.30271
0.52721,0.2987
0.53221,0.29465
0.53721,0.29056
0.54221,0.28643
0.54721,0.28227
0.55221,0.27808
0.55721,0.27385
0.56221,0.2696
0.56721,0.26532
0.57221,0.26101
0.57721,0.25669
0.58221,0.25234
0.58721,0.24797
0.59221,0.24359
0.59721,0.23919
0.60221,0.23478
0.60721,0.23036
0.61221,0.22593
0.61721,0.2215
0.62221,0.21706
0.62721,0.21263
0.63221,0.20819
0.63721,0.20376
0.64221,0.19933
0.64721,0.19492
0.65221,0.19051
0.65721,0.18613
0.66221,0.18175
0.66721,0.1774
0.67221,0.17307
0.67721,0.16877
0.68221,0.16449
0.68721,0.16024
0.69221,0.15603
0.69721,0.15184
0.70221,0.14769
0.70721,0.14357
0.71221,0.13947
0.71721,0.13541
0.72221,0.13138
0.72721,0.12737
0.73221,0.12339
0.73721,0.11944
0.74221,0.11552
0.74721,0.11162
0.75221,0.10775
0.75721,0.1039
0.76221,0.10008
0.76721,0.096289
0.77221,0.092518
0.77721,0.088771
0.78221,0.085047
0.78721,0.081345
0.79221,0.077666
0.79721,0.074009
0.80221,0.070373
0.80721,0.066758
0.81221,0.063163
0.81721,0.059589
0.82221,0.056033
0.82721,0.052497
0.83221,0.048979
0.83721,0.045479
0.83847,0.0446
0.84347,0.039931
0.84847,0.035729
0.85347,0.03198
0.85847,0.028671
0.86347,0.02579
0.86847,0.023325
0.87347,0.021261
0.87847,0.019587
0.88347,0.01829
0.88847,0.017356
0.89347,0.016774
0.89847,0.016529
0.90347,0.01661
0.90847,0.017004
0.91347,0.017697
0.91847,0.018678
0.92347,0.019932
0.92847,0.021449
0.93347,0.023213
0.93847,0.025214
0.94347,0.027437
0.94847,0.029871
0.95347,0.032502
0.95847,0.035318
0.96347,0.038305
0.96847,0.041452
0.97347,0.044745
0.97847,0.048171
0.98347,0.051718
0.98847,0.055373
0.99347,0.059122
0.99847,0.062954
1.0035,0.066855
1.0085,0.070813
1.0135,0.074815
1.0185,0.078848
1.0235,0.082899
1.0285,0.086957
1.0335,0.091012
1.0385,0.095056
1.0435,0.099079
1.0485,0.10307
1.0535,0.10703
1.0585,0.11093
1.0635,0.11478
1.0685,0.11857
1.0735,0.12228
1.0785,0.1259
1.0835,0.12943
1.0885,0.13286
1.0935,0.13618
1.0985,0.13938
1.1035,0.14245
1.1085,0.14538
1.1135,0.14816
1.1185,0.15079
1.1235,0.15327
1.1285,0.1556
1.1335,0.1578
1.1385,0.15987
1.1435,0.16181
1.1485,0.16364
1.1535,0.16536
1.1585,0.16698
1.1635,0.1685
1.1685,0.16993
1.1735,0.17128
1.1785,0.17256
1.1835,0.17376
1.1885,0.17491
1.1935,0.176
1.1985,0.17704
1.2035,0.17805
1.2085,0.17901
1.2135,0.17996
1.2185,0.18088
1.2235,0.18179
1.2285,0.18269
1.2335,0.1836
1.2385,0.18452
1.2435,0.18546
1.2485,0.18642
1.2535,0.18742
1.2585,0.18846
1.2635,0.18955
1.2685,0.19069
1.2735,0.1919
1.2785,0.19317
1.2835,0.19453
1.2885,0.19597
1.2935,0.19751
1.2985,0.19914
1.3035,0.20089
1.3085,0.20274
1.3135,0.20469
1.3185,0.20674
1.3235,0.20889
1.3285,0.21114
1.3335,0.21348
1.3385,0.21592
1.3435,0.21845
1.3485,0.22107
1.3535,0.22378
1.3585,0.22658
1.3635,0.22947
1.3685,0.23244
1.3735,0.23549
1.3785,0.23862
1.3835,0.24183
1.3885,0.24512
1.3935,0.24849
1.3985,0.25192
1.4035,0.25542
1.4085,0.25897
1.4135,0.26257
1.4185,0.26621
1.4235,0.26989
1.4285,0.2736
1.4335,0.27733
1.4385,0.28108
1.4435,0.28483
1.4485,0.28859
1.4535,0.29234
1.4585,0.29608
1.4635,0.2998
1.4685,0.3035
1.4735,0.30716
1.4785,0.31079
1.4835,0.31437
1.4885,0.3179
1.4935,0.32138
1.4985,0.3248
1.5035,0.32817
1.5085,0.33147
1.5135,0.3347
1.5185,0.33787
1.5235,0.34096
1.5285,0.34398
1.5335,0.34692
1.5385,0.34978
1.5435,0.35255
1.5485,0.35524
1.5535,0.35783
1.5585,0.36033
1.5635,0.36273
1.5685,0.36503
1.5735,0.36723
1.5785,0.36932
1.5835,0.3713
1.5885,0.37318
1.5935,0.37496
1.5985,0.37663
1.6035,0.3782
1.6085,0.37967
1.6135,0.38104
1.6185,0.38231
1.6235,0.38347
1.6285,0.38454
1.6335,0.38551
1.6385,0.38638
1.6435,0.38716
1.6485,0.38784
1.6535,0.38842
1.6585,0.38891
1.6635,0.3893
1.6685,0.38961
1.6735,0.38981
1.6785,0.38993
1.6835,0.38996
1.6885,0.38989
1.6935,0.38974
1.6985,0.3895
1.7035,0.38916
1.7085,0.38875
1.7135,0.38824
1.7185,0.38765
1.7235,0.38697
1.7285,0.38621
1.7335,0.38536
1.7385,0.38443
1.7435,0.38342
1.7485,0.38233
1.7535,0.38115
1.7555,0.38065
1.7605,0.3778
1.7655,0.37508
1.7705,0.3725
1.7755,0.37005
1.7805,0.36775
1.7855,0.36559
1.7905,0.36356
1.7955,0.36168
1.8005,0.35994
1.8055,0.35835
1.8105,0.3569
1.8155,0.3556
1.8205,0.35445
1.8255,0.35344
1.8305,0.35259
1.8355,0.35189
1.8405,0.35133
1.8455,0.35093
1.8505,0.35069
1.8555,0.3506
1.8605,0.35067
1.8655,0.35089
1.8705,0.35127
1.8755,0.35182
1.8805,0.35252
1.8855,0.35338
1.8905,0.35441
1.8955,0.35558
1.9005,0.3569
1.9055,0.35835
1.9105,0.35991
1.9155,0.36159
1.9205,0.36337
1.9255,0.36525
1.9305,0.3672
1.9355,0.36922
1.9405,0.37131
1.9455,0.37344
1.9505,0.37562
1.9555,0.37783
1.9605,0.38006
1.9655,0.38231
1.9705,0.38456
1.9755,0.38681
1.9805,0.38904
1.9855,0.39126
1.9905,0.39344
1.9955,0.39559
2.0005,0.39769
2.0055,0.39973
2.0105,0.4017
2.0155,0.4036
2.0205,0.40543
2.0255,0.40716
2.0305,0.40881
2.0355,0.41037
2.0405,0.41184
2.0455,0.41322
2.0505,0.41449
2.0555,0.41566
2.0605,0.41673
2.0655,0.41769
2.0705,0.41853
2.0755,0.41927
2.0805,0.41989
2.0855,0.42039
2.0905,0.42078
2.0955,0.42105
2.1005,0.42123
2.1055,0.42129
2.1105,0.42126
2.1155,0.42113
2.1205,0.42091
2.1255,0.4206
2.1305,0.42021
2.1355,0.41973
2.1405,0.41917
2.1455,0.41854
2.1505,0.41784
2.1555,0.41707
2.1605,0.41624
2.1655,0.41536
2.1705,0.41443
2.1755,0.41345
2.1805,0.41244
2.1855,0.4114
2.1905,0.41034
2.1955,0.40926
2.2005,0.40816
2.2055,0.40705
2.2105,0.40595
2.2155,0.40484
2.2205,0.40375
2.2255,0.40266
2.2305,0.40159
2.2355,0.40054
2.2405,0.39951
2.2455,0.39851
2.2505,0.39755
2.2555,0.39661
2.2605,0.39572
2.2655,0.39488
2.2705,0.39408
2.2755,0.39333
2.2805,0.39264
2.2855,0.392
2.2905,0.39142
2.2955,0.39088
2.3005,0.3904
2.3055,0.38998
2.3105,0.3896
2.3155,0.38927
2.3205,0.389
2.3255,0.38878
2.3305,0.38861
2.3355,0.38848
2.3405,0.38841
2.3455,0.38839
2.3505,0.38842
2.3555,0.38849
2.3605,0.38862
2.3655,0.38879
2.3705,0.38901
2.3755,0.38928
2.3805,0.3896
2.3855,0.38996
2.3905,0.39037
2.3955,0.39083
2.4005,0.39133
2.4005,0.41112


==> Data/Biped_2/Biped_2_dz.csv <==
1e-12,-0.44552
0.005,-0.44462
0.01,-0.4438
0.015,-0.44304
0.02,-0.44233
0.025,-0.44166
0.03,-0.44102
0.035,-0.44041
0.04,-0.43982
0.045,-0.43926
0.05,-0.43871
0.055,-0.43818
0.06,-0.43766
0.065,-0.43714
0.07,-0.43666
0.075,-0.43627
0.077207,-0.43615
0.082207,-0.43356
0.087207,-0.43103
0.092207,-0.42854
0.097207,-0.42609
0.10221,-0.42368
0.10721,-0.4213
0.11221,-0.41895
0.11721,-0.41662
0.12221,-0.41431
0.12721,-0.41202
0.13221,-0.40973
0.13721,-0.40745
0.14221,-0.40517
0.14721,-0.40288
0.15221,-0.40058
0.15721,-0.39828
0.16221,-0.39595
0.16721,-0.3936
0.17221,-0.39122
0.17721,-0.3888
0.18221,-0.38636
0.18721,-0.38386
0.19221,-0.38133
0.19721,-0.37874
0.20221,-0.37609
0.20721,-0.37339
0.21221,-0.37062
0.21721,-0.36778
0.22221,-0.36486
0.22721,-0.36187
0.23221,-0.35879
0.23721,-0.35563
0.24221,-0.35239
0.24721,-0.34906
0.25221,-0.34566
0.25721,-0.34219
0.26221,-0.33864
0.26721,-0.33501
0.27221,-0.33132
0.27721,-0.32757
0.28221,-0.32375
0.28721,-0.31986
0.29221,-0.31592
0.29721,-0.31192
0.30221,-0.30787
0.30721,-0.30376
0.31221,-0.2996
0.31721,-0.29539
0.32221,-0.29113
0.32721,-0.28682
0.33221,-0.28245
0.33721,-0.27804
0.34221,-0.27357
0.34721,-0.26905
0.35221,-0.26448
0.35721,-0.25986
0.36221,-0.25519
0.36721,-0.25047
0.37221,-0.2457
0.37721,-0.24087
0.38221,-0.236
0.38721,-0.23107
0.39221,-0.2261
0.39721,-0.22107
0.40221,-0.216
0.40721,-0.21088
0.41221,-0.20571
0.41721,-0.20049
0.42221,-0.19523
0.42721,-0.18993
0.43221,-0.18458
0.43721,-0.17919
0.44221,-0.17376
0.44721,-0.16828
0.45221,-0.16277
0.45721,-0.15722
0.46221,-0.15163
0.46721,-0.146
0.47221,-0.14033
0.47721,-0.13463
0.48221,-0.12889
0.48721,-0.12312
0.49221,-0.11731
0.49721,-0.11148
0.50221,-0.10561
0.50721,-0.099711
0.51221,-0.093784
0.51721,-0.087828
0.52221,-0.081846
0.52721,-0.075837
0.53221,-0.069803
0.53721,-0.063744
0.54221,-0.057663
0.54721,-0.051561
0.55221,-0.04544
0.55721,-0.039303
0.56221,-0.033151
0.56721,-0.026987
0.57221,-0.020812
0.57721,-0.014629
0.58221,-0.0084405
0.58721,-0.0022473
0.59221,0.0039479
0.59721,0.010143
0.60221,0.016336
0.60721,0.022526
0.61221,0.028709
0.61721,0.034884
0.62221,0.041053
0.62721,0.047216
0.63221,0.053372
0.63721,0.059523
0.64221,0.065669
0.64721,0.071809
0.65221,0.077945
0.65721,0.084076
0.66221,0.090204
0.66721,0.096328
0.67221,0.10245
0.67721,0.10857
0.68221,0.11468
0.68721,0.1208
0.69221,0.12691
0.69721,0.133
0.70221,0.13905
0.70721,0.14507
0.71221,0.15102
0.71721,0.15689
0.72221,0.16268
0.72721,0.16837
0.73221,0.17394
0.73721,0.17939
0.74221,0.18469
0.74721,0.18983
0.75221,0.1948
0.75721,0.19958
0.76221,0.20417
0.76721,0.20854
0.77221,0.21269
0.77721,0.21659
0.78221,0.22024
0.78721,0.22362
0.79221,0.22672
0.79721,0.22952
0.80221,0.23201
0.80721,0.23418
0.81221,0.23601
0.81721,0.23749
0.82221,0.2386
0.82721,0.23933
0.83221,0.23966
0.83721,0.23959
0.83847,0.23951
0.84347,0.24034
0.84847,0.24111
0.85347,0.2418
0.85847,0.24242
0.86347,0.24297
0.86847,0.24347
0.87347,0.24389
0.87847,0.24426
0.88347,0.24457
0.88847,0.24481
0.89347,0.24501
0.89847,0.24515
0.90347,0.24524
0.90847,0.24528
0.91347,0.24527
0.91847,0.24521
0.92347,0.24511
0.92847,0.24497
0.93347,0.24479
0.93847,0.24457
0.94347,0.24432
0.94847,0.24403
0.95347,0.2437
0.95847,0.24335
0.96347,0.24297
0.96847,0.24256
0.97347,0.24213
0.97847,0.24167
0.98347,0.24119
0.98847,0.2407
0.99347,0.24018
0.99847,0.23966
1.0035,0.23911
1.0085,0.23856
1.0135,0.238
1.0185,0.23743
1.0235,0.23685
1.0285,0.23627
1.0335,0.2357
1.0385,0.23513
1.0435,0.23458
1.0485,0.23406
1.0535,0.23356
1.0585,0.23309
1.0635,0.23267
1.0685,0.23229
1.0735,0.23197
1.0785,0.2317
1.0835,0.2315
1.0885,0.23136
1.0935,0.23131
1.0985,0.23134
1.1035,0.23146
1.1085,0.23167
1.1135,0.23198
1.1185,0.2324
1.1235,0.23292
1.1285,0.23355
1.1335,0.23427
1.1385,0.23508
1.1435,0.23598
1.1485,0.23697
1.1535,0.23803
1.1585,0.23918
1.1635,0.24039
1.1685,0.24168
1.1735,0.24303
1.1785,0.24445
1.1835,0.24592
1.1885,0.24745
1.1935,0.24903
1.1985,0.25066
1.2035,0.25233
1.2085,0.25404
1.2135,0.25578
1.2185,0.25755
1.2235,0.25934
1.2285,0.26115
1.2335,0.26296
1.2385,0.26478
1.2435,0.26659
1.2485,0.26839
1.2535,0.27018
1.2585,0.27194
1.2635,0.27367
1.2685,0.27536
1.2735,0.27701
1.2785,0.27861
1.2835,0.28015
1.2885,0.28164
1.2935,0.28305
1.2985,0.28439
1.3035,0.28565
1.3085,0.28683
1.3135,0.28793
1.3185,0.28894
1.3235,0.28988
1.3285,0.29073
1.3335,0.2915
1.3385,0.29219
1.3435,0.29279
1.3485,0.29331
1.3535,0.29374
1.3585,0.29409
1.3635,0.29435
1.3685,0.29452
1.3735,0.29461
1.3785,0.29461
1.3835,0.29452
1.3885,0.29434
1.3935,0.29407
1.3985,0.29372
1.4035,0.29328
1.4085,0.29277
1.4135,0.29218
1.4185,0.29152
1.4235,0.29079
1.4285,0.28999
1.4335,0.28913
1.4385,0.28822
1.4435,0.28725
1.4485,0.28623
1.4535,0.28516
1.4585,0.28405
1.4635,0.2829
1.4685,0.28171
1.4735,0.28049
1.4785,0.27923
1.4835,0.27795
1.4885,0.27665
1.4935,0.27533
1.4985,0.27398
1.5035,0.27261
1.5085,0.27122
1.5135,0.26982
1.5185,0.2684
1.5235,0.26696
1.5285,0.26551
1.5335,0.26404
1.5385,0.26257
1.5435,0.26108
1.5485,0.25959
1.5535,0.25809
1.5585,0.25658
1.5635,0.25507
1.5685,0.25355
1.5735,0.25203
1.5785,0.25051
1.5835,0.24897
1.5885,0.24743
1.5935,0.24587
1.5985,0.24428
1.6035,0.24266
1.6085,0.24101
1.6135,0.23932
1.6185,0.23758
1.6235,0.23579
1.6285,0.23394
1.6335,0.23204
1.6385,0.23006
1.6435,0.22802
1.6485,0.2259
1.6535,0.22369
1.6585,0.2214
1.6635,0.21901
1.6685,0.21652
1.6735,0.21393
1.6785,0.21123
1.6835,0.20842
1.6885,0.20549
1.6935,0.20243
1.6985,0.19924
1.7035,0.19591
1.7085,0.19245
1.7135,0.18883
1.7185,0.18507
1.7235,0.18115
1.7285,0.17706
1.7335,0.17281
1.7385,0.16838
1.7435,0.16378
1.7485,0.15899
1.7535,0.15402
1.7555,0.15192
1.7605,0.1478
1.7655,0.14375
1.7705,0.13977
1.7755,0.13585
1.7805,0.13197
1.7855,0.12814
1.7905,0.12435
1.7955,0.12058
1.8005,0.11684
1.8055,0.11311
1.8105,0.10938
1.8155,0.10565
1.8205,0.10192
1.8255,0.098165
1.8305,0.094388
1.8355,0.09058
1.8405,0.086732
1.8455,0.082838
1.8505,0.07889
1.8555,0.074881
1.8605,0.070802
1.8655,0.066647
1.8705,0.062408
1.8755,0.058077
1.8805,0.053648
1.8855,0.049112
1.8905,0.044466
1.8955,0.039714
1.9005,0.034862
1.9055,0.029917
1.9105,0.024883
1.9155,0.019768
1.9205,0.014576
1.9255,0.0093141
1.9305,0.0039876
1.9355,-0.0013973
1.9405,-0.0068349
1.9455,-0.012319
1.9505,-0.017845
1.9555,-0.023405
1.9605,-0.028997
1.9655,-0.034617
1.9705,-0.040259
1.9755,-0.04592
1.9805,-0.051595
1.9855,-0.05728
1.9905,-0.062972
1.9955,-0.068666
2.0005,-0.074357
2.0055,-0.080043
2.0105,-0.085717
2.0155,-0.091377
2.0205,-0.097018
2.0255,-0.10264
2.0305,-0.10824
2.0355,-0.11381
2.0405,-0.11936
2.0455,-0.12488
2.0505,-0.13037
2.0555,-0.13583
2.0605,-0.14125
2.0655,-0.14664
2.0705,-0.15199
2.0755,-0.1573
2.0805,-0.16256
2.0855,-0.16779
2.0905,-0.17297
2.0955,-0.17811
2.1005,-0.1832
2.1055,-0.18826
2.1105,-0.19328
2.1155,-0.19826
2.1205,-0.2032
2.1255,-0.2081
2.1305,-0.21297
2.1355,-0.2178
2.1405,-0.2226
2.1455,-0.22736
2.1505,-0.23209
2.1555,-0.23679
2.1605,-0.24146
2.1655,-0.2461
2.1705,-0.25072
2.1755,-0.25531
2.1805,-0.25989
2.1855,-0.26444
2.1905,-0.26898
2.1955,-0.27351
2.2005,-0.27802
2.2055,-0.28252
2.2105,-0.28701
2.2155,-0.2915
2.2205,-0.29598
2.2255,-0.30046
2.2305,-0.30493
2.2355,-0.30941
2.2405,-0.31389
2.2455,-0.31838
2.2505,-0.32287
2.2555,-0.32737
2.2605,-0.33188
2.2655,-0.3364
2.2705,-0.34093
2.2755,-0.34548
2.2805,-0.35005
2.2855,-0.35463
2.2905,-0.35923
2.2955,-0.36385
2.3005,-0.36848
2.3055,-0.37313
2.3105,-0.3778
2.3155,-0.38248
2.3205,-0.38719
2.3255,-0.39191
2.3305,-0.39665
2.3355,-0.4014
2.3405,-0.40618
2.3455,-0.41097
2.3505,-0.41579
2.3555,-0.42062
2.3605,-0.42547
2.3655,-0.43035
2.3705,-0.43524
2.3755,-0.44015
2.3805,-0.44508
2.3855,-0.45004
2.3905,-0.45501
2.3955,-0.46
2.4005,-0.46502
2.4005,-0.44552


==> Data/Biped_3/Biped_3_uLoL.csv <==
1e-12,-0.0018494
0.0077207,-0.002458
0.015441,-0.0027118
0.023162,-0.0029657
0.030883,-0.0032223
0.038603,-0.0034836
0.046324,-0.0037515
0.054045,-0.0040276
0.061765,-0.0043138
0.069486,-0.0046118
0.077207,-0.048947
0.15333,-0.081349
0.22946,-0.10332
0.30558,-0.11698
0.38171,-0.11969
0.45784,-0.11309
0.53396,-0.10383
0.61009,-0.10221
0.68621,-0.12012
0.76234,-0.12649
0.83847,-1.1161e-29
0.93017,-2.6023e-29
1.0219,-3.7237e-29
1.1136,-8.8164e-30
1.2053,-2.531e-29
1.297,1.6445e-29
1.3887,-1.6513e-29
1.4804,-2.7518e-29
1.5721,-2.9317e-30
1.6638,-7.6156e-30
1.7555,-4.9433e-29
1.8201,2.6265e-29
1.8846,-4.2512e-30
1.9492,7.2918e-30
2.0137,1.1873e-29
2.0782,-1.4677e-29
2.1428,3.9161e-30
2.2073,-1.7698e-29
2.2719,1.6089e-29
2.3364,-3.093e-29
2.401,-0.0018494


==> Data/Biped_3/Biped_3_uLoR.csv <==
1e-12,-4.3678e-29
0.0077207,3.0116e-30
0.015441,-2.0834e-29
0.023162,-8.9779e-30
0.030883,-1.2572e-29
0.038603,2.6268e-29
0.046324,3.2785e-29
0.054045,-4.0634e-29
0.061765,-5.9242e-30
0.069486,-1.6197e-28
0.077207,-0.076331
0.15333,-0.10876
0.22946,-0.11387
0.30558,-0.10291
0.38171,-0.077443
0.45784,-0.041146
0.53396,0.00098052
0.61009,0.04367
0.68621,0.082109
0.76234,0.1111
0.83847,0.14055
0.93017,0.11081
1.0219,0.057868
1.1136,0.01269
1.2053,-0.018559
1.297,-0.047279
1.3887,-0.080525
1.4804,-0.11192
1.5721,-0.1363
1.6638,-0.10232
1.7555,-1.0456e-29
1.8201,-1.4198e-29
1.8846,1.2809e-29
1.9492,1.4041e-29
2.0137,7.1261e-29
2.0782,-1.2457e-30
2.1428,8.0113e-30
2.2073,-1.4273e-29
2.2719,1.8529e-29
2.3364,2.1392e-28
2.401,-4.3678e-29


==> Data/Biped_3/Biped_3_uUpL.csv <==
1e-12,-0.013785
0.0077207,-0.016664
0.015441,-0.016817
0.023162,-0.01699
0.030883,-0.017182
0.038603,-0.01739
0.046324,-0.01761
0.054045,-0.01784
0.061765,-0.018076
0.069486,-0.018314
0.077207,-0.1584
0.15333,-0.1892
0.22946,-0.17407
0.30558,-0.13861
0.38171,-0.08281
0.45784,-0.010174
0.53396,0.07299
0.61009,0.16
0.68621,0.24753
0.76234,0.28213
0.83847,9.5643e-29
0.93017,1.396e-29
1.0219,9.542e-29
1.1136,7.0298e-29
1.2053,-8.3118e-30
1.297,-2.0838e-29
1.3887,1.6279e-29
1.4804,2.5754e-29
1.5721,9.6013e-30
1.6638,-1.1039e-29
1.7555,9.17e-29
1.8201,-1.4868e-29
1.8846,-1.8999e-29
1.9492,-1.3155e-29
2.0137,2.4656e-30
2.0782,4.8877e-30
2.1428,1.0691e-29
2.2073,1.0306e-29
2.2719,1.7282e-29
2.3364,7.2791e-30
2.401,-0.013785


==> Data/Biped_3/Biped_3_uUpR.csv <==
1e-12,7.0724e-29
0.0077207,2.8293e-29
0.015441,1.7857e-29
0.023162,2.5793e-29
0.030883,-1.7897e-29
0.038603,-1.0355e-29
0.046324,-2.5866e-29
0.054045,-5.8481e-30
0.061765,-5.4282e-29
0.069486,9.3481e-30
0.077207,-0.11224
0.15333,-0.12652
0.22946,-0.11862
0.30558,-0.10967
0.38171,-0.10039
0.45784,-0.09093
0.53396,-0.080665
0.61009,-0.068607
0.68621,-0.054113
0.76234,-0.038089
0.83847,-0.033988
0.93017,-0.041112
1.0219,-0.053771
1.1136,-0.063328
1.2053,-0.064154
1.297,-0.063218
1.3887,-0.063907
1.4804,-0.058855
1.5721,-0.044193
1.6638,-0.1018
1.7555,4.6588e-29
1.8201,1.0976e-29
1.8846,-1.0155e-29
1.9492,1.6477e-30
2.0137,3.5699e-29
2.0782,1.3995e-29
2.1428,-5.1995e-30
2.2073,2.2998e-29
2.2719,-4.4389e-30
2.3364,-1.2399e-29
2.401,7.0724e-29


==> Data/Figure02_1/Figure02_1_gamma.csv <==
0,0.17234
0.001,0.17209
0.002,0.17185
0.003,0.1716
0.004,0.17135
0.005,0.17111
0.006,0.17086
0.007,0.17061
0.008,0.17036
0.009,0.17011
0.01,0.16985
0.011,0.1696
0.012,0.16935
0.013,0.16909
0.014,0.16884
0.015,0.16858
0.016,0.16833
0.017,0.16807
0.018,0.16781
0.019,0.16755
0.02,0.16729
0.021,0.16703
0.022,0.16677
0.023,0.16651
0.024,0.16625
0.025,0.16598
0.026,0.16572
0.027,0.16545
0.028,0.16519
0.029,0.16492
0.03,0.16465
0.031,0.16439
0.032,0.16412
0.033,0.16385
0.034,0.16358
0.035,0.1633
0.036,0.16303
0.037,0.16276
0.038,0.16248
0.039,0.16221
0.04,0.16193
0.041,0.16166
0.042,0.16138
0.043,0.1611
0.044,0.16082
0.045,0.16054
0.046,0.16026
0.047,0.15998
0.048,0.1597
0.049,0.15942
0.05,0.15913
0.051,0.15885
0.052,0.15856
0.053,0.15828
0.054,0.15799
0.055,0.1577
0.056,0.15742
0.057,0.15713
0.058,0.15684
0.059,0.15654
0.06,0.15625
0.061,0.15596
0.062,0.15567
0.063,0.15537
0.064,0.15508
0.065,0.15478
0.066,0.15449
0.067,0.15419
0.068,0.15389
0.069,0.15359
0.07,0.15329
0.071,0.15299
0.072,0.15269
0.073,0.15239
0.074,0.15208
0.075,0.15178
0.076,0.15148
0.077,0.15117
0.078,0.15086
0.079,0.15056
0.08,0.15025
0.081,0.14994
0.082,0.14963
0.083,0.14932
0.084,0.14901
0.085,0.1487
0.086,0.14838
0.087,0.14807
0.088,0.14776
0.089,0.14744
0.09,0.14712
0.091,0.14681
0.092,0.14649
0.093,0.14617
0.094,0.14585
0.095,0.14553
0.096,0.14521
0.097,0.14489
0.098,0.14457
0.099,0.14424
0.1,0.14392
0.101,0.1436
0.102,0.14327
0.103,0.14294
0.104,0.14262
0.105,0.14229
0.106,0.14196
0.107,0.14163
0.108,0.1413
0.109,0.14097
0.11,0.14063
0.111,0.1403
0.112,0.13997
0.113,0.13963
0.114,0.1393
0.115,0.13896
0.116,0.13862
0.117,0.13829
0.118,0.13795
0.119,0.13761
0.12,0.13727
0.121,0.13693
0.122,0.13658
0.123,0.13624
0.124,0.1359
0.125,0.13555
0.126,0.13521
0.127,0.13486
0.128,0.13452
0.129,0.13417
0.13,0.13382
0.131,0.13347
0.132,0.13312
0.133,0.13277
0.134,0.13242
0.135,0.13207
0.136,0.13171
0.137,0.13136
0.138,0.13101
0.139,0.13065
0.14,0.13029
0.141,0.12994
0.142,0.12958
0.143,0.12922
0.144,0.12886
0.145,0.1285
0.146,0.12814
0.147,0.12778
0.148,0.12742
0.149,0.12705
0.15,0.12669
0.151,0.12632
0.152,0.12596
0.153,0.12559
0.154,0.12522
0.155,0.12486
0.156,0.12449
0.157,0.12412
0.158,0.12375
0.159,0.12338
0.16,0.123
0.161,0.12263
0.162,0.12226
0.163,0.12188
0.164,0.12151
0.165,0.12113
0.166,0.12076
0.167,0.12038
0.168,0.12
0.169,0.11962
0.17,0.11924
0.171,0.11886
0.172,0.11848
0.173,0.1181
0.174,0.11772
0.175,0.11733
0.176,0.11695
0.177,0.11656
0.178,0.11618
0.179,0.11579
0.18,0.11541
0.181,0.11502
0.182,0.11463
0.183,0.11424
0.184,0.11385
0.185,0.11346
0.186,0.11307
0.187,0.11267
0.188,0.11228
0.189,0.11189
0.19,0.11149
0.191,0.1111
0.192,0.1107
0.193,0.11031
0.194,0.10991
0.195,0.10951
0.196,0.10911
0.197,0.10871
0.198,0.10831
0.199,0.10791
0.2,0.10751
0.201,0.10711
0.202,0.1067
0.203,0.1063
0.204,0.10589
0.205,0.10549
0.206,0.10508
0.207,0.10468
0.208,0.10427
0.209,0.10386
0.21,0.10345
0.211,0.10304
0.212,0.10263
0.213,0.10222
0.214,0.10181
0.215,0.1014
0.216,0.10098
0.217,0.10057
0.218,0.10015
0.219,0.09974
0.22,0.099324
0.221,0.098908
0.222,0.09849
0.223,0.098073
0.224,0.097654
0.225,0.097235
0.226,0.096815
0.227,0.096395
0.228,0.095974
0.229,0.095552
0.23,0.095129
0.231,0.094706
0.232,0.094283
0.233,0.093858
0.234,0.093433
0.235,0.093007
0.236,0.092581
0.237,0.092154
0.238,0.091727
0.239,0.091298
0.24,0.090869
0.241,0.09044
0.242,0.09001
0.243,0.089579
0.244,0.089148
0.245,0.088715
0.246,0.088283
0.247,0.08785
0.248,0.087416
0.249,0.086981
0.25,0.086546
0.251,0.08611
0.252,0.085674
0.253,0.085237
0.254,0.0848
0.255,0.084362
0.256,0.083923
0.257,0.083484
0.258,0.083044
0.259,0.082603
0.26,0.082162
0.261,0.081721
0.262,0.081279
0.263,0.080836
0.264,0.080392
0.265,0.079949
0.266,0.079504
0.267,0.079059
0.268,0.078614
0.269,0.078167
0.27,0.077721
0.271,0.077273
0.272,0.076826
0.273,0.076377
0.274,0.075929
0.275,0.075479
0.276,0.075029
0.277,0.074579
0.278,0.074128
0.279,0.073676
0.28,0.073224
0.281,0.072772
0.282,0.072319
0.283,0.071865
0.284,0.071411
0.285,0.070956
0.286,0.070501
0.287,0.070045
0.288,0.069589
0.289,0.069133
0.29,0.068676
0.291,0.068218
0.292,0.06776
0.293,0.067302
0.294,0.066843
0.295,0.066383
0.296,0.065923
0.297,0.065463
0.298,0.065002
0.299,0.06454
0.3,0.064079
0.301,0.063616
0.302,0.063154
0.303,0.06269
0.304,0.062227
0.305,0.061763
0.306,0.061298
0.307,0.060833
0.308,0.060368
0.309,0.059902
0.31,0.059436
0.311,0.05897
0.312,0.058503
0.313,0.058035
0.314,0.057567
0.315,0.057099
0.316,0.05663
0.317,0.056161
0.318,0.055692
0.319,0.055222
0.32,0.054752
0.321,0.054281
0.322,0.05381
0.323,0.053339
0.324,0.052867
0.325,0.052395
0.326,0.051923
0.327,0.05145
0.328,0.050977
0.329,0.050503
0.33,0.05003
0.331,0.049555
0.332,0.049081
0.333,0.048606
0.334,0.048131
0.335,0.047655
0.336,0.047179
0.337,0.046703
0.338,0.046227
0.339,0.04575
0.34,0.045273
0.341,0.044795
0.342,0.044318
0.343,0.04384
0.344,0.043361
0.345,0.042883
0.346,0.042404
0.347,0.041924
0.348,0.041445
0.349,0.040965
0.35,0.040485
0.351,0.040005
0.352,0.039524
0.353,0.039044
0.354,0.038563
0.355,0.038081
0.356,0.0376
0.357,0.037118
0.358,0.036636
0.359,0.036154
0.36,0.035671
0.361,0.035188
0.362,0.034705
0.363,0.034222
0.364,0.033739
0.365,0.033255
0.366,0.032771
0.367,0.032287
0.368,0.031803
0.369,0.031319
0.37,0.030834
0.371,0.030349
0.372,0.029864
0.373,0.029379
0.374,0.028894
0.375,0.028408
0.376,0.027923
0.377,0.027437
0.378,0.026951
0.379,0.026465
0.38,0.025978
0.381,0.025492
0.382,0.025005
0.383,0.024519
0.384,0.024032
0.385,0.023545
0.386,0.023058
0.387,0.02257
0.388,0.022083
0.389,0.021595
0.39,0.021108
0.391,0.02062
0.392,0.020132
0.393,0.019644
0.394,0.019156
0.395,0.018668
0.396,0.01818
0.397,0.017692
0.398,0.017204
0.399,0.016715
0.4,0.016227
0.401,0.015738
0.402,0.01525
0.403,0.014761
0.404,0.014272
0.405,0.013784
0.406,0.013295
0.407,0.012806
0.408,0.012317
0.409,0.011828
0.41,0.011339
0.411,0.01085
0.412,0.010361
0.413,0.0098721
0.414,0.0093831
0.415,0.008894
0.416,0.008405
0.417,0.007916
0.418,0.0074269
0.419,0.0069379
0.42,0.0064488
0.421,0.0059598
0.422,0.0054708
0.423,0.0049819
0.424,0.0044929
0.425,0.004004
0.426,0.0035151
0.427,0.0030263
0.428,0.0025375
0.429,0.0020488
0.43,0.0015601
0.431,0.0010714
0.432,0.00058283
0.433,9.4302e-05
0.434,-0.00039416
0.435,-0.00088255
0.436,-0.0013709
0.437,-0.0018591
0.438,-0.0023473
0.439,-0.0028353
0.44,-0.0033233
0.441,-0.0038112
0.442,-0.004299
0.443,-0.0047867
0.444,-0.0052743
0.445,-0.0057618
0.446,-0.0062491
0.447,-0.0067364
0.448,-0.0072235
0.449,-0.0077105
0.45,-0.0081974
0.451,-0.0086841
0.452,-0.0091708
0.453,-0.0096572
0.454,-0.010144
0.455,-0.01063
0.456,-0.011116
0.457,-0.011602
0.458,-0.012087
0.459,-0.012573
0.46,-0.013058
0.461,-0.013544
0.462,-0.014029
0.463,-0.014514
0.464,-0.014998
0.465,-0.015483
0.466,-0.015967
0.467,-0.016451
0.468,-0.016935
0.469,-0.017419
0.47,-0.017903
0.471,-0.018386
0.472,-0.018869
0.473,-0.019352
0.474,-0.019835
0.475,-0.020317
0.476,-0.020799
0.477,-0.021281
0.478,-0.021763
0.479,-0.022245
0.48,-0.022726
0.481,-0.023207
0.482,-0.023688
0.483,-0.024169
0.484,-0.024649
0.485,-0.025129
0.486,-0.025609
0.487,-0.026089
0.488,-0.026568
0.489,-0.027047
0.49,-0.027526
0.491,-0.028004
0.492,-0.028483
0.493,-0.028961
0.494,-0.029438
0.495,-0.029916
0.496,-0.030393
0.497,-0.03087
0.498,-0.031346
0.499,-0.031822
0.5,-0.032298
0.501,-0.032774
0.502,-0.033249
0.503,-0.033724
0.504,-0.034199
0.505,-0.034673
0.506,-0.035147
0.507,-0.035621
0.508,-0.036094
0.509,-0.036568
0.51,-0.03704
0.511,-0.037513
0.512,-0.037985
0.513,-0.038456
0.514,-0.038928
0.515,-0.039399
0.516,-0.039869
0.517,-0.04034
0.518,-0.04081
0.519,-0.041279
0.52,-0.041748
0.521,-0.042217
0.522,-0.042686
0.523,-0.043154
0.524,-0.043622
0.525,-0.044089
0.526,-0.044556
0.527,-0.045023
0.528,-0.045489
0.529,-0.045955
0.53,-0.04642
0.531,-0.046885
0.532,-0.04735
0.533,-0.047814
0.534,-0.048278
0.535,-0.048741
0.536,-0.049204
0.537,-0.049667
0.538,-0.050129
0.539,-0.050591
0.54,-0.051052
0.541,-0.051513
0.542,-0.051974
0.543,-0.052434
0.544,-0.052893
0.545,-0.053353
0.546,-0.053811
0.547,-0.05427
0.548,-0.054728
0.549,-0.055185
0.55,-0.055642
0.551,-0.056099
0.552,-0.056555
0.553,-0.05701
0.554,-0.057466
0.555,-0.05792
0.556,-0.058375
0.557,-0.058829
0.558,-0.059282
0.559,-0.059735
0.56,-0.060187
0.561,-0.060639
0.562,-0.061091
0.563,-0.061542
0.564,-0.061993
0.565,-0.062443
0.566,-0.062892
0.567,-0.063341
0.568,-0.06379
0.569,-0.064238
0.57,-0.064686
0.571,-0.065133
0.572,-0.06558
0.573,-0.066026
0.574,-0.066472
0.575,-0.066917
0.576,-0.067361
0.577,-0.067806
0.578,-0.068249
0.579,-0.068692
0.58,-0.069135
0.581,-0.069577
0.582,-0.070019
0.583,-0.07046
0.584,-0.070901
0.585,-0.071341
0.586,-0.07178
0.587,-0.072219
0.588,-0.072658
0.589,-0.073096
0.59,-0.073533
0.591,-0.07397
0.592,-0.074406
0.593,-0.074842
0.594,-0.075278
0.595,-0.075712
0.596,-0.076147
0.597,-0.07658
0.598,-0.077013
0.599,-0.077446
0.6,-0.077878
0.601,-0.07831
0.602,-0.07874
0.603,-0.079171
0.604,-0.079601
0.605,-0.08003
0.606,-0.080459
0.607,-0.080887
0.608,-0.081315
0.609,-0.081742
0.61,-0.082168
0.611,-0.082594
0.612,-0.083019
0.613,-0.083444
0.614,-0.083868
0.615,-0.084292
0.616,-0.084715
0.617,-0.085138
0.618,-0.08556
0.619,-0.085981
0.62,-0.086402
0.621,-0.086822
0.622,-0.087241
0.623,-0.087661
0.624,-0.088079
0.625,-0.088497
0.626,-0.088914
0.627,-0.089331
0.628,-0.089747
0.629,-0.090162
0.63,-0.090577
0.631,-0.090992
0.632,-0.091405
0.633,-0.091819
0.634,-0.092231
0.635,-0.092643
0.636,-0.093054
0.637,-0.093465
0.638,-0.093875
0.639,-0.094285
0.64,-0.094694
0.641,-0.095102
0.642,-0.09551
0.643,-0.095917
0.644,-0.096323
0.645,-0.096729
0.646,-0.097135
0.647,-0.097539
0.648,-0.097943
0.649,-0.098347
0.65,-0.09875
0.651,-0.099152
0.652,-0.099553
0.653,-0.099954
0.654,-0.10035
0.655,-0.10075
0.656,-0.10115
0.657,-0.10155
0.658,-0.10195
0.659,-0.10235
0.66,-0.10274
0.661,-0.10314
0.662,-0.10354
0.663,-0.10393
0.664,-0.10432
0.665,-0.10472
0.666,-0.10511
0.667,-0.1055
0.668,-0.10589
0.669,-0.10629
0.67,-0.10668
0.671,-0.10707
0.672,-0.10745
0.673,-0.10784
0.674,-0.10823
0.675,-0.10862
0.676,-0.109
0.677,-0.10939
0.678,-0.10978
0.679,-0.11016
0.68,-0.11054
0.681,-0.11093
0.682,-0.11131
0.683,-0.11169
0.684,-0.11207
0.685,-0.11245
0.686,-0.11283
0.687,-0.11321
0.688,-0.11359
0.689,-0.11397
0.69,-0.11435
0.691,-0.11473
0.692,-0.1151
0.693,-0.11548
0.694,-0.11585
0.695,-0.11623
0.696,-0.1166
0.697,-0.11697
0.698,-0.11735
0.699,-0.11772
0.7,-0.11809
0.701,-0.11846
0.702,-0.11883
0.703,-0.1192
0.704,-0.11957
0.705,-0.11993
0.706,-0.1203
0.707,-0.12067
0.708,-0.12103
0.709,-0.1214
0.71,-0.12176
0.711,-0.12213
0.712,-0.12249
0.713,-0.12285
0.714,-0.12321
0.715,-0.12357
0.716,-0.12393
0.717,-0.12429
0.718,-0.12465
0.719,-0.12501
0.72,-0.12537
0.721,-0.12573
0.722,-0.12608
0.723,-0.12644
0.724,-0.1268
0.725,-0.12715
0.726,-0.1275
0.727,-0.12786
0.728,-0.12821
0.729,-0.12856
0.73,-0.12891
0.731,-0.12926
0.732,-0.12961
0.733,-0.12996
0.734,-0.13031
0.735,-0.13066
0.736,-0.13101
0.737,-0.13135
0.738,-0.1317
0.739,-0.13204
0.74,-0.13239
0.741,-0.13273
0.742,-0.13308
0.743,-0.13342
0.744,-0.13376
0.745,-0.1341
0.746,-0.13444
0.747,-0.13478
0.748,-0.13512
0.749,-0.13546
0.75,-0.1358
0.751,-0.13613
0.752,-0.13647
0.753,-0.13681
0.754,-0.13714
0.755,-0.13748
0.756,-0.13781
0.757,-0.13814
0.758,-0.13848
0.759,-0.13881
0.76,-0.13914
0.761,-0.13947
0.762,-0.1398
0.763,-0.14013
0.764,-0.14046
0.765,-0.14078
0.766,-0.14111
0.767,-0.14144
0.768,-0.14176
0.769,-0.14209
0.77,-0.14241
0.771,-0.14274
0.772,-0.14306
0.773,-0.14338
0.77311,-0.14342
0.77311,-0.14342
0.77311,-0.14342
0.77411,-0.14374
0.77511,-0.14406
0.77611,-0.14438
0.77711,-0.14469
0.77811,-0.14501
0.77911,-0.14532
0.78011,-0.14563
0.78111,-0.14594
0.78211,-0.14625
0.78311,-0.14656
0.78411,-0.14686
0.78511,-0.14716
0.78611,-0.14746
0.78711,-0.14776
0.78811,-0.14806
0.78911,-0.14836
0.79011,-0.14865
0.79111,-0.14895
0.79211,-0.14924
0.79311,-0.14953
0.79411,-0.14982
0.79511,-0.1501
0.79611,-0.15039
0.79711,-0.15067
0.79811,-0.15095
0.79911,-0.15123
0.80011,-0.15151
0.80111,-0.15178
0.80211,-0.15206
0.80311,-0.15233
0.80411,-0.1526
0.80511,-0.15287
0.80611,-0.15313
0.80711,-0.1534
0.80811,-0.15366
0.80911,-0.15392
0.81011,-0.15418
0.81111,-0.15444
0.81211,-0.1547
0.81311,-0.15495
0.81411,-0.1552
0.81511,-0.15546
0.81611,-0.1557
0.81711,-0.15595
0.81811,-0.1562
0.81911,-0.15644
0.82011,-0.15668
0.82111,-0.15692
0.82211,-0.15716
0.82311,-0.15739
0.82411,-0.15763
0.82511,-0.15786
0.82611,-0.15809
0.82711,-0.15832
0.82811,-0.15855
0.82911,-0.15877
0.83011,-0.15899
0.83111,-0.15921
0.83211,-0.15943
0.83311,-0.15965
0.83411,-0.15986
0.83511,-0.16008
0.83611,-0.16029
0.83711,-0.1605
0.83811,-0.16071
0.83911,-0.16091
0.84011,-0.16112
0.84111,-0.16132
0.84211,-0.16152
0.84311,-0.16171
0.84411,-0.16191
0.84511,-0.1621
0.84611,-0.1623
0.84711,-0.16249
0.84811,-0.16267
0.84911,-0.16286
0.85011,-0.16304
0.85111,-0.16323
0.85211,-0.16341
0.85311,-0.16359
0.85411,-0.16376
0.85511,-0.16394
0.85611,-0.16411
0.85711,-0.16428
0.85811,-0.16445
0.85911,-0.16461
0.86011,-0.16478
0.86111,-0.16494
0.86211,-0.1651
0.86311,-0.16526
0.86411,-0.16541
0.86511,-0.16557
0.86611,-0.16572
0.86711,-0.16587
0.86811,-0.16602
0.86911,-0.16617
0.87011,-0.16631
0.87111,-0.16645
0.87211,-0.16659
0.87311,-0.16673
0.87411,-0.16687
0.87511,-0.167
0.87611,-0.16713
0.87711,-0.16726
0.87811,-0.16739
0.87911,-0.16752
0.88011,-0.16764
0.88111,-0.16776
0.88211,-0.16788
0.88311,-0.168
0.88411,-0.16812
0.88511,-0.16823
0.88611,-0.16834
0.88711,-0.16845
0.88811,-0.16856
0.88911,-0.16866
0.89011,-0.16877
0.89111,-0.16887
0.89211,-0.16897
0.89311,-0.16906
0.89411,-0.16916
0.89511,-0.16925
0.89611,-0.16934
0.89711,-0.16943
0.89811,-0.16952
0.89911,-0.1696
0.90011,-0.16969
0.90111,-0.16977
0.90211,-0.16984
0.90311,-0.16992
0.90411,-0.16999
0.90511,-0.17007
0.90611,-0.17014
0.90711,-0.1702
0.90811,-0.17027
0.90911,-0.17033
0.91011,-0.1704
0.91111,-0.17046
0.91211,-0.17051
0.91311,-0.17057
0.91411,-0.17062
0.91511,-0.17067
0.91611,-0.17072
0.91711,-0.17077
0.91811,-0.17081
0.91911,-0.17086
0.92011,-0.1709
0.92111,-0.17094
0.92211,-0.17097
0.92311,-0.17101
0.92411,-0.17104
0.92511,-0.17107
0.92611,-0.1711
0.92711,-0.17112
0.92811,-0.17115
0.92911,-0.17117
0.93011,-0.17119
0.93111,-0.17121
0.93211,-0.17122
0.93311,-0.17123
0.93411,-0.17124
0.93511,-0.17125
0.93611,-0.17126
0.93711,-0.17127
0.93811,-0.17127
0.93911,-0.17127
0.94011,-0.17127
0.94111,-0.17126
0.94211,-0.17126
0.94311,-0.17125
0.94411,-0.17124
0.94511,-0.17123
0.94611,-0.17121
0.94711,-0.1712
0.94811,-0.17118
0.94911,-0.17116
0.95011,-0.17113
0.95111,-0.17111
0.95211,-0.17108
0.95311,-0.17105
0.95411,-0.17102
0.95511,-0.17099
0.95611,-0.17095
0.95711,-0.17091
0.95811,-0.17087
0.95911,-0.17083
0.96011,-0.17079
0.96111,-0.17074
0.96211,-0.17069
0.96311,-0.17064
0.96411,-0.17059
0.96511,-0.17054
0.96611,-0.17048
0.96711,-0.17042
0.96811,-0.17036
0.96911,-0.1703
0.97011,-0.17023
0.97111,-0.17016
0.97211,-0.17009
0.97311,-0.17002
0.97411,-0.16995
0.97511,-0.16987
0.97611,-0.16979
0.97711,-0.16971
0.97811,-0.16963
0.97911,-0.16955
0.98011,-0.16946
0.98111,-0.16937
0.98211,-0.16928
0.98311,-0.16919
0.98411,-0.16909
0.98511,-0.16899
0.98611,-0.16889
0.98711,-0.16879
0.98811,-0.16869
0.98911,-0.16858
0.99011,-0.16848
0.99111,-0.16837
0.99211,-0.16825
0.99311,-0.16814
0.99411,-0.16802
0.99511,-0.1679
0.99611,-0.16778
0.99711,-0.16766
0.99811,-0.16753
0.99911,-0.16741
1.0001,-0.16728
1.0011,-0.16715
1.0021,-0.16701
1.0031,-0.16688
1.0041,-0.16674
1.0051,-0.1666
1.0061,-0.16646
1.0071,-0.16631
1.0081,-0.16617
1.0091,-0.16602
1.0101,-0.16587
1.0111,-0.16571
1.0121,-0.16556
1.0131,-0.1654
1.0141,-0.16524
1.0151,-0.16508
1.0161,-0.16492
1.0171,-0.16475
1.0181,-0.16458
1.0191,-0.16441
1.0201,-0.16424
1.0211,-0.16407
1.0221,-0.16389
1.0231,-0.16371
1.0241,-0.16353
1.0251,-0.16335
1.0261,-0.16316
1.0271,-0.16298
1.0281,-0.16279
1.0291,-0.1626
1.0301,-0.1624
1.0311,-0.16221
1.0321,-0.16201
1.0331,-0.16181
1.0341,-0.16161
1.0351,-0.1614
1.0361,-0.1612
1.0371,-0.16099
1.0381,-0.16078
1.0391,-0.16057
1.0401,-0.16035
1.0411,-0.16014
1.0421,-0.15992
1.0431,-0.1597
1.0441,-0.15947
1.0451,-0.15925
1.0461,-0.15902
1.0471,-0.15879
1.0481,-0.15856
1.0491,-0.15832
1.0501,-0.15809
1.0511,-0.15785
1.0521,-0.15761
1.0531,-0.15737
1.0541,-0.15712
1.0551,-0.15688
1.0561,-0.15663
1.0571,-0.15638
1.0581,-0.15612
1.0591,-0.15587
1.0601,-0.15561
1.0611,-0.15535
1.0621,-0.15509
1.0631,-0.15483
1.0641,-0.15456
1.0651,-0.15429
1.0661,-0.15402
1.0671,-0.15375
1.0681,-0.15348
1.0691,-0.1532
1.0701,-0.15292
1.0711,-0.15264
1.0721,-0.15236
1.0731,-0.15208
1.0741,-0.15179
1.0751,-0.1515
1.0761,-0.15121
1.0771,-0.15092
1.0781,-0.15062
1.0791,-0.15032
1.0801,-0.15002
1.0811,-0.14972
1.0821,-0.14942
1.0831,-0.14911
1.0841,-0.14881
1.0851,-0.1485
1.0861,-0.14818
1.0871,-0.14787
1.0881,-0.14755
1.0891,-0.14724
1.0901,-0.14692
1.0911,-0.14659
1.0921,-0.14627
1.0931,-0.14594
1.0941,-0.14561
1.0951,-0.14528
1.0961,-0.14495
1.0971,-0.14461
1.0981,-0.14428
1.0991,-0.14394
1.1001,-0.1436
1.1011,-0.14325
1.1021,-0.14291
1.1031,-0.14256
1.1041,-0.14221
1.1051,-0.14186
1.1061,-0.14151
1.1071,-0.14115
1.1081,-0.1408
1.1091,-0.14044
1.1101,-0.14007
1.1111,-0.13971
1.1121,-0.13934
1.1131,-0.13898
1.1141,-0.13861
1.1151,-0.13824
1.1161,-0.13786
1.1171,-0.13749
1.1181,-0.13711
1.1191,-0.13673
1.1201,-0.13635
1.1211,-0.13596
1.1221,-0.13558
1.1231,-0.13519
1.1241,-0.1348
1.1251,-0.13441
1.1261,-0.13401
1.1271,-0.13362
1.1281,-0.13322
1.1291,-0.13282
1.1301,-0.13242
1.1311,-0.13201
1.1321,-0.13161
1.1331,-0.1312
1.1341,-0.13079
1.1351,-0.13038
1.1361,-0.12996
1.1371,-0.12955
1.1381,-0.12913
1.1391,-0.12871
1.1401,-0.12829
1.1411,-0.12786
1.1421,-0.12744
1.1431,-0.12701
1.1441,-0.12658
1.1451,-0.12615
1.1461,-0.12572
1.1471,-0.12528
1.1481,-0.12484
1.1491,-0.1244
1.1501,-0.12396
1.1511,-0.12352
1.1521,-0.12308
1.1531,-0.12263
1.1541,-0.12218
1.1551,-0.12173
1.1561,-0.12128
1.1571,-0.12082
1.1581,-0.12037
1.1591,-0.11991
1.1601,-0.11945
1.1611,-0.11899
1.1621,-0.11852
1.1631,-0.11806
1.1641,-0.11759
1.1651,-0.11712
1.1661,-0.11665
1.1671,-0.11618
1.1681,-0.1157
1.1691,-0.11523
1.1701,-0.11475
1.1711,-0.11427
1.1721,-0.11379
1.1731,-0.1133
1.1741,-0.11282
1.1751,-0.11233
1.1761,-0.11184
1.1771,-0.11135
1.1781,-0.11086
1.1791,-0.11036
1.1801,-0.10987
1.1811,-0.10937
1.1821,-0.10887
1.1831,-0.10837
1.1841,-0.10786
1.1851,-0.10736
1.1861,-0.10685
1.1871,-0.10634
1.1881,-0.10583
1.1891,-0.10532
1.1901,-0.10481
1.1911,-0.10429
1.1921,-0.10378
1.1931,-0.10326
1.1941,-0.10274
1.1951,-0.10222
1.1961,-0.10169
1.1971,-0.10117
1.1981,-0.10064
1.1991,-0.10011
1.2001,-0.099584
1.2011,-0.099053
1.2021,-0.09852
1.2031,-0.097985
1.2041,-0.097448
1.2051,-0.09691
1.2061,-0.096371
1.2071,-0.09583
1.2081,-0.095287
1.2091,-0.094743
1.2101,-0.094197
1.2111,-0.09365
1.2121,-0.093101
1.2131,-0.09255
1.2141,-0.091998
1.2151,-0.091445
1.2161,-0.09089
1.2171,-0.090333
1.2181,-0.089775
1.2191,-0.089216
1.2201,-0.088655
1.2211,-0.088093
1.2221,-0.087529
1.2231,-0.086964
1.2241,-0.086397
1.2251,-0.085829
1.2261,-0.085259
1.2271,-0.084688
1.2281,-0.084116
1.2291,-0.083542
1.2301,-0.082967
1.2311,-0.08239
1.2321,-0.081812
1.2331,-0.081233
1.2341,-0.080652
1.2351,-0.08007
1.2361,-0.079487
1.2371,-0.078902
1.2381,-0.078316
1.2391,-0.077729
1.2401,-0.077141
1.2411,-0.076551
1.2421,-0.07596
1.2431,-0.075367
1.2441,-0.074773
1.2451,-0.074178
1.2461,-0.073582
1.2471,-0.072985
1.2481,-0.072386
1.2491,-0.071786
1.2501,-0.071185
1.2511,-0.070583
1.2521,-0.069979
1.2531,-0.069375
1.2541,-0.068769
1.2551,-0.068162
1.2561,-0.067554
1.2571,-0.066945
1.2581,-0.066334
1.2591,-0.065723
1.2601,-0.06511
1.2611,-0.064496
1.2621,-0.063881
1.2631,-0.063266
1.2641,-0.062649
1.2651,-0.06203
1.2661,-0.061411
1.2671,-0.060791
1.2681,-0.06017
1.2691,-0.059548
1.2701,-0.058925
1.2711,-0.058301
1.2721,-0.057675
1.2731,-0.057049
1.2741,-0.056422
1.2751,-0.055794
1.2761,-0.055165
1.2771,-0.054535
1.2781,-0.053904
1.2791,-0.053272
1.2801,-0.052639
1.2811,-0.052006
1.2821,-0.051371
1.2831,-0.050736
1.2841,-0.050099
1.2851,-0.049462
1.2861,-0.048824
1.2871,-0.048185
1.2881,-0.047546
1.2891,-0.046905
1.2901,-0.046264
1.2911,-0.045622
1.2921,-0.044979
1.2931,-0.044336
1.2941,-0.043691
1.2951,-0.043046
1.2961,-0.0424
1.2971,-0.041754
1.2981,-0.041106
1.2991,-0.040458
1.3001,-0.03981
1.3011,-0.03916
1.3021,-0.03851
1.3031,-0.037859
1.3041,-0.037208
1.3051,-0.036556
1.3061,-0.035903
1.3071,-0.03525
1.3081,-0.034596
1.3091,-0.033942
1.3101,-0.033287
1.3111,-0.032631
1.3121,-0.031975
1.3131,-0.031318
1.3141,-0.030661
1.3151,-0.030003
1.3161,-0.029344
1.3171,-0.028686
1.3181,-0.028026
1.3191,-0.027366
1.3201,-0.026706
1.3211,-0.026045
1.3221,-0.025384
1.3231,-0.024722
1.3241,-0.02406
1.3251,-0.023397
1.3261,-0.022734
1.3271,-0.022071
1.3281,-0.021407
1.3291,-0.020743
1.3301,-0.020078
1.3311,-0.019414
1.3321,-0.018748
1.3331,-0.018083
1.3341,-0.017417
1.3351,-0.016751
1.3361,-0.016084
1.3371,-0.015417
1.3381,-0.01475
1.3391,-0.014083
1.3401,-0.013415
1.3411,-0.012747
1.3421,-0.012079
1.3431,-0.011411
1.3441,-0.010742
1.3451,-0.010074
1.3461,-0.0094048
1.3471,-0.0087356
1.3481,-0.0080664
1.3491,-0.0073969
1.3501,-0.0067273
1.3511,-0.0060576
1.3521,-0.0053878
1.3531,-0.0047178
1.3541,-0.0040477
1.3551,-0.0033776
1.3561,-0.0027073
1.3571,-0.002037
1.3581,-0.0013666
1.3591,-0.00069619
1.3601,-2.5729e-05
1.3611,0.00064476
1.3621,0.0013153
1.3631,0.0019858
1.3641,0.0026563
1.3651,0.0033268
1.3661,0.0039973
1.3671,0.0046677
1.3681,0.0053381
1.3691,0.0060084
1.3701,0.0066786
1.3711,0.0073488
1.3721,0.0080189
1.3731,0.0086889
1.3741,0.0093587
1.3751,0.010028
1.3761,0.010698
1.3771,0.011368
1.3781,0.012037
1.3791,0.012706
1.3801,0.013375
1.3811,0.014044
1.3821,0.014712
1.3831,0.015381
1.3841,0.016049
1.3851,0.016717
1.3861,0.017384
1.3871,0.018052
1.3881,0.018719
1.3891,0.019386
1.3901,0.020052
1.3911,0.020719
1.3921,0.021385
1.3931,0.02205
1.3941,0.022716
1.3951,0.023381
1.3961,0.024045
1.3971,0.02471
1.3981,0.025374
1.3991,0.026037
1.4001,0.0267
1.4011,0.027363
1.4021,0.028026
1.4031,0.028688
1.4041,0.029349
1.4051,0.03001
1.4061,0.030671
1.4071,0.031331
1.4081,0.031991
1.4091,0.03265
1.4101,0.033309
1.4111,0.033967
1.4121,0.034624
1.4131,0.035282
1.4141,0.035938
1.4151,0.036594
1.4161,0.03725
1.4171,0.037905
1.4181,0.038559
1.4191,0.039213
1.4201,0.039867
1.4211,0.040519
1.4221,0.041171
1.4231,0.041823
1.4241,0.042473
1.4251,0.043124
1.4261,0.043773
1.4271,0.044422
1.4281,0.04507
1.4291,0.045718
1.4301,0.046364
1.4311,0.04701
1.4321,0.047656
1.4331,0.048301
1.4341,0.048944
1.4351,0.049588
1.4361,0.05023
1.4371,0.050872
1.4381,0.051513
1.4391,0.052153
1.4401,0.052792
1.4411,0.053431
1.4421,0.054068
1.4431,0.054705
1.4441,0.055341
1.4451,0.055977
1.4461,0.056611
1.4471,0.057245
1.4481,0.057877
1.4491,0.058509
1.4501,0.05914
1.4511,0.05977
1.4521,0.060399
1.4531,0.061028
1.4541,0.061655
1.4551,0.062281
1.4561,0.062907
1.4571,0.063531
1.4581,0.064155
1.4591,0.064778
1.4601,0.065399
1.4611,0.06602
1.4621,0.066639
1.4631,0.067258
1.4641,0.067876
1.4651,0.068492
1.4661,0.069108
1.4671,0.069722
1.4681,0.070336
1.4691,0.070948
1.4701,0.07156
1.4711,0.07217
1.4721,0.072779
1.4731,0.073387
1.4741,0.073994
1.4751,0.0746
1.4761,0.075205
1.4771,0.075809
1.4781,0.076411
1.4791,0.077013
1.4801,0.077613
1.4811,0.078212
1.4821,0.07881
1.4831,0.079407
1.4841,0.080002
1.4851,0.080597
1.4861,0.08119
1.4871,0.081782
1.4881,0.082373
1.4891,0.082962
1.4901,0.08355
1.4911,0.084137
1.4921,0.084723
1.4931,0.085308
1.4941,0.085891
1.4951,0.086473
1.4961,0.087054
1.4971,0.087633
1.4981,0.088211
1.4991,0.088788
1.5001,0.089363
1.5011,0.089937
1.5021,0.09051
1.5031,0.091082
1.5041,0.091652
1.5051,0.092221
1.5061,0.092788
1.5071,0.093354
1.5081,0.093919
1.5091,0.094482
1.5101,0.095044
1.5111,0.095604
1.5121,0.096163
1.5131,0.096721
1.5141,0.097277
1.5151,0.097831
1.5161,0.098385
1.5171,0.098937
1.5181,0.099487
1.5191,0.10004
1.5201,0.10058
1.5211,0.10113
1.5221,0.10167
1.5231,0.10222
1.5241,0.10276
1.5251,0.1033
1.5261,0.10384
1.5271,0.10437
1.5281,0.10491
1.5291,0.10544
1.5301,0.10597
1.5311,0.10651
1.5321,0.10703
1.5331,0.10756
1.5341,0.10809
1.5351,0.10861
1.5361,0.10914
1.5371,0.10966
1.5381,0.11018
1.5391,0.11069
1.5401,0.11121
1.5411,0.11173
1.5421,0.11224
1.5431,0.11275
1.5441,0.11326
1.5451,0.11377
1.5461,0.11427
1.5471,0.11478
1.5481,0.11528
1.5491,0.11578
1.5501,0.11628
1.5511,0.11678
1.5521,0.11728
1.5531,0.11777
1.5541,0.11827
1.5551,0.11876
1.5561,0.11925
1.5571,0.11973
1.5581,0.12022
1.5591,0.1207
1.5601,0.12119
1.5611,0.12167
1.5621,0.12215
1.5631,0.12262
1.5641,0.1231
1.5651,0.12357
1.5661,0.12404
1.5671,0.12451
1.5681,0.12498
1.5691,0.12545
1.5701,0.12591
1.5711,0.12638
1.5721,0.12684
1.5731,0.1273
1.5741,0.12775
1.5751,0.12821
1.5761,0.12866
1.5771,0.12911
1.5781,0.12956
1.5791,0.13001
1.5801,0.13046
1.5811,0.1309
1.5821,0.13134
1.5831,0.13178
1.5841,0.13222
1.5851,0.13266
1.5861,0.13309
1.5871,0.13353
1.5881,0.13396
1.5891,0.13439
1.5901,0.13481
1.5911,0.13524
1.5921,0.13566
1.5931,0.13608
1.5941,0.1365
1.5951,0.13692
1.5961,0.13734
1.5971,0.13775
1.5981,0.13816
1.5991,0.13857
1.6001,0.13898
1.6011,0.13938
1.6021,0.13979
1.6031,0.14019
1.6041,0.14059
1.6051,0.14098
1.6061,0.14138
1.6071,0.14177
1.6081,0.14216
1.6091,0.14255
1.6101,0.14294
1.6111,0.14332
1.6121,0.14371
1.6131,0.14409
1.6141,0.14447
1.6151,0.14484
1.6161,0.14522
1.6171,0.14559
1.6181,0.14596
1.6191,0.14633
1.6201,0.1467
1.6211,0.14706
1.6221,0.14742
1.6231,0.14778
1.6241,0.14814
1.6251,0.1485
1.6261,0.14885
1.6271,0.1492
1.6281,0.14955
1.6291,0.1499
1.6301,0.15025
1.6311,0.15059
1.6321,0.15093
1.6331,0.15127
1.6341,0.15161
1.6351,0.15194
1.6361,0.15228
1.6371,0.15261
1.6381,0.15293
1.6391,0.15326
1.6401,0.15358
1.6411,0.15391
1.6421,0.15423
1.6431,0.15454
1.6441,0.15486
1.6451,0.15517
1.6461,0.15548
1.6471,0.15579
1.6481,0.1561
1.6491,0.1564
1.6501,0.1567
1.6511,0.157
1.6521,0.1573
1.6531,0.1576
1.6541,0.15789
1.6551,0.15818
1.6561,0.15847
1.6571,0.15876
1.6581,0.15904
1.6591,0.15932
1.6601,0.1596
1.6611,0.15988
1.6621,0.16016
1.6631,0.16043
1.6641,0.1607
1.6651,0.16097
1.6661,0.16123
1.6671,0.1615
1.6681,0.16176
1.6691,0.16202
1.6701,0.16228
1.6711,0.16253
1.6721,0.16279
1.6731,0.16304
1.6741,0.16328
1.6751,0.16353
1.6761,0.16377
1.6771,0.16402
1.6781,0.16426
1.6791,0.16449
1.6801,0.16473
1.6811,0.16496
1.6821,0.16519
1.6831,0.16542
1.6841,0.16564
1.6851,0.16587
1.6861,0.16609
1.6871,0.16631
1.6881,0.16652
1.6891,0.16674
1.6901,0.16695
1.6911,0.16716
1.6921,0.16736
1.6931,0.16757
1.6941,0.16777
1.6951,0.16797
1.6961,0.16817
1.6971,0.16836
1.6981,0.16856
1.6991,0.16875
1.7001,0.16894
1.7011,0.16912
1.7021,0.16931
1.7031,0.16949
1.7041,0.16967
1.7051,0.16985
1.7061,0.17002
1.7071,0.17019
1.7081,0.17036
1.7091,0.17053
1.7101,0.17069
1.7111,0.17086
1.7121,0.17102
1.7131,0.17118
1.7141,0.17133
1.7151,0.17149
1.7161,0.17164
1.7171,0.17179
1.7181,0.17193
1.7191,0.17208
1.7201,0.17222
1.7211,0.17236
1.7221,0.1725
1.7231,0.17263
1.7241,0.17276
1.7251,0.17289
1.7261,0.17302
1.7271,0.17315
1.7281,0.17327
1.7291,0.17339
1.7301,0.17351
1.7311,0.17363
1.7321,0.17374
1.7331,0.17385
1.7341,0.17396
1.7351,0.17407
1.7361,0.17417
1.7371,0.17427
1.7381,0.17437
1.7391,0.17447
1.7401,0.17457
1.7411,0.17466
1.7421,0.17475
1.7431,0.17484
1.7441,0.17492
1.7451,0.17501
1.7461,0.17509
1.7471,0.17517
1.7481,0.17524
1.7491,0.17532
1.7501,0.17539
1.7511,0.17546
1.7521,0.17552
1.7531,0.17559
1.7541,0.17565
1.7551,0.17571
1.7561,0.17577
1.7571,0.17582
1.7581,0.17588
1.7591,0.17593
1.7601,0.17598
1.7611,0.17602
1.7621,0.17606
1.7631,0.17611
1.7641,0.17615
1.7651,0.17618
1.7661,0.17622
1.7671,0.17625
1.7681,0.17628
1.7691,0.17631
1.7701,0.17633
1.7711,0.17635
1.7721,0.17637
1.7731,0.17639
1.7741,0.17641
1.7751,0.17642
1.7761,0.17643
1.7771,0.17644
1.7781,0.17645
1.7791,0.17645
1.7801,0.17645
1.7811,0.17645
1.7821,0.17645
1.7831,0.17645
1.7841,0.17644
1.7851,0.17643
1.7861,0.17642
1.7871,0.1764
1.7881,0.17639
1.7891,0.17637
1.7901,0.17635
1.7911,0.17632
1.7921,0.1763
1.7931,0.17627
1.7941,0.17624
1.7951,0.17621
1.7961,0.17617
1.7971,0.17614
1.7981,0.1761
1.7991,0.17606
1.8001,0.17601
1.8011,0.17597
1.8021,0.17592
1.8031,0.17587
1.8041,0.17582
1.8051,0.17576
1.8061,0.17571
1.8071,0.17565
1.8081,0.17558
1.8091,0.17552
1.8101,0.17545
1.8111,0.17539
1.8121,0.17532
1.8131,0.17524
1.8141,0.17517
1.8151,0.17509
1.8161,0.17501
1.8171,0.17493
1.8181,0.17485
1.8191,0.17476
1.8201,0.17467
1.8211,0.17458
1.8221,0.17449
1.8231,0.1744
1.8241,0.1743
1.8251,0.1742
1.8261,0.1741
1.8271,0.17399
1.8281,0.17389
1.8291,0.17378
1.8301,0.17367
1.8311,0.17356
1.8321,0.17345
1.8331,0.17333
1.8341,0.17321
1.8351,0.17309
1.8361,0.17297
1.8371,0.17284
1.8381,0.17271
1.8391,0.17259
1.8401,0.17245
1.8411,0.17232
1.8412,0.17231
1.8412,0.17231


==> Data/Figure02_1/Figure02_1_l.csv <==
0,0.99995
0.001,0.9993
0.002,0.99865
0.003,0.998
0.004,0.99735
0.005,0.9967
0.006,0.99605
0.007,0.9954
0.008,0.99474
0.009,0.99409
0.01,0.99344
0.011,0.99278
0.012,0.99213
0.013,0.99147
0.014,0.99082
0.015,0.99016
0.016,0.9895
0.017,0.98885
0.018,0.98819
0.019,0.98753
0.02,0.98688
0.021,0.98622
0.022,0.98556
0.023,0.9849
0.024,0.98424
0.025,0.98359
0.026,0.98293
0.027,0.98227
0.028,0.98161
0.029,0.98095
0.03,0.98029
0.031,0.97963
0.032,0.97897
0.033,0.97831
0.034,0.97765
0.035,0.97699
0.036,0.97633
0.037,0.97567
0.038,0.97501
0.039,0.97435
0.04,0.97369
0.041,0.97303
0.042,0.97236
0.043,0.9717
0.044,0.97104
0.045,0.97038
0.046,0.96972
0.047,0.96906
0.048,0.9684
0.049,0.96774
0.05,0.96708
0.051,0.96642
0.052,0.96576
0.053,0.9651
0.054,0.96445
0.055,0.96379
0.056,0.96313
0.057,0.96247
0.058,0.96181
0.059,0.96115
0.06,0.9605
0.061,0.95984
0.062,0.95918
0.063,0.95852
0.064,0.95787
0.065,0.95721
0.066,0.95656
0.067,0.9559
0.068,0.95525
0.069,0.95459
0.07,0.95394
0.071,0.95328
0.072,0.95263
0.073,0.95198
0.074,0.95133
0.075,0.95067
0.076,0.95002
0.077,0.94937
0.078,0.94872
0.079,0.94807
0.08,0.94742
0.081,0.94677
0.082,0.94613
0.083,0.94548
0.084,0.94483
0.085,0.94419
0.086,0.94354
0.087,0.9429
0.088,0.94225
0.089,0.94161
0.09,0.94097
0.091,0.94032
0.092,0.93968
0.093,0.93904
0.094,0.9384
0.095,0.93777
0.096,0.93713
0.097,0.93649
0.098,0.93585
0.099,0.93522
0.1,0.93458
0.101,0.93395
0.102,0.93332
0.103,0.93268
0.104,0.93205
0.105,0.93142
0.106,0.93079
0.107,0.93017
0.108,0.92954
0.109,0.92891
0.11,0.92829
0.111,0.92766
0.112,0.92704
0.113,0.92642
0.114,0.92579
0.115,0.92517
0.116,0.92456
0.117,0.92394
0.118,0.92332
0.119,0.9227
0.12,0.92209
0.121,0.92148
0.122,0.92086
0.123,0.92025
0.124,0.91964
0.125,0.91903
0.126,0.91842
0.127,0.91782
0.128,0.91721
0.129,0.91661
0.13,0.91601
0.131,0.9154
0.132,0.9148
0.133,0.9142
0.134,0.91361
0.135,0.91301
0.136,0.91242
0.137,0.91182
0.138,0.91123
0.139,0.91064
0.14,0.91005
0.141,0.90946
0.142,0.90887
0.143,0.90829
0.144,0.9077
0.145,0.90712
0.146,0.90654
0.147,0.90596
0.148,0.90538
0.149,0.90481
0.15,0.90423
0.151,0.90366
0.152,0.90308
0.153,0.90251
0.154,0.90194
0.155,0.90138
0.156,0.90081
0.157,0.90025
0.158,0.89968
0.159,0.89912
0.16,0.89856
0.161,0.89801
0.162,0.89745
0.163,0.89689
0.164,0.89634
0.165,0.89579
0.166,0.89524
0.167,0.89469
0.168,0.89415
0.169,0.8936
0.17,0.89306
0.171,0.89252
0.172,0.89198
0.173,0.89144
0.174,0.89091
0.175,0.89037
0.176,0.88984
0.177,0.88931
0.178,0.88878
0.179,0.88826
0.18,0.88773
0.181,0.88721
0.182,0.88669
0.183,0.88617
0.184,0.88565
0.185,0.88514
0.186,0.88462
0.187,0.88411
0.188,0.8836
0.189,0.8831
0.19,0.88259
0.191,0.88209
0.192,0.88158
0.193,0.88108
0.194,0.88059
0.195,0.88009
0.196,0.8796
0.197,0.87911
0.198,0.87862
0.199,0.87813
0.2,0.87764
0.201,0.87716
0.202,0.87668
0.203,0.8762
0.204,0.87572
0.205,0.87525
0.206,0.87478
0.207,0.8743
0.208,0.87384
0.209,0.87337
0.21,0.87291
0.211,0.87244
0.212,0.87198
0.213,0.87153
0.214,0.87107
0.215,0.87062
0.216,0.87017
0.217,0.86972
0.218,0.86927
0.219,0.86883
0.22,0.86838
0.221,0.86794
0.222,0.86751
0.223,0.86707
0.224,0.86664
0.225,0.86621
0.226,0.86578
0.227,0.86535
0.228,0.86493
0.229,0.86451
0.23,0.86409
0.231,0.86367
0.232,0.86325
0.233,0.86284
0.234,0.86243
0.235,0.86202
0.236,0.86162
0.237,0.86122
0.238,0.86082
0.239,0.86042
0.24,0.86002
0.241,0.85963
0.242,0.85924
0.243,0.85885
0.244,0.85846
0.245,0.85808
0.246,0.8577
0.247,0.85732
0.248,0.85695
0.249,0.85657
0.25,0.8562
0.251,0.85583
0.252,0.85547
0.253,0.8551
0.254,0.85474
0.255,0.85438
0.256,0.85403
0.257,0.85367
0.258,0.85332
0.259,0.85298
0.26,0.85263
0.261,0.85229
0.262,0.85195
0.263,0.85161
0.264,0.85127
0.265,0.85094
0.266,0.85061
0.267,0.85028
0.268,0.84996
0.269,0.84963
0.27,0.84931
0.271,0.849
0.272,0.84868
0.273,0.84837
0.274,0.84806
0.275,0.84775
0.276,0.84745
0.277,0.84715
0.278,0.84685
0.279,0.84655
0.28,0.84626
0.281,0.84597
0.282,0.84568
0.283,0.8454
0.284,0.84511
0.285,0.84483
0.286,0.84456
0.287,0.84428
0.288,0.84401
0.289,0.84374
0.29,0.84348
0.291,0.84321
0.292,0.84295
0.293,0.84269
0.294,0.84244
0.295,0.84218
0.296,0.84193
0.297,0.84169
0.298,0.84144
0.299,0.8412
0.3,0.84096
0.301,0.84073
0.302,0.84049
0.303,0.84026
0.304,0.84004
0.305,0.83981
0.306,0.83959
0.307,0.83937
0.308,0.83915
0.309,0.83894
0.31,0.83873
0.311,0.83852
0.312,0.83831
0.313,0.83811
0.314,0.83791
0.315,0.83771
0.316,0.83752
0.317,0.83733
0.318,0.83714
0.319,0.83696
0.32,0.83677
0.321,0.83659
0.322,0.83642
0.323,0.83624
0.324,0.83607
0.325,0.8359
0.326,0.83574
0.327,0.83557
0.328,0.83541
0.329,0.83526
0.33,0.8351
0.331,0.83495
0.332,0.8348
0.333,0.83466
0.334,0.83451
0.335,0.83437
0.336,0.83424
0.337,0.8341
0.338,0.83397
0.339,0.83384
0.34,0.83372
0.341,0.83359
0.342,0.83347
0.343,0.83336
0.344,0.83324
0.345,0.83313
0.346,0.83302
0.347,0.83292
0.348,0.83282
0.349,0.83272
0.35,0.83262
0.351,0.83253
0.352,0.83243
0.353,0.83235
0.354,0.83226
0.355,0.83218
0.356,0.8321
0.357,0.83202
0.358,0.83195
0.359,0.83188
0.36,0.83181
0.361,0.83175
0.362,0.83168
0.363,0.83162
0.364,0.83157
0.365,0.83151
0.366,0.83146
0.367,0.83142
0.368,0.83137
0.369,0.83133
0.37,0.83129
0.371,0.83126
0.372,0.83122
0.373,0.83119
0.374,0.83116
0.375,0.83114
0.376,0.83112
0.377,0.8311
0.378,0.83108
0.379,0.83107
0.38,0.83106
0.381,0.83105
0.382,0.83105
0.383,0.83105
0.384,0.83105
0.385,0.83105
0.386,0.83106
0.387,0.83107
0.388,0.83108
0.389,0.8311
0.39,0.83112
0.391,0.83114
0.392,0.83116
0.393,0.83119
0.394,0.83122
0.395,0.83126
0.396,0.83129
0.397,0.83133
0.398,0.83137
0.399,0.83142
0.4,0.83146
0.401,0.83151
0.402,0.83157
0.403,0.83162
0.404,0.83168
0.405,0.83174
0.406,0.83181
0.407,0.83187
0.408,0.83194
0.409,0.83202
0.41,0.83209
0.411,0.83217
0.412,0.83225
0.413,0.83233
0.414,0.83242
0.415,0.83251
0.416,0.8326
0.417,0.8327
0.418,0.8328
0.419,0.8329
0.42,0.833
0.421,0.83311
0.422,0.83322
0.423,0.83333
0.424,0.83344
0.425,0.83356
0.426,0.83368
0.427,0.8338
0.428,0.83393
0.429,0.83406
0.43,0.83419
0.431,0.83432
0.432,0.83446
0.433,0.8346
0.434,0.83474
0.435,0.83489
0.436,0.83503
0.437,0.83518
0.438,0.83534
0.439,0.83549
0.44,0.83565
0.441,0.83581
0.442,0.83597
0.443,0.83614
0.444,0.83631
0.445,0.83648
0.446,0.83666
0.447,0.83683
0.448,0.83701
0.449,0.8372
0.45,0.83738
0.451,0.83757
0.452,0.83776
0.453,0.83795
0.454,0.83815
0.455,0.83834
0.456,0.83855
0.457,0.83875
0.458,0.83896
0.459,0.83916
0.46,0.83937
0.461,0.83959
0.462,0.8398
0.463,0.84002
0.464,0.84025
0.465,0.84047
0.466,0.8407
0.467,0.84092
0.468,0.84116
0.469,0.84139
0.47,0.84163
0.471,0.84187
0.472,0.84211
0.473,0.84235
0.474,0.8426
0.475,0.84285
0.476,0.8431
0.477,0.84335
0.478,0.84361
0.479,0.84387
0.48,0.84413
0.481,0.8444
0.482,0.84466
0.483,0.84493
0.484,0.8452
0.485,0.84548
0.486,0.84575
0.487,0.84603
0.488,0.84631
0.489,0.84659
0.49,0.84688
0.491,0.84717
0.492,0.84746
0.493,0.84775
0.494,0.84805
0.495,0.84834
0.496,0.84864
0.497,0.84895
0.498,0.84925
0.499,0.84956
0.5,0.84987
0.501,0.85018
0.502,0.85049
0.503,0.85081
0.504,0.85113
0.505,0.85145
0.506,0.85177
0.507,0.85209
0.508,0.85242
0.509,0.85275
0.51,0.85308
0.511,0.85342
0.512,0.85375
0.513,0.85409
0.514,0.85443
0.515,0.85477
0.516,0.85512
0.517,0.85546
0.518,0.85581
0.519,0.85616
0.52,0.85652
0.521,0.85687
0.522,0.85723
0.523,0.85759
0.524,0.85795
0.525,0.85832
0.526,0.85868
0.527,0.85905
0.528,0.85942
0.529,0.85979
0.53,0.86017
0.531,0.86054
0.532,0.86092
0.533,0.8613
0.534,0.86168
0.535,0.86207
0.536,0.86245
0.537,0.86284
0.538,0.86323
0.539,0.86362
0.54,0.86402
0.541,0.86441
0.542,0.86481
0.543,0.86521
0.544,0.86561
0.545,0.86602
0.546,0.86642
0.547,0.86683
0.548,0.86724
0.549,0.86765
0.55,0.86806
0.551,0.86848
0.552,0.86889
0.553,0.86931
0.554,0.86973
0.555,0.87015
0.556,0.87058
0.557,0.871
0.558,0.87143
0.559,0.87186
0.56,0.87229
0.561,0.87272
0.562,0.87316
0.563,0.87359
0.564,0.87403
0.565,0.87447
0.566,0.87491
0.567,0.87535
0.568,0.8758
0.569,0.87624
0.57,0.87669
0.571,0.87714
0.572,0.87759
0.573,0.87804
0.574,0.87849
0.575,0.87895
0.576,0.87941
0.577,0.87987
0.578,0.88033
0.579,0.88079
0.58,0.88125
0.581,0.88171
0.582,0.88218
0.583,0.88265
0.584,0.88312
0.585,0.88359
0.586,0.88406
0.587,0.88453
0.588,0.88501
0.589,0.88548
0.59,0.88596
0.591,0.88644
0.592,0.88692
0.593,0.8874
0.594,0.88789
0.595,0.88837
0.596,0.88886
0.597,0.88934
0.598,0.88983
0.599,0.89032
0.6,0.89081
0.601,0.89131
0.602,0.8918
0.603,0.89229
0.604,0.89279
0.605,0.89329
0.606,0.89379
0.607,0.89429
0.608,0.89479
0.609,0.89529
0.61,0.89579
0.611,0.8963
0.612,0.8968
0.613,0.89731
0.614,0.89782
0.615,0.89833
0.616,0.89884
0.617,0.89935
0.618,0.89986
0.619,0.90037
0.62,0.90089
0.621,0.9014
0.622,0.90192
0.623,0.90244
0.624,0.90296
0.625,0.90348
0.626,0.904
0.627,0.90452
0.628,0.90504
0.629,0.90556
0.63,0.90609
0.631,0.90661
0.632,0.90714
0.633,0.90766
0.634,0.90819
0.635,0.90872
0.636,0.90925
0.637,0.90978
0.638,0.91031
0.639,0.91084
0.64,0.91138
0.641,0.91191
0.642,0.91245
0.643,0.91298
0.644,0.91352
0.645,0.91405
0.646,0.91459
0.647,0.91513
0.648,0.91567
0.649,0.91621
0.65,0.91675
0.651,0.91729
0.652,0.91783
0.653,0.91837
0.654,0.91891
0.655,0.91946
0.656,0.92
0.657,0.92055
0.658,0.92109
0.659,0.92164
0.66,0.92218
0.661,0.92273
0.662,0.92328
0.663,0.92382
0.664,0.92437
0.665,0.92492
0.666,0.92547
0.667,0.92602
0.668,0.92657
0.669,0.92712
0.67,0.92767
0.671,0.92822
0.672,0.92878
0.673,0.92933
0.674,0.92988
0.675,0.93043
0.676,0.93099
0.677,0.93154
0.678,0.9321
0.679,0.93265
0.68,0.93321
0.681,0.93376
0.682,0.93432
0.683,0.93487
0.684,0.93543
0.685,0.93598
0.686,0.93654
0.687,0.9371
0.688,0.93765
0.689,0.93821
0.69,0.93877
0.691,0.93932
0.692,0.93988
0.693,0.94044
0.694,0.941
0.695,0.94155
0.696,0.94211
0.697,0.94267
0.698,0.94323
0.699,0.94378
0.7,0.94434
0.701,0.9449
0.702,0.94546
0.703,0.94602
0.704,0.94658
0.705,0.94713
0.706,0.94769
0.707,0.94825
0.708,0.94881
0.709,0.94937
0.71,0.94992
0.711,0.95048
0.712,0.95104
0.713,0.9516
0.714,0.95215
0.715,0.95271
0.716,0.95327
0.717,0.95383
0.718,0.95438
0.719,0.95494
0.72,0.9555
0.721,0.95605
0.722,0.95661
0.723,0.95716
0.724,0.95772
0.725,0.95827
0.726,0.95883
0.727,0.95938
0.728,0.95994
0.729,0.96049
0.73,0.96105
0.731,0.9616
0.732,0.96215
0.733,0.96271
0.734,0.96326
0.735,0.96381
0.736,0.96436
0.737,0.96491
0.738,0.96546
0.739,0.96601
0.74,0.96656
0.741,0.96711
0.742,0.96766
0.743,0.96821
0.744,0.96876
0.745,0.96931
0.746,0.96985
0.747,0.9704
0.748,0.97094
0.749,0.97149
0.75,0.97203
0.751,0.97258
0.752,0.97312
0.753,0.97366
0.754,0.97421
0.755,0.97475
0.756,0.97529
0.757,0.97583
0.758,0.97637
0.759,0.97691
0.76,0.97745
0.761,0.97798
0.762,0.97852
0.763,0.97906
0.764,0.97959
0.765,0.98013
0.766,0.98066
0.767,0.9812
0.768,0.98173
0.769,0.98226
0.77,0.98279
0.771,0.98332
0.772,0.98385
0.773,0.98438
0.77311,0.98443
0.77311,0.98443
0.77311,0.98443
0.77411,0.98496
0.77511,0.98549
0.77611,0.98601
0.77711,0.98653
0.77811,0.98705
0.77911,0.98757
0.78011,0.98809
0.78111,0.9886
0.78211,0.98912
0.78311,0.98963
0.78411,0.99014
0.78511,0.99064
0.78611,0.99114
0.78711,0.99165
0.78811,0.99214
0.78911,0.99264
0.79011,0.99313
0.79111,0.99362
0.79211,0.99411
0.79311,0.99459
0.79411,0.99507
0.79511,0.99554
0.79611,0.99602
0.79711,0.99649
0.79811,0.99695
0.79911,0.99742
0.80011,0.99788
0.80111,0.99833
0.80211,0.99878
0.80311,0.99923
0.80411,0.99967
0.80511,1.0001
0.80611,1.0006
0.80711,1.001
0.80811,1.0014
0.80911,1.0018
0.81011,1.0023
0.81111,1.0027
0.81211,1.0031
0.81311,1.0035
0.81411,1.0039
0.81511,1.0043
0.81611,1.0047
0.81711,1.0051
0.81811,1.0054
0.81911,1.0058
0.82011,1.0062
0.82111,1.0066
0.82211,1.0069
0.82311,1.0073
0.82411,1.0076
0.82511,1.008
0.82611,1.0083
0.82711,1.0087
0.82811,1.009
0.82911,1.0093
0.83011,1.0097
0.83111,1.01
0.83211,1.0103
0.83311,1.0106
0.83411,1.0109
0.83511,1.0112
0.83611,1.0115
0.83711,1.0118
0.83811,1.0121
0.83911,1.0124
0.84011,1.0126
0.84111,1.0129
0.84211,1.0132
0.84311,1.0134
0.84411,1.0137
0.84511,1.0139
0.84611,1.0142
0.84711,1.0144
0.84811,1.0146
0.84911,1.0148
0.85011,1.0151
0.85111,1.0153
0.85211,1.0155
0.85311,1.0157
0.85411,1.0159
0.85511,1.0161
0.85611,1.0163
0.85711,1.0164
0.85811,1.0166
0.85911,1.0168
0.86011,1.017
0.86111,1.0171
0.86211,1.0173
0.86311,1.0174
0.86411,1.0176
0.86511,1.0177
0.86611,1.0178
0.86711,1.018
0.86811,1.0181
0.86911,1.0182
0.87011,1.0183
0.87111,1.0184
0.87211,1.0185
0.87311,1.0186
0.87411,1.0187
0.87511,1.0188
0.87611,1.0189
0.87711,1.019
0.87811,1.0191
0.87911,1.0191
0.88011,1.0192
0.88111,1.0192
0.88211,1.0193
0.88311,1.0193
0.88411,1.0194
0.88511,1.0194
0.88611,1.0195
0.88711,1.0195
0.88811,1.0195
0.88911,1.0195
0.89011,1.0196
0.89111,1.0196
0.89211,1.0196
0.89311,1.0196
0.89411,1.0196
0.89511,1.0196
0.89611,1.0196
0.89711,1.0196
0.89811,1.0195
0.89911,1.0195
0.90011,1.0195
0.90111,1.0195
0.90211,1.0194
0.90311,1.0194
0.90411,1.0193
0.90511,1.0193
0.90611,1.0192
0.90711,1.0192
0.90811,1.0191
0.90911,1.0191
0.91011,1.019
0.91111,1.0189
0.91211,1.0189
0.91311,1.0188
0.91411,1.0187
0.91511,1.0186
0.91611,1.0185
0.91711,1.0184
0.91811,1.0183
0.91911,1.0182
0.92011,1.0181
0.92111,1.018
0.92211,1.0179
0.92311,1.0178
0.92411,1.0177
0.92511,1.0176
0.92611,1.0175
0.92711,1.0174
0.92811,1.0172
0.92911,1.0171
0.93011,1.017
0.93111,1.0169
0.93211,1.0167
0.93311,1.0166
0.93411,1.0164
0.93511,1.0163
0.93611,1.0162
0.93711,1.016
0.93811,1.0159
0.93911,1.0157
0.94011,1.0156
0.94111,1.0154
0.94211,1.0152
0.94311,1.0151
0.94411,1.0149
0.94511,1.0148
0.94611,1.0146
0.94711,1.0144
0.94811,1.0143
0.94911,1.0141
0.95011,1.0139
0.95111,1.0138
0.95211,1.0136
0.95311,1.0134
0.95411,1.0132
0.95511,1.0131
0.95611,1.0129
0.95711,1.0127
0.95811,1.0125
0.95911,1.0123
0.96011,1.0121
0.96111,1.012
0.96211,1.0118
0.96311,1.0116
0.96411,1.0114
0.96511,1.0112
0.96611,1.011
0.96711,1.0108
0.96811,1.0106
0.96911,1.0104
0.97011,1.0103
0.97111,1.0101
0.97211,1.0099
0.97311,1.0097
0.97411,1.0095
0.97511,1.0093
0.97611,1.0091
0.97711,1.0089
0.97811,1.0087
0.97911,1.0085
0.98011,1.0083
0.98111,1.0081
0.98211,1.0079
0.98311,1.0077
0.98411,1.0075
0.98511,1.0073
0.98611,1.0071
0.98711,1.0069
0.98811,1.0068
0.98911,1.0066
0.99011,1.0064
0.99111,1.0062
0.99211,1.006
0.99311,1.0058
0.99411,1.0056
0.99511,1.0054
0.99611,1.0052
0.99711,1.005
0.99811,1.0048
0.99911,1.0046
1.0001,1.0045
1.0011,1.0043
1.0021,1.0041
1.0031,1.0039
1.0041,1.0037
1.0051,1.0035
1.0061,1.0033
1.0071,1.0032
1.0081,1.003
1.0091,1.0028
1.0101,1.0026
1.0111,1.0024
1.0121,1.0023
1.0131,1.0021
1.0141,1.0019
1.0151,1.0017
1.0161,1.0016
1.0171,1.0014
1.0181,1.0012
1.0191,1.0011
1.0201,1.0009
1.0211,1.0007
1.0221,1.0006
1.0231,1.0004
1.0241,1.0002
1.0251,1.0001
1.0261,0.99993
1.0271,0.99977
1.0281,0.99962
1.0291,0.99947
1.0301,0.99931
1.0311,0.99916
1.0321,0.99902
1.0331,0.99887
1.0341,0.99872
1.0351,0.99858
1.0361,0.99844
1.0371,0.9983
1.0381,0.99816
1.0391,0.99803
1.0401,0.99789
1.0411,0.99776
1.0421,0.99763
1.0431,0.9975
1.0441,0.99737
1.0451,0.99724
1.0461,0.99712
1.0471,0.997
1.0481,0.99688
1.0491,0.99676
1.0501,0.99665
1.0511,0.99653
1.0521,0.99642
1.0531,0.99631
1.0541,0.9962
1.0551,0.99609
1.0561,0.99599
1.0571,0.99589
1.0581,0.99579
1.0591,0.99569
1.0601,0.99559
1.0611,0.9955
1.0621,0.9954
1.0631,0.99531
1.0641,0.99523
1.0651,0.99514
1.0661,0.99505
1.0671,0.99497
1.0681,0.99489
1.0691,0.99481
1.0701,0.99474
1.0711,0.99466
1.0721,0.99459
1.0731,0.99452
1.0741,0.99445
1.0751,0.99439
1.0761,0.99432
1.0771,0.99426
1.0781,0.9942
1.0791,0.99414
1.0801,0.99408
1.0811,0.99403
1.0821,0.99398
1.0831,0.99393
1.0841,0.99388
1.0851,0.99383
1.0861,0.99379
1.0871,0.99375
1.0881,0.99371
1.0891,0.99367
1.0901,0.99363
1.0911,0.9936
1.0921,0.99357
1.0931,0.99353
1.0941,0.99351
1.0951,0.99348
1.0961,0.99345
1.0971,0.99343
1.0981,0.99341
1.0991,0.99339
1.1001,0.99337
1.1011,0.99336
1.1021,0.99334
1.1031,0.99333
1.1041,0.99332
1.1051,0.99332
1.1061,0.99331
1.1071,0.9933
1.1081,0.9933
1.1091,0.9933
1.1101,0.9933
1.1111,0.9933
1.1121,0.99331
1.1131,0.99331
1.1141,0.99332
1.1151,0.99333
1.1161,0.99334
1.1171,0.99335
1.1181,0.99337
1.1191,0.99338
1.1201,0.9934
1.1211,0.99342
1.1221,0.99344
1.1231,0.99346
1.1241,0.99348
1.1251,0.99351
1.1261,0.99354
1.1271,0.99356
1.1281,0.99359
1.1291,0.99362
1.1301,0.99366
1.1311,0.99369
1.1321,0.99373
1.1331,0.99376
1.1341,0.9938
1.1351,0.99384
1.1361,0.99388
1.1371,0.99392
1.1381,0.99396
1.1391,0.99401
1.1401,0.99405
1.1411,0.9941
1.1421,0.99415
1.1431,0.9942
1.1441,0.99425
1.1451,0.9943
1.1461,0.99435
1.1471,0.99441
1.1481,0.99446
1.1491,0.99452
1.1501,0.99457
1.1511,0.99463
1.1521,0.99469
1.1531,0.99475
1.1541,0.99481
1.1551,0.99487
1.1561,0.99494
1.1571,0.995
1.1581,0.99506
1.1591,0.99513
1.1601,0.9952
1.1611,0.99526
1.1621,0.99533
1.1631,0.9954
1.1641,0.99547
1.1651,0.99554
1.1661,0.99561
1.1671,0.99568
1.1681,0.99575
1.1691,0.99583
1.1701,0.9959
1.1711,0.99598
1.1721,0.99605
1.1731,0.99613
1.1741,0.9962
1.1751,0.99628
1.1761,0.99636
1.1771,0.99643
1.1781,0.99651
1.1791,0.99659
1.1801,0.99667
1.1811,0.99675
1.1821,0.99683
1.1831,0.99691
1.1841,0.99699
1.1851,0.99707
1.1861,0.99715
1.1871,0.99723
1.1881,0.99732
1.1891,0.9974
1.1901,0.99748
1.1911,0.99756
1.1921,0.99765
1.1931,0.99773
1.1941,0.99781
1.1951,0.9979
1.1961,0.99798
1.1971,0.99806
1.1981,0.99815
1.1991,0.99823
1.2001,0.99832
1.2011,0.9984
1.2021,0.99849
1.2031,0.99857
1.2041,0.99865
1.2051,0.99874
1.2061,0.99882
1.2071,0.99891
1.2081,0.99899
1.2091,0.99908
1.2101,0.99916
1.2111,0.99924
1.2121,0.99933
1.2131,0.99941
1.2141,0.99949
1.2151,0.99958
1.2161,0.99966
1.2171,0.99974
1.2181,0.99983
1.2191,0.99991
1.2201,0.99999
1.2211,1.0001
1.2221,1.0002
1.2231,1.0002
1.2241,1.0003
1.2251,1.0004
1.2261,1.0005
1.2271,1.0006
1.2281,1.0006
1.2291,1.0007
1.2301,1.0008
1.2311,1.0009
1.2321,1.001
1.2331,1.001
1.2341,1.0011
1.2351,1.0012
1.2361,1.0013
1.2371,1.0013
1.2381,1.0014
1.2391,1.0015
1.2401,1.0016
1.2411,1.0016
1.2421,1.0017
1.2431,1.0018
1.2441,1.0019
1.2451,1.0019
1.2461,1.002
1.2471,1.0021
1.2481,1.0022
1.2491,1.0022
1.2501,1.0023
1.2511,1.0024
1.2521,1.0024
1.2531,1.0025
1.2541,1.0026
1.2551,1.0026
1.2561,1.0027
1.2571,1.0028
1.2581,1.0028
1.2591,1.0029
1.2601,1.003
1.2611,1.003
1.2621,1.0031
1.2631,1.0031
1.2641,1.0032
1.2651,1.0033
1.2661,1.0033
1.2671,1.0034
1.2681,1.0034
1.2691,1.0035
1.2701,1.0036
1.2711,1.0036
1.2721,1.0037
1.2731,1.0037
1.2741,1.0038
1.2751,1.0038
1.2761,1.0039
1.2771,1.0039
1.2781,1.004
1.2791,1.004
1.2801,1.0041
1.2811,1.0041
1.2821,1.0042
1.2831,1.0042
1.2841,1.0043
1.2851,1.0043
1.2861,1.0044
1.2871,1.0044
1.2881,1.0044
1.2891,1.0045
1.2901,1.0045
1.2911,1.0046
1.2921,1.0046
1.2931,1.0047
1.2941,1.0047
1.2951,1.0047
1.2961,1.0048
1.2971,1.0048
1.2981,1.0048
1.2991,1.0049
1.3001,1.0049
1.3011,1.0049
1.3021,1.005
1.3031,1.005
1.3041,1.005
1.3051,1.0051
1.3061,1.0051
1.3071,1.0051
1.3081,1.0052
1.3091,1.0052
1.3101,1.0052
1.3111,1.0052
1.3121,1.0053
1.3131,1.0053
1.3141,1.0053
1.3151,1.0053
1.3161,1.0053
1.3171,1.0054
1.3181,1.0054
1.3191,1.0054
1.3201,1.0054
1.3211,1.0054
1.3221,1.0055
1.3231,1.0055
1.3241,1.0055
1.3251,1.0055
1.3261,1.0055
1.3271,1.0055
1.3281,1.0056
1.3291,1.0056
1.3301,1.0056
1.3311,1.0056
1.3321,1.0056
1.3331,1.0056
1.3341,1.0056
1.3351,1.0056
1.3361,1.0056
1.3371,1.0056
1.3381,1.0056
1.3391,1.0056
1.3401,1.0057
1.3411,1.0057
1.3421,1.0057
1.3431,1.0057
1.3441,1.0057
1.3451,1.0057
1.3461,1.0057
1.3471,1.0057
1.3481,1.0057
1.3491,1.0057
1.3501,1.0057
1.3511,1.0057
1.3521,1.0057
1.3531,1.0057
1.3541,1.0057
1.3551,1.0057
1.3561,1.0056
1.3571,1.0056
1.3581,1.0056
1.3591,1.0056
1.3601,1.0056
1.3611,1.0056
1.3621,1.0056
1.3631,1.0056
1.3641,1.0056
1.3651,1.0056
1.3661,1.0056
1.3671,1.0056
1.3681,1.0055
1.3691,1.0055
1.3701,1.0055
1.3711,1.0055
1.3721,1.0055
1.3731,1.0055
1.3741,1.0055
1.3751,1.0055
1.3761,1.0054
1.3771,1.0054
1.3781,1.0054
1.3791,1.0054
1.3801,1.0054
1.3811,1.0054
1.3821,1.0053
1.3831,1.0053
1.3841,1.0053
1.3851,1.0053
1.3861,1.0053
1.3871,1.0053
1.3881,1.0052
1.3891,1.0052
1.3901,1.0052
1.3911,1.0052
1.3921,1.0052
1.3931,1.0051
1.3941,1.0051
1.3951,1.0051
1.3961,1.0051
1.3971,1.005
1.3981,1.005
1.3991,1.005
1.4001,1.005
1.4011,1.005
1.4021,1.0049
1.4031,1.0049
1.4041,1.0049
1.4051,1.0049
1.4061,1.0048
1.4071,1.0048
1.4081,1.0048
1.4091,1.0048
1.4101,1.0047
1.4111,1.0047
1.4121,1.0047
1.4131,1.0047
1.4141,1.0046
1.4151,1.0046
1.4161,1.0046
1.4171,1.0045
1.4181,1.0045
1.4191,1.0045
1.4201,1.0045
1.4211,1.0044
1.4221,1.0044
1.4231,1.0044
1.4241,1.0044
1.4251,1.0043
1.4261,1.0043
1.4271,1.0043
1.4281,1.0042
1.4291,1.0042
1.4301,1.0042
1.4311,1.0042
1.4321,1.0041
1.4331,1.0041
1.4341,1.0041
1.4351,1.0041
1.4361,1.004
1.4371,1.004
1.4381,1.004
1.4391,1.0039
1.4401,1.0039
1.4411,1.0039
1.4421,1.0039
1.4431,1.0038
1.4441,1.0038
1.4451,1.0038
1.4461,1.0037
1.4471,1.0037
1.4481,1.0037
1.4491,1.0037
1.4501,1.0036
1.4511,1.0036
1.4521,1.0036
1.4531,1.0035
1.4541,1.0035
1.4551,1.0035
1.4561,1.0035
1.4571,1.0034
1.4581,1.0034
1.4591,1.0034
1.4601,1.0033
1.4611,1.0033
1.4621,1.0033
1.4631,1.0033
1.4641,1.0032
1.4651,1.0032
1.4661,1.0032
1.4671,1.0032
1.4681,1.0031
1.4691,1.0031
1.4701,1.0031
1.4711,1.003
1.4721,1.003
1.4731,1.003
1.4741,1.003
1.4751,1.0029
1.4761,1.0029
1.4771,1.0029
1.4781,1.0029
1.4791,1.0028
1.4801,1.0028
1.4811,1.0028
1.4821,1.0028
1.4831,1.0027
1.4841,1.0027
1.4851,1.0027
1.4861,1.0027
1.4871,1.0026
1.4881,1.0026
1.4891,1.0026
1.4901,1.0026
1.4911,1.0025
1.4921,1.0025
1.4931,1.0025
1.4941,1.0025
1.4951,1.0024
1.4961,1.0024
1.4971,1.0024
1.4981,1.0024
1.4991,1.0023
1.5001,1.0023
1.5011,1.0023
1.5021,1.0023
1.5031,1.0023
1.5041,1.0022
1.5051,1.0022
1.5061,1.0022
1.5071,1.0022
1.5081,1.0022
1.5091,1.0021
1.5101,1.0021
1.5111,1.0021
1.5121,1.0021
1.5131,1.0021
1.5141,1.002
1.5151,1.002
1.5161,1.002
1.5171,1.002
1.5181,1.002
1.5191,1.0019
1.5201,1.0019
1.5211,1.0019
1.5221,1.0019
1.5231,1.0019
1.5241,1.0018
1.5251,1.0018
1.5261,1.0018
1.5271,1.0018
1.5281,1.0018
1.5291,1.0018
1.5301,1.0017
1.5311,1.0017
1.5321,1.0017
1.5331,1.0017
1.5341,1.0017
1.5351,1.0017
1.5361,1.0016
1.5371,1.0016
1.5381,1.0016
1.5391,1.0016
1.5401,1.0016
1.5411,1.0016
1.5421,1.0016
1.5431,1.0015
1.5441,1.0015
1.5451,1.0015
1.5461,1.0015
1.5471,1.0015
1.5481,1.0015
1.5491,1.0015
1.5501,1.0015
1.5511,1.0014
1.5521,1.0014
1.5531,1.0014
1.5541,1.0014
1.5551,1.0014
1.5561,1.0014
1.5571,1.0014
1.5581,1.0014
1.5591,1.0013
1.5601,1.0013
1.5611,1.0013
1.5621,1.0013
1.5631,1.0013
1.5641,1.0013
1.5651,1.0013
1.5661,1.0013
1.5671,1.0013
1.5681,1.0013
1.5691,1.0012
1.5701,1.0012
1.5711,1.0012
1.5721,1.0012
1.5731,1.0012
1.5741,1.0012
1.5751,1.0012
1.5761,1.0012
1.5771,1.0012
1.5781,1.0012
1.5791,1.0012
1.5801,1.0012
1.5811,1.0011
1.5821,1.0011
1.5831,1.0011
1.5841,1.0011
1.5851,1.0011
1.5861,1.0011
1.5871,1.0011
1.5881,1.0011
1.5891,1.0011
1.5901,1.0011
1.5911,1.0011
1.5921,1.0011
1.5931,1.0011
1.5941,1.0011
1.5951,1.0011
1.5961,1.0011
1.5971,1.001
1.5981,1.001
1.5991,1.001
1.6001,1.001
1.6011,1.001
1.6021,1.001
1.6031,1.001
1.6041,1.001
1.6051,1.001
1.6061,1.001
1.6071,1.001
1.6081,1.001
1.6091,1.001
1.6101,1.001
1.6111,1.001
1.6121,1.001
1.6131,1.001
1.6141,1.001
1.6151,1.001
1.6161,1.001
1.6171,1.001
1.6181,1.001
1.6191,1.0009
1.6201,1.0009
1.6211,1.0009
1.6221,1.0009
1.6231,1.0009
1.6241,1.0009
1.6251,1.0009
1.6261,1.0009
1.6271,1.0009
1.6281,1.0009
1.6291,1.0009
1.6301,1.0009
1.6311,1.0009
1.6321,1.0009
1.6331,1.0009
1.6341,1.0009
1.6351,1.0009
1.6361,1.0009
1.6371,1.0009
1.6381,1.0009
1.6391,1.0009
1.6401,1.0009
1.6411,1.0009
1.6421,1.0009
1.6431,1.0009
1.6441,1.0009
1.6451,1.0009
1.6461,1.0009
1.6471,1.0009
1.6481,1.0009
1.6491,1.0009
1.6501,1.0009
1.6511,1.0009
1.6521,1.0009
1.6531,1.0009
1.6541,1.0009
1.6551,1.0008
1.6561,1.0008
1.6571,1.0008
1.6581,1.0008
1.6591,1.0008
1.6601,1.0008
1.6611,1.0008
1.6621,1.0008
1.6631,1.0008
1.6641,1.0008
1.6651,1.0008
1.6661,1.0008
1.6671,1.0008
1.6681,1.0008
1.6691,1.0008
1.6701,1.0008
1.6711,1.0008
1.6721,1.0008
1.6731,1.0008
1.6741,1.0008
1.6751,1.0008
1.6761,1.0008
1.6771,1.0008
1.6781,1.0008
1.6791,1.0008
1.6801,1.0008
1.6811,1.0008
1.6821,1.0008
1.6831,1.0008
1.6841,1.0008
1.6851,1.0008
1.6861,1.0008
1.6871,1.0008
1.6881,1.0008
1.6891,1.0008
1.6901,1.0008
1.6911,1.0008
1.6921,1.0008
1.6931,1.0008
1.6941,1.0008
1.6951,1.0007
1.6961,1.0007
1.6971,1.0007
1.6981,1.0007
1.6991,1.0007
1.7001,1.0007
1.7011,1.0007
1.7021,1.0007
1.7031,1.0007
1.7041,1.0007
1.7051,1.0007
1.7061,1.0007
1.7071,1.0007
1.7081,1.0007
1.7091,1.0007
1.7101,1.0007
1.7111,1.0007
1.7121,1.0007
1.7131,1.0007
1.7141,1.0007
1.7151,1.0007
1.7161,1.0007
1.7171,1.0007
1.7181,1.0007
1.7191,1.0007
1.7201,1.0007
1.7211,1.0007
1.7221,1.0006
1.7231,1.0006
1.7241,1.0006
1.7251,1.0006
1.7261,1.0006
1.7271,1.0006
1.7281,1.0006
1.7291,1.0006
1.7301,1.0006
1.7311,1.0006
1.7321,1.0006
1.7331,1.0006
1.7341,1.0006
1.7351,1.0006
1.7361,1.0006
1.7371,1.0006
1.7381,1.0006
1.7391,1.0006
1.7401,1.0006
1.7411,1.0006
1.7421,1.0006
1.7431,1.0005
1.7441,1.0005
1.7451,1.0005
1.7461,1.0005
1.7471,1.0005
1.7481,1.0005
1.7491,1.0005
1.7501,1.0005
1.7511,1.0005
1.7521,1.0005
1.7531,1.0005
1.7541,1.0005
1.7551,1.0005
1.7561,1.0005
1.7571,1.0005
1.7581,1.0005
1.7591,1.0005
1.7601,1.0005
1.7611,1.0004
1.7621,1.0004
1.7631,1.0004
1.7641,1.0004
1.7651,1.0004
1.7661,1.0004
1.7671,1.0004
1.7681,1.0004
1.7691,1.0004
1.7701,1.0004
1.7711,1.0004
1.7721,1.0004
1.7731,1.0004
1.7741,1.0004
1.7751,1.0004
1.7761,1.0004
1.7771,1.0003
1.7781,1.0003
1.7791,1.0003
1.7801,1.0003
1.7811,1.0003
1.7821,1.0003
1.7831,1.0003
1.7841,1.0003
1.7851,1.0003
1.7861,1.0003
1.7871,1.0003
1.7881,1.0003
1.7891,1.0003
1.7901,1.0003
1.7911,1.0003
1.7921,1.0002
1.7931,1.0002
1.7941,1.0002
1.7951,1.0002
1.7961,1.0002
1.7971,1.0002
1.7981,1.0002
1.7991,1.0002
1.8001,1.0002
1.8011,1.0002
1.8021,1.0002
1.8031,1.0002
1.8041,1.0002
1.8051,1.0002
1.8061,1.0002
1.8071,1.0001
1.8081,1.0001
1.8091,1.0001
1.8101,1.0001
1.8111,1.0001
1.8121,1.0001
1.8131,1.0001
1.8141,1.0001
1.8151,1.0001
1.8161,1.0001
1.8171,1.0001
1.8181,1.0001
1.8191,1.0001
1.8201,1.0001
1.8211,1
1.8221,1
1.8231,1
1.8241,1
1.8251,1
1.8261,1
1.8271,1
1.8281,1
1.8291,0.99999
1.8301,0.99999
1.8311,0.99998
1.8321,0.99998
1.8331,0.99997
1.8341,0.99996
1.8351,0.99996
1.8361,0.99995
1.8371,0.99994
1.8381,0.99994
1.8391,0.99993
1.8401,0.99992
1.8411,0.99992
1.8412,0.99992
1.8412,0.99992


==> Data/Figure02_1/Figure02_1_phi.csv <==
0,0.067634
0.001,0.067643
0.002,0.067652
0.003,0.067661
0.004,0.067671
0.005,0.067681
0.006,0.067691
0.007,0.067702
0.008,0.067713
0.009,0.067725
0.01,0.067737
0.011,0.06775
0.012,0.067763
0.013,0.067776
0.014,0.06779
0.015,0.067804
0.016,0.067819
0.017,0.067834
0.018,0.06785
0.019,0.067866
0.02,0.067882
0.021,0.067899
0.022,0.067916
0.023,0.067933
0.024,0.067951
0.025,0.06797
0.026,0.067988
0.027,0.068008
0.028,0.068027
0.029,0.068047
0.03,0.068068
0.031,0.068088
0.032,0.06811
0.033,0.068131
0.034,0.068153
0.035,0.068176
0.036,0.068199
0.037,0.068222
0.038,0.068246
0.039,0.06827
0.04,0.068294
0.041,0.068319
0.042,0.068344
0.043,0.06837
0.044,0.068396
0.045,0.068423
0.046,0.068449
0.047,0.068477
0.048,0.068504
0.049,0.068533
0.05,0.068561
0.051,0.06859
0.052,0.068619
0.053,0.068649
0.054,0.068679
0.055,0.068709
0.056,0.06874
0.057,0.068771
0.058,0.068803
0.059,0.068835
0.06,0.068867
0.061,0.0689
0.062,0.068933
0.063,0.068967
0.064,0.069001
0.065,0.069035
0.066,0.06907
0.067,0.069105
0.068,0.069141
0.069,0.069177
0.07,0.069213
0.071,0.06925
0.072,0.069287
0.073,0.069324
0.074,0.069362
0.075,0.0694
0.076,0.069439
0.077,0.069478
0.078,0.069517
0.079,0.069557
0.08,0.069597
0.081,0.069637
0.082,0.069678
0.083,0.069719
0.084,0.069761
0.085,0.069803
0.086,0.069845
0.087,0.069888
0.088,0.069931
0.089,0.069975
0.09,0.070018
0.091,0.070063
0.092,0.070107
0.093,0.070152
0.094,0.070198
0.095,0.070243
0.096,0.070289
0.097,0.070336
0.098,0.070383
0.099,0.07043
0.1,0.070477
0.101,0.070525
0.102,0.070574
0.103,0.070622
0.104,0.070671
0.105,0.070721
0.106,0.07077
0.107,0.07082
0.108,0.070871
0.109,0.070922
0.11,0.070973
0.111,0.071024
0.112,0.071076
0.113,0.071128
0.114,0.071181
0.115,0.071234
0.116,0.071287
0.117,0.071341
0.118,0.071395
0.119,0.071449
0.12,0.071504
0.121,0.071559
0.122,0.071614
0.123,0.07167
0.124,0.071726
0.125,0.071783
0.126,0.07184
0.127,0.071897
0.128,0.071954
0.129,0.072012
0.13,0.07207
0.131,0.072129
0.132,0.072188
0.133,0.072247
0.134,0.072306
0.135,0.072366
0.136,0.072426
0.137,0.072487
0.138,0.072548
0.139,0.072609
0.14,0.072671
0.141,0.072733
0.142,0.072795
0.143,0.072857
0.144,0.07292
0.145,0.072984
0.146,0.073047
0.147,0.073111
0.148,0.073175
0.149,0.07324
0.15,0.073305
0.151,0.07337
0.152,0.073436
0.153,0.073501
0.154,0.073568
0.155,0.073634
0.156,0.073701
0.157,0.073768
0.158,0.073836
0.159,0.073904
0.16,0.073972
0.161,0.07404
0.162,0.074109
0.163,0.074178
0.164,0.074247
0.165,0.074317
0.166,0.074387
0.167,0.074457
0.168,0.074528
0.169,0.074599
0.17,0.07467
0.171,0.074742
0.172,0.074814
0.173,0.074886
0.174,0.074959
0.175,0.075032
0.176,0.075105
0.177,0.075178
0.178,0.075252
0.179,0.075326
0.18,0.0754
0.181,0.075475
0.182,0.07555
0.183,0.075625
0.184,0.075701
0.185,0.075777
0.186,0.075853
0.187,0.075929
0.188,0.076006
0.189,0.076083
0.19,0.07616
0.191,0.076238
0.192,0.076316
0.193,0.076394
0.194,0.076473
0.195,0.076552
0.196,0.076631
0.197,0.07671
0.198,0.07679
0.199,0.07687
0.2,0.07695
0.201,0.07703
0.202,0.077111
0.203,0.077192
0.204,0.077274
0.205,0.077355
0.206,0.077437
0.207,0.07752
0.208,0.077602
0.209,0.077685
0.21,0.077768
0.211,0.077851
0.212,0.077935
0.213,0.078019
0.214,0.078103
0.215,0.078187
0.216,0.078272
0.217,0.078357
0.218,0.078442
0.219,0.078528
0.22,0.078613
0.221,0.078699
0.222,0.078786
0.223,0.078872
0.224,0.078959
0.225,0.079046
0.226,0.079133
0.227,0.079221
0.228,0.079309
0.229,0.079397
0.23,0.079485
0.231,0.079574
0.232,0.079663
0.233,0.079752
0.234,0.079841
0.235,0.079931
0.236,0.080021
0.237,0.080111
0.238,0.080201
0.239,0.080292
0.24,0.080383
0.241,0.080474
0.242,0.080566
0.243,0.080657
0.244,0.080749
0.245,0.080841
0.246,0.080934
0.247,0.081026
0.248,0.081119
0.249,0.081212
0.25,0.081305
0.251,0.081399
0.252,0.081493
0.253,0.081587
0.254,0.081681
0.255,0.081775
0.256,0.08187
0.257,0.081965
0.258,0.08206
0.259,0.082156
0.26,0.082251
0.261,0.082347
0.262,0.082443
0.263,0.082539
0.264,0.082636
0.265,0.082733
0.266,0.08283
0.267,0.082927
0.268,0.083024
0.269,0.083122
0.27,0.08322
0.271,0.083318
0.272,0.083416
0.273,0.083515
0.274,0.083613
0.275,0.083712
0.276,0.083811
0.277,0.083911
0.278,0.08401
0.279,0.08411
0.28,0.08421
0.281,0.08431
0.282,0.08441
0.283,0.084511
0.284,0.084612
0.285,0.084713
0.286,0.084814
0.287,0.084915
0.288,0.085017
0.289,0.085119
0.29,0.085221
0.291,0.085323
0.292,0.085425
0.293,0.085528
0.294,0.08563
0.295,0.085733
0.296,0.085836
0.297,0.08594
0.298,0.086043
0.299,0.086147
0.3,0.086251
0.301,0.086355
0.302,0.086459
0.303,0.086563
0.304,0.086668
0.305,0.086773
0.306,0.086878
0.307,0.086983
0.308,0.087088
0.309,0.087193
0.31,0.087299
0.311,0.087405
0.312,0.087511
0.313,0.087617
0.314,0.087723
0.315,0.08783
0.316,0.087936
0.317,0.088043
0.318,0.08815
0.319,0.088257
0.32,0.088365
0.321,0.088472
0.322,0.08858
0.323,0.088688
0.324,0.088796
0.325,0.088904
0.326,0.089012
0.327,0.08912
0.328,0.089229
0.329,0.089338
0.33,0.089446
0.331,0.089555
0.332,0.089665
0.333,0.089774
0.334,0.089883
0.335,0.089993
0.336,0.090103
0.337,0.090213
0.338,0.090323
0.339,0.090433
0.34,0.090543
0.341,0.090654
0.342,0.090764
0.343,0.090875
0.344,0.090986
0.345,0.091097
0.346,0.091208
0.347,0.091319
0.348,0.091431
0.349,0.091542
0.35,0.091654
0.351,0.091766
0.352,0.091878
0.353,0.09199
0.354,0.092102
0.355,0.092214
0.356,0.092326
0.357,0.092439
0.358,0.092552
0.359,0.092664
0.36,0.092777
0.361,0.09289
0.362,0.093003
0.363,0.093117
0.364,0.09323
0.365,0.093343
0.366,0.093457
0.367,0.093571
0.368,0.093684
0.369,0.093798
0.37,0.093912
0.371,0.094026
0.372,0.09414
0.373,0.094255
0.374,0.094369
0.375,0.094484
0.376,0.094598
0.377,0.094713
0.378,0.094828
0.379,0.094943
0.38,0.095057
0.381,0.095173
0.382,0.095288
0.383,0.095403
0.384,0.095518
0.385,0.095634
0.386,0.095749
0.387,0.095865
0.388,0.09598
0.389,0.096096
0.39,0.096212
0.391,0.096328
0.392,0.096444
0.393,0.09656
0.394,0.096676
0.395,0.096792
0.396,0.096909
0.397,0.097025
0.398,0.097141
0.399,0.097258
0.4,0.097374
0.401,0.097491
0.402,0.097608
0.403,0.097725
0.404,0.097841
0.405,0.097958
0.406,0.098075
0.407,0.098192
0.408,0.098309
0.409,0.098427
0.41,0.098544
0.411,0.098661
0.412,0.098778
0.413,0.098896
0.414,0.099013
0.415,0.099131
0.416,0.099248
0.417,0.099366
0.418,0.099483
0.419,0.099601
0.42,0.099719
0.421,0.099836
0.422,0.099954
0.423,0.10007
0.424,0.10019
0.425,0.10031
0.426,0.10043
0.427,0.10054
0.428,0.10066
0.429,0.10078
0.43,0.1009
0.431,0.10102
0.432,0.10113
0.433,0.10125
0.434,0.10137
0.435,0.10149
0.436,0.10161
0.437,0.10173
0.438,0.10184
0.439,0.10196
0.44,0.10208
0.441,0.1022
0.442,0.10232
0.443,0.10244
0.444,0.10255
0.445,0.10267
0.446,0.10279
0.447,0.10291
0.448,0.10303
0.449,0.10315
0.45,0.10327
0.451,0.10338
0.452,0.1035
0.453,0.10362
0.454,0.10374
0.455,0.10386
0.456,0.10398
0.457,0.1041
0.458,0.10421
0.459,0.10433
0.46,0.10445
0.461,0.10457
0.462,0.10469
0.463,0.10481
0.464,0.10492
0.465,0.10504
0.466,0.10516
0.467,0.10528
0.468,0.1054
0.469,0.10552
0.47,0.10564
0.471,0.10575
0.472,0.10587
0.473,0.10599
0.474,0.10611
0.475,0.10623
0.476,0.10635
0.477,0.10646
0.478,0.10658
0.479,0.1067
0.48,0.10682
0.481,0.10694
0.482,0.10706
0.483,0.10717
0.484,0.10729
0.485,0.10741
0.486,0.10753
0.487,0.10765
0.488,0.10776
0.489,0.10788
0.49,0.108
0.491,0.10812
0.492,0.10824
0.493,0.10835
0.494,0.10847
0.495,0.10859
0.496,0.10871
0.497,0.10882
0.498,0.10894
0.499,0.10906
0.5,0.10918
0.501,0.10929
0.502,0.10941
0.503,0.10953
0.504,0.10965
0.505,0.10976
0.506,0.10988
0.507,0.11
0.508,0.11011
0.509,0.11023
0.51,0.11035
0.511,0.11046
0.512,0.11058
0.513,0.1107
0.514,0.11081
0.515,0.11093
0.516,0.11105
0.517,0.11116
0.518,0.11128
0.519,0.1114
0.52,0.11151
0.521,0.11163
0.522,0.11174
0.523,0.11186
0.524,0.11198
0.525,0.11209
0.526,0.11221
0.527,0.11232
0.528,0.11244
0.529,0.11255
0.53,0.11267
0.531,0.11279
0.532,0.1129
0.533,0.11302
0.534,0.11313
0.535,0.11325
0.536,0.11336
0.537,0.11348
0.538,0.11359
0.539,0.1137
0.54,0.11382
0.541,0.11393
0.542,0.11405
0.543,0.11416
0.544,0.11428
0.545,0.11439
0.546,0.1145
0.547,0.11462
0.548,0.11473
0.549,0.11484
0.55,0.11496
0.551,0.11507
0.552,0.11518
0.553,0.1153
0.554,0.11541
0.555,0.11552
0.556,0.11564
0.557,0.11575
0.558,0.11586
0.559,0.11597
0.56,0.11608
0.561,0.1162
0.562,0.11631
0.563,0.11642
0.564,0.11653
0.565,0.11664
0.566,0.11676
0.567,0.11687
0.568,0.11698
0.569,0.11709
0.57,0.1172
0.571,0.11731
0.572,0.11742
0.573,0.11753
0.574,0.11764
0.575,0.11775
0.576,0.11786
0.577,0.11797
0.578,0.11808
0.579,0.11819
0.58,0.1183
0.581,0.11841
0.582,0.11852
0.583,0.11863
0.584,0.11874
0.585,0.11885
0.586,0.11896
0.587,0.11906
0.588,0.11917
0.589,0.11928
0.59,0.11939
0.591,0.1195
0.592,0.1196
0.593,0.11971
0.594,0.11982
0.595,0.11993
0.596,0.12003
0.597,0.12014
0.598,0.12025
0.599,0.12035
0.6,0.12046
0.601,0.12057
0.602,0.12067
0.603,0.12078
0.604,0.12088
0.605,0.12099
0.606,0.1211
0.607,0.1212
0.608,0.12131
0.609,0.12141
0.61,0.12152
0.611,0.12162
0.612,0.12172
0.613,0.12183
0.614,0.12193
0.615,0.12204
0.616,0.12214
0.617,0.12224
0.618,0.12235
0.619,0.12245
0.62,0.12255
0.621,0.12265
0.622,0.12276
0.623,0.12286
0.624,0.12296
0.625,0.12306
0.626,0.12316
0.627,0.12327
0.628,0.12337
0.629,0.12347
0.63,0.12357
0.631,0.12367
0.632,0.12377
0.633,0.12387
0.634,0.12397
0.635,0.12407
0.636,0.12417
0.637,0.12427
0.638,0.12437
0.639,0.12447
0.64,0.12457
0.641,0.12466
0.642,0.12476
0.643,0.12486
0.644,0.12496
0.645,0.12506
0.646,0.12515
0.647,0.12525
0.648,0.12535
0.649,0.12545
0.65,0.12554
0.651,0.12564
0.652,0.12573
0.653,0.12583
0.654,0.12593
0.655,0.12602
0.656,0.12612
0.657,0.12621
0.658,0.12631
0.659,0.1264
0.66,0.1265
0.661,0.12659
0.662,0.12668
0.663,0.12678
0.664,0.12687
0.665,0.12696
0.666,0.12706
0.667,0.12715
0.668,0.12724
0.669,0.12733
0.67,0.12743
0.671,0.12752
0.672,0.12761
0.673,0.1277
0.674,0.12779
0.675,0.12788
0.676,0.12797
0.677,0.12806
0.678,0.12815
0.679,0.12824
0.68,0.12833
0.681,0.12842
0.682,0.12851
0.683,0.1286
0.684,0.12869
0.685,0.12877
0.686,0.12886
0.687,0.12895
0.688,0.12904
0.689,0.12912
0.69,0.12921
0.691,0.1293
0.692,0.12938
0.693,0.12947
0.694,0.12956
0.695,0.12964
0.696,0.12973
0.697,0.12981
0.698,0.1299
0.699,0.12998
0.7,0.13006
0.701,0.13015
0.702,0.13023
0.703,0.13032
0.704,0.1304
0.705,0.13048
0.706,0.13056
0.707,0.13065
0.708,0.13073
0.709,0.13081
0.71,0.13089
0.711,0.13097
0.712,0.13105
0.713,0.13113
0.714,0.13121
0.715,0.13129
0.716,0.13137
0.717,0.13145
0.718,0.13153
0.719,0.13161
0.72,0.13169
0.721,0.13177
0.722,0.13184
0.723,0.13192
0.724,0.132
0.725,0.13207
0.726,0.13215
0.727,0.13223
0.728,0.1323
0.729,0.13238
0.73,0.13245
0.731,0.13253
0.732,0.1326
0.733,0.13268
0.734,0.13275
0.735,0.13283
0.736,0.1329
0.737,0.13297
0.738,0.13305
0.739,0.13312
0.74,0.13319
0.741,0.13326
0.742,0.13334
0.743,0.13341
0.744,0.13348
0.745,0.13355
0.746,0.13362
0.747,0.13369
0.748,0.13376
0.749,0.13383
0.75,0.1339
0.751,0.13397
0.752,0.13403
0.753,0.1341
0.754,0.13417
0.755,0.13424
0.756,0.1343
0.757,0.13437
0.758,0.13444
0.759,0.1345
0.76,0.13457
0.761,0.13463
0.762,0.1347
0.763,0.13476
0.764,0.13483
0.765,0.13489
0.766,0.13496
0.767,0.13502
0.768,0.13508
0.769,0.13515
0.77,0.13521
0.771,0.13527
0.772,0.13533
0.773,0.13539
0.77311,0.1354
0.77311,0.1354
0.77311,0.1354
0.77411,0.13546
0.77511,0.13552
0.77611,0.13558
0.77711,0.13564
0.77811,0.1357
0.77911,0.13576
0.78011,0.13582
0.78111,0.13588
0.78211,0.13594
0.78311,0.13599
0.78411,0.13605
0.78511,0.13611
0.78611,0.13617
0.78711,0.13622
0.78811,0.13628
0.78911,0.13633
0.79011,0.13639
0.79111,0.13644
0.79211,0.1365
0.79311,0.13655
0.79411,0.13661
0.79511,0.13666
0.79611,0.13671
0.79711,0.13677
0.79811,0.13682
0.79911,0.13687
0.80011,0.13692
0.80111,0.13697
0.80211,0.13702
0.80311,0.13707
0.80411,0.13712
0.80511,0.13717
0.80611,0.13722
0.80711,0.13727
0.80811,0.13732
0.80911,0.13737
0.81011,0.13742
0.81111,0.13747
0.81211,0.13751
0.81311,0.13756
0.81411,0.13761
0.81511,0.13765
0.81611,0.1377
0.81711,0.13774
0.81811,0.13779
0.81911,0.13783
0.82011,0.13788
0.82111,0.13792
0.82211,0.13796
0.82311,0.13801
0.82411,0.13805
0.82511,0.13809
0.82611,0.13813
0.82711,0.13817
0.82811,0.13821
0.82911,0.13826
0.83011,0.1383
0.83111,0.13834
0.83211,0.13837
0.83311,0.13841
0.83411,0.13845
0.83511,0.13849
0.83611,0.13853
0.83711,0.13857
0.83811,0.1386
0.83911,0.13864
0.84011,0.13868
0.84111,0.13871
0.84211,0.13875
0.84311,0.13878
0.84411,0.13882
0.84511,0.13885
0.84611,0.13889
0.84711,0.13892
0.84811,0.13895
0.84911,0.13898
0.85011,0.13902
0.85111,0.13905
0.85211,0.13908
0.85311,0.13911
0.85411,0.13914
0.85511,0.13917
0.85611,0.1392
0.85711,0.13923
0.85811,0.13926
0.85911,0.13929
0.86011,0.13932
0.86111,0.13935
0.86211,0.13937
0.86311,0.1394
0.86411,0.13943
0.86511,0.13945
0.86611,0.13948
0.86711,0.1395
0.86811,0.13953
0.86911,0.13955
0.87011,0.13958
0.87111,0.1396
0.87211,0.13963
0.87311,0.13965
0.87411,0.13967
0.87511,0.13969
0.87611,0.13971
0.87711,0.13974
0.87811,0.13976
0.87911,0.13978
0.88011,0.1398
0.88111,0.13982
0.88211,0.13984
0.88311,0.13985
0.88411,0.13987
0.88511,0.13989
0.88611,0.13991
0.88711,0.13993
0.88811,0.13994
0.88911,0.13996
0.89011,0.13997
0.89111,0.13999
0.89211,0.14
0.89311,0.14002
0.89411,0.14003
0.89511,0.14005
0.89611,0.14006
0.89711,0.14007
0.89811,0.14009
0.89911,0.1401
0.90011,0.14011
0.90111,0.14012
0.90211,0.14013
0.90311,0.14014
0.90411,0.14015
0.90511,0.14016
0.90611,0.14017
0.90711,0.14018
0.90811,0.14019
0.90911,0.14019
0.91011,0.1402
0.91111,0.14021
0.91211,0.14022
0.91311,0.14022
0.91411,0.14023
0.91511,0.14023
0.91611,0.14024
0.91711,0.14024
0.91811,0.14025
0.91911,0.14025
0.92011,0.14025
0.92111,0.14026
0.92211,0.14026
0.92311,0.14026
0.92411,0.14026
0.92511,0.14026
0.92611,0.14026
0.92711,0.14026
0.92811,0.14026
0.92911,0.14026
0.93011,0.14026
0.93111,0.14026
0.93211,0.14026
0.93311,0.14025
0.93411,0.14025
0.93511,0.14025
0.93611,0.14024
0.93711,0.14024
0.93811,0.14024
0.93911,0.14023
0.94011,0.14022
0.94111,0.14022
0.94211,0.14021
0.94311,0.14021
0.94411,0.1402
0.94511,0.14019
0.94611,0.14018
0.94711,0.14017
0.94811,0.14017
0.94911,0.14016
0.95011,0.14015
0.95111,0.14014
0.95211,0.14013
0.95311,0.14011
0.95411,0.1401
0.95511,0.14009
0.95611,0.14008
0.95711,0.14007
0.95811,0.14005
0.95911,0.14004
0.96011,0.14002
0.96111,0.14001
0.96211,0.14
0.96311,0.13998
0.96411,0.13996
0.96511,0.13995
0.96611,0.13993
0.96711,0.13991
0.96811,0.1399
0.96911,0.13988
0.97011,0.13986
0.97111,0.13984
0.97211,0.13982
0.97311,0.1398
0.97411,0.13978
0.97511,0.13976
0.97611,0.13974
0.97711,0.13972
0.97811,0.1397
0.97911,0.13967
0.98011,0.13965
0.98111,0.13963
0.98211,0.13961
0.98311,0.13958
0.98411,0.13956
0.98511,0.13953
0.98611,0.13951
0.98711,0.13948
0.98811,0.13946
0.98911,0.13943
0.99011,0.1394
0.99111,0.13937
0.99211,0.13935
0.99311,0.13932
0.99411,0.13929
0.99511,0.13926
0.99611,0.13923
0.99711,0.1392
0.99811,0.13917
0.99911,0.13914
1.0001,0.13911
1.0011,0.13908
1.0021,0.13904
1.0031,0.13901
1.0041,0.13898
1.0051,0.13895
1.0061,0.13891
1.0071,0.13888
1.0081,0.13884
1.0091,0.13881
1.0101,0.13877
1.0111,0.13874
1.0121,0.1387
1.0131,0.13866
1.0141,0.13863
1.0151,0.13859
1.0161,0.13855
1.0171,0.13851
1.0181,0.13847
1.0191,0.13843
1.0201,0.13839
1.0211,0.13835
1.0221,0.13831
1.0231,0.13827
1.0241,0.13823
1.0251,0.13819
1.0261,0.13815
1.0271,0.1381
1.0281,0.13806
1.0291,0.13802
1.0301,0.13797
1.0311,0.13793
1.0321,0.13788
1.0331,0.13784
1.0341,0.13779
1.0351,0.13775
1.0361,0.1377
1.0371,0.13765
1.0381,0.13761
1.0391,0.13756
1.0401,0.13751
1.0411,0.13746
1.0421,0.13741
1.0431,0.13736
1.0441,0.13732
1.0451,0.13726
1.0461,0.13721
1.0471,0.13716
1.0481,0.13711
1.0491,0.13706
1.0501,0.13701
1.0511,0.13696
1.0521,0.1369
1.0531,0.13685
1.0541,0.1368
1.0551,0.13674
1.0561,0.13669
1.0571,0.13663
1.0581,0.13658
1.0591,0.13652
1.0601,0.13646
1.0611,0.13641
1.0621,0.13635
1.0631,0.13629
1.0641,0.13624
1.0651,0.13618
1.0661,0.13612
1.0671,0.13606
1.0681,0.136
1.0691,0.13594
1.0701,0.13588
1.0711,0.13582
1.0721,0.13576
1.0731,0.1357
1.0741,0.13564
1.0751,0.13557
1.0761,0.13551
1.0771,0.13545
1.0781,0.13539
1.0791,0.13532
1.0801,0.13526
1.0811,0.13519
1.0821,0.13513
1.0831,0.13506
1.0841,0.135
1.0851,0.13493
1.0861,0.13486
1.0871,0.1348
1.0881,0.13473
1.0891,0.13466
1.0901,0.1346
1.0911,0.13453
1.0921,0.13446
1.0931,0.13439
1.0941,0.13432
1.0951,0.13425
1.0961,0.13418
1.0971,0.13411
1.0981,0.13404
1.0991,0.13397
1.1001,0.13389
1.1011,0.13382
1.1021,0.13375
1.1031,0.13368
1.1041,0.1336
1.1051,0.13353
1.1061,0.13346
1.1071,0.13338
1.1081,0.13331
1.1091,0.13323
1.1101,0.13316
1.1111,0.13308
1.1121,0.133
1.1131,0.13293
1.1141,0.13285
1.1151,0.13277
1.1161,0.1327
1.1171,0.13262
1.1181,0.13254
1.1191,0.13246
1.1201,0.13238
1.1211,0.1323
1.1221,0.13222
1.1231,0.13214
1.1241,0.13206
1.1251,0.13198
1.1261,0.1319
1.1271,0.13182
1.1281,0.13174
1.1291,0.13165
1.1301,0.13157
1.1311,0.13149
1.1321,0.13141
1.1331,0.13132
1.1341,0.13124
1.1351,0.13115
1.1361,0.13107
1.1371,0.13098
1.1381,0.1309
1.1391,0.13081
1.1401,0.13073
1.1411,0.13064
1.1421,0.13055
1.1431,0.13047
1.1441,0.13038
1.1451,0.13029
1.1461,0.1302
1.1471,0.13012
1.1481,0.13003
1.1491,0.12994
1.1501,0.12985
1.1511,0.12976
1.1521,0.12967
1.1531,0.12958
1.1541,0.12949
1.1551,0.1294
1.1561,0.12931
1.1571,0.12921
1.1581,0.12912
1.1591,0.12903
1.1601,0.12894
1.1611,0.12884
1.1621,0.12875
1.1631,0.12866
1.1641,0.12856
1.1651,0.12847
1.1661,0.12838
1.1671,0.12828
1.1681,0.12819
1.1691,0.12809
1.1701,0.12799
1.1711,0.1279
1.1721,0.1278
1.1731,0.12771
1.1741,0.12761
1.1751,0.12751
1.1761,0.12741
1.1771,0.12732
1.1781,0.12722
1.1791,0.12712
1.1801,0.12702
1.1811,0.12692
1.1821,0.12682
1.1831,0.12672
1.1841,0.12662
1.1851,0.12652
1.1861,0.12642
1.1871,0.12632
1.1881,0.12622
1.1891,0.12612
1.1901,0.12602
1.1911,0.12592
1.1921,0.12581
1.1931,0.12571
1.1941,0.12561
1.1951,0.12551
1.1961,0.1254
1.1971,0.1253
1.1981,0.12519
1.1991,0.12509
1.2001,0.12499
1.2011,0.12488
1.2021,0.12478
1.2031,0.12467
1.2041,0.12457
1.2051,0.12446
1.2061,0.12435
1.2071,0.12425
1.2081,0.12414
1.2091,0.12403
1.2101,0.12393
1.2111,0.12382
1.2121,0.12371
1.2131,0.12361
1.2141,0.1235
1.2151,0.12339
1.2161,0.12328
1.2171,0.12317
1.2181,0.12306
1.2191,0.12295
1.2201,0.12284
1.2211,0.12273
1.2221,0.12262
1.2231,0.12251
1.2241,0.1224
1.2251,0.12229
1.2261,0.12218
1.2271,0.12207
1.2281,0.12196
1.2291,0.12185
1.2301,0.12174
1.2311,0.12162
1.2321,0.12151
1.2331,0.1214
1.2341,0.12129
1.2351,0.12117
1.2361,0.12106
1.2371,0.12095
1.2381,0.12083
1.2391,0.12072
1.2401,0.12061
1.2411,0.12049
1.2421,0.12038
1.2431,0.12026
1.2441,0.12015
1.2451,0.12003
1.2461,0.11992
1.2471,0.1198
1.2481,0.11968
1.2491,0.11957
1.2501,0.11945
1.2511,0.11934
1.2521,0.11922
1.2531,0.1191
1.2541,0.11899
1.2551,0.11887
1.2561,0.11875
1.2571,0.11863
1.2581,0.11852
1.2591,0.1184
1.2601,0.11828
1.2611,0.11816
1.2621,0.11804
1.2631,0.11793
1.2641,0.11781
1.2651,0.11769
1.2661,0.11757
1.2671,0.11745
1.2681,0.11733
1.2691,0.11721
1.2701,0.11709
1.2711,0.11697
1.2721,0.11685
1.2731,0.11673
1.2741,0.11661
1.2751,0.11649
1.2761,0.11637
1.2771,0.11625
1.2781,0.11612
1.2791,0.116
1.2801,0.11588
1.2811,0.11576
1.2821,0.11564
1.2831,0.11552
1.2841,0.11539
1.2851,0.11527
1.2861,0.11515
1.2871,0.11503
1.2881,0.1149
1.2891,0.11478
1.2901,0.11466
1.2911,0.11454
1.2921,0.11441
1.2931,0.11429
1.2941,0.11417
1.2951,0.11404
1.2961,0.11392
1.2971,0.11379
1.2981,0.11367
1.2991,0.11355
1.3001,0.11342
1.3011,0.1133
1.3021,0.11317
1.3031,0.11305
1.3041,0.11292
1.3051,0.1128
1.3061,0.11267
1.3071,0.11255
1.3081,0.11242
1.3091,0.1123
1.3101,0.11217
1.3111,0.11205
1.3121,0.11192
1.3131,0.1118
1.3141,0.11167
1.3151,0.11154
1.3161,0.11142
1.3171,0.11129
1.3181,0.11117
1.3191,0.11104
1.3201,0.11091
1.3211,0.11079
1.3221,0.11066
1.3231,0.11053
1.3241,0.11041
1.3251,0.11028
1.3261,0.11015
1.3271,0.11002
1.3281,0.1099
1.3291,0.10977
1.3301,0.10964
1.3311,0.10952
1.3321,0.10939
1.3331,0.10926
1.3341,0.10913
1.3351,0.10901
1.3361,0.10888
1.3371,0.10875
1.3381,0.10862
1.3391,0.10849
1.3401,0.10837
1.3411,0.10824
1.3421,0.10811
1.3431,0.10798
1.3441,0.10785
1.3451,0.10773
1.3461,0.1076
1.3471,0.10747
1.3481,0.10734
1.3491,0.10721
1.3501,0.10708
1.3511,0.10696
1.3521,0.10683
1.3531,0.1067
1.3541,0.10657
1.3551,0.10644
1.3561,0.10631
1.3571,0.10618
1.3581,0.10606
1.3591,0.10593
1.3601,0.1058
1.3611,0.10567
1.3621,0.10554
1.3631,0.10541
1.3641,0.10528
1.3651,0.10515
1.3661,0.10503
1.3671,0.1049
1.3681,0.10477
1.3691,0.10464
1.3701,0.10451
1.3711,0.10438
1.3721,0.10425
1.3731,0.10412
1.3741,0.10399
1.3751,0.10387
1.3761,0.10374
1.3771,0.10361
1.3781,0.10348
1.3791,0.10335
1.3801,0.10322
1.3811,0.10309
1.3821,0.10296
1.3831,0.10283
1.3841,0.10271
1.3851,0.10258
1.3861,0.10245
1.3871,0.10232
1.3881,0.10219
1.3891,0.10206
1.3901,0.10193
1.3911,0.1018
1.3921,0.10168
1.3931,0.10155
1.3941,0.10142
1.3951,0.10129
1.3961,0.10116
1.3971,0.10103
1.3981,0.1009
1.3991,0.10078
1.4001,0.10065
1.4011,0.10052
1.4021,0.10039
1.4031,0.10026
1.4041,0.10013
1.4051,0.10001
1.4061,0.099877
1.4071,0.099749
1.4081,0.099621
1.4091,0.099493
1.4101,0.099365
1.4111,0.099237
1.4121,0.09911
1.4131,0.098982
1.4141,0.098854
1.4151,0.098727
1.4161,0.098599
1.4171,0.098472
1.4181,0.098344
1.4191,0.098217
1.4201,0.09809
1.4211,0.097963
1.4221,0.097835
1.4231,0.097708
1.4241,0.097581
1.4251,0.097455
1.4261,0.097328
1.4271,0.097201
1.4281,0.097075
1.4291,0.096948
1.4301,0.096822
1.4311,0.096695
1.4321,0.096569
1.4331,0.096443
1.4341,0.096317
1.4351,0.096191
1.4361,0.096065
1.4371,0.095939
1.4381,0.095814
1.4391,0.095688
1.4401,0.095563
1.4411,0.095437
1.4421,0.095312
1.4431,0.095187
1.4441,0.095062
1.4451,0.094937
1.4461,0.094813
1.4471,0.094688
1.4481,0.094563
1.4491,0.094439
1.4501,0.094315
1.4511,0.094191
1.4521,0.094067
1.4531,0.093943
1.4541,0.093819
1.4551,0.093695
1.4561,0.093572
1.4571,0.093448
1.4581,0.093325
1.4591,0.093202
1.4601,0.093079
1.4611,0.092956
1.4621,0.092833
1.4631,0.092711
1.4641,0.092589
1.4651,0.092466
1.4661,0.092344
1.4671,0.092222
1.4681,0.0921
1.4691,0.091979
1.4701,0.091857
1.4711,0.091736
1.4721,0.091615
1.4731,0.091494
1.4741,0.091373
1.4751,0.091252
1.4761,0.091132
1.4771,0.091011
1.4781,0.090891
1.4791,0.090771
1.4801,0.090651
1.4811,0.090531
1.4821,0.090412
1.4831,0.090292
1.4841,0.090173
1.4851,0.090054
1.4861,0.089935
1.4871,0.089817
1.4881,0.089698
1.4891,0.08958
1.4901,0.089462
1.4911,0.089344
1.4921,0.089226
1.4931,0.089109
1.4941,0.088991
1.4951,0.088874
1.4961,0.088757
1.4971,0.08864
1.4981,0.088524
1.4991,0.088407
1.5001,0.088291
1.5011,0.088175
1.5021,0.08806
1.5031,0.087944
1.5041,0.087829
1.5051,0.087713
1.5061,0.087598
1.5071,0.087484
1.5081,0.087369
1.5091,0.087255
1.5101,0.087141
1.5111,0.087027
1.5121,0.086913
1.5131,0.0868
1.5141,0.086686
1.5151,0.086573
1.5161,0.086461
1.5171,0.086348
1.5181,0.086236
1.5191,0.086124
1.5201,0.086012
1.5211,0.0859
1.5221,0.085788
1.5231,0.085677
1.5241,0.085566
1.5251,0.085456
1.5261,0.085345
1.5271,0.085235
1.5281,0.085125
1.5291,0.085015
1.5301,0.084905
1.5311,0.084796
1.5321,0.084687
1.5331,0.084578
1.5341,0.08447
1.5351,0.084361
1.5361,0.084253
1.5371,0.084145
1.5381,0.084038
1.5391,0.08393
1.5401,0.083823
1.5411,0.083717
1.5421,0.08361
1.5431,0.083504
1.5441,0.083398
1.5451,0.083292
1.5461,0.083186
1.5471,0.083081
1.5481,0.082976
1.5491,0.082872
1.5501,0.082767
1.5511,0.082663
1.5521,0.082559
1.5531,0.082455
1.5541,0.082352
1.5551,0.082249
1.5561,0.082146
1.5571,0.082044
1.5581,0.081941
1.5591,0.081839
1.5601,0.081738
1.5611,0.081636
1.5621,0.081535
1.5631,0.081434
1.5641,0.081334
1.5651,0.081233
1.5661,0.081133
1.5671,0.081034
1.5681,0.080934
1.5691,0.080835
1.5701,0.080736
1.5711,0.080638
1.5721,0.08054
1.5731,0.080442
1.5741,0.080344
1.5751,0.080247
1.5761,0.08015
1.5771,0.080053
1.5781,0.079956
1.5791,0.07986
1.5801,0.079764
1.5811,0.079669
1.5821,0.079574
1.5831,0.079479
1.5841,0.079384
1.5851,0.07929
1.5861,0.079196
1.5871,0.079102
1.5881,0.079009
1.5891,0.078916
1.5901,0.078823
1.5911,0.078731
1.5921,0.078639
1.5931,0.078547
1.5941,0.078455
1.5951,0.078364
1.5961,0.078273
1.5971,0.078183
1.5981,0.078093
1.5991,0.078003
1.6001,0.077913
1.6011,0.077824
1.6021,0.077735
1.6031,0.077647
1.6041,0.077559
1.6051,0.077471
1.6061,0.077383
1.6071,0.077296
1.6081,0.077209
1.6091,0.077123
1.6101,0.077037
1.6111,0.076951
1.6121,0.076865
1.6131,0.07678
1.6141,0.076695
1.6151,0.076611
1.6161,0.076527
1.6171,0.076443
1.6181,0.076359
1.6191,0.076276
1.6201,0.076193
1.6211,0.076111
1.6221,0.076029
1.6231,0.075947
1.6241,0.075866
1.6251,0.075785
1.6261,0.075704
1.6271,0.075624
1.6281,0.075544
1.6291,0.075464
1.6301,0.075385
1.6311,0.075306
1.6321,0.075228
1.6331,0.07515
1.6341,0.075072
1.6351,0.074994
1.6361,0.074917
1.6371,0.074841
1.6381,0.074764
1.6391,0.074688
1.6401,0.074613
1.6411,0.074538
1.6421,0.074463
1.6431,0.074388
1.6441,0.074314
1.6451,0.07424
1.6461,0.074167
1.6471,0.074094
1.6481,0.074021
1.6491,0.073949
1.6501,0.073877
1.6511,0.073805
1.6521,0.073734
1.6531,0.073663
1.6541,0.073593
1.6551,0.073523
1.6561,0.073453
1.6571,0.073384
1.6581,0.073315
1.6591,0.073247
1.6601,0.073179
1.6611,0.073111
1.6621,0.073043
1.6631,0.072976
1.6641,0.07291
1.6651,0.072844
1.6661,0.072778
1.6671,0.072712
1.6681,0.072647
1.6691,0.072583
1.6701,0.072518
1.6711,0.072455
1.6721,0.072391
1.6731,0.072328
1.6741,0.072265
1.6751,0.072203
1.6761,0.072141
1.6771,0.072079
1.6781,0.072018
1.6791,0.071958
1.6801,0.071897
1.6811,0.071837
1.6821,0.071778
1.6831,0.071719
1.6841,0.07166
1.6851,0.071602
1.6861,0.071544
1.6871,0.071486
1.6881,0.071429
1.6891,0.071372
1.6901,0.071316
1.6911,0.07126
1.6921,0.071204
1.6931,0.071149
1.6941,0.071094
1.6951,0.07104
1.6961,0.070986
1.6971,0.070933
1.6981,0.07088
1.6991,0.070827
1.7001,0.070775
1.7011,0.070723
1.7021,0.070671
1.7031,0.07062
1.7041,0.07057
1.7051,0.070519
1.7061,0.070469
1.7071,0.07042
1.7081,0.070371
1.7091,0.070322
1.7101,0.070274
1.7111,0.070226
1.7121,0.070179
1.7131,0.070132
1.7141,0.070086
1.7151,0.07004
1.7161,0.069994
1.7171,0.069949
1.7181,0.069904
1.7191,0.069859
1.7201,0.069815
1.7211,0.069772
1.7221,0.069728
1.7231,0.069686
1.7241,0.069643
1.7251,0.069601
1.7261,0.06956
1.7271,0.069519
1.7281,0.069478
1.7291,0.069438
1.7301,0.069398
1.7311,0.069359
1.7321,0.06932
1.7331,0.069281
1.7341,0.069243
1.7351,0.069205
1.7361,0.069168
1.7371,0.069131
1.7381,0.069095
1.7391,0.069059
1.7401,0.069023
1.7411,0.068988
1.7421,0.068953
1.7431,0.068919
1.7441,0.068885
1.7451,0.068851
1.7461,0.068818
1.7471,0.068786
1.7481,0.068754
1.7491,0.068722
1.7501,0.06869
1.7511,0.06866
1.7521,0.068629
1.7531,0.068599
1.7541,0.068569
1.7551,0.06854
1.7561,0.068511
1.7571,0.068483
1.7581,0.068455
1.7591,0.068428
1.7601,0.068401
1.7611,0.068374
1.7621,0.068348
1.7631,0.068322
1.7641,0.068297
1.7651,0.068272
1.7661,0.068248
1.7671,0.068224
1.7681,0.0682
1.7691,0.068177
1.7701,0.068154
1.7711,0.068132
1.7721,0.06811
1.7731,0.068088
1.7741,0.068068
1.7751,0.068047
1.7761,0.068027
1.7771,0.068007
1.7781,0.067988
1.7791,0.067969
1.7801,0.067951
1.7811,0.067933
1.7821,0.067915
1.7831,0.067898
1.7841,0.067881
1.7851,0.067865
1.7861,0.067849
1.7871,0.067834
1.7881,0.067819
1.7891,0.067804
1.7901,0.06779
1.7911,0.067777
1.7921,0.067764
1.7931,0.067751
1.7941,0.067738
1.7951,0.067727
1.7961,0.067715
1.7971,0.067704
1.7981,0.067693
1.7991,0.067683
1.8001,0.067674
1.8011,0.067664
1.8021,0.067655
1.8031,0.067647
1.8041,0.067639
1.8051,0.067631
1.8061,0.067624
1.8071,0.067618
1.8081,0.067611
1.8091,0.067606
1.8101,0.0676
1.8111,0.067595
1.8121,0.067591
1.8131,0.067587
1.8141,0.067583
1.8151,0.06758
1.8161,0.067577
1.8171,0.067574
1.8181,0.067573
1.8191,0.067571
1.8201,0.06757
1.8211,0.067569
1.8221,0.067569
1.8231,0.067569
1.8241,0.06757
1.8251,0.067571
1.8261,0.067573
1.8271,0.067575
1.8281,0.067577
1.8291,0.06758
1.8301,0.067583
1.8311,0.067587
1.8321,0.067591
1.8331,0.067595
1.8341,0.0676
1.8351,0.067606
1.8361,0.067611
1.8371,0.067618
1.8381,0.067624
1.8391,0.067631
1.8401,0.067639
1.8411,0.067647
1.8412,0.067648
1.8412,0.067648


==> Data/Figure02_1/Figure02_1_x.csv <==
0,0
0.001,0.0003836
0.002,0.00076741
0.003,0.0011514
0.004,0.0015356
0.005,0.00192
0.006,0.0023046
0.007,0.0026893
0.008,0.0030743
0.009,0.0034594
0.01,0.0038447
0.011,0.0042301
0.012,0.0046158
0.013,0.0050016
0.014,0.0053875
0.015,0.0057736
0.016,0.0061599
0.017,0.0065463
0.018,0.0069329
0.019,0.0073196
0.02,0.0077064
0.021,0.0080934
0.022,0.0084805
0.023,0.0088677
0.024,0.0092551
0.025,0.0096426
0.026,0.01003
0.027,0.010418
0.028,0.010806
0.029,0.011194
0.03,0.011582
0.031,0.01197
0.032,0.012358
0.033,0.012747
0.034,0.013135
0.035,0.013524
0.036,0.013912
0.037,0.014301
0.038,0.01469
0.039,0.015079
0.04,0.015467
0.041,0.015856
0.042,0.016246
0.043,0.016635
0.044,0.017024
0.045,0.017413
0.046,0.017802
0.047,0.018192
0.048,0.018581
0.049,0.018971
0.05,0.01936
0.051,0.01975
0.052,0.020139
0.053,0.020529
0.054,0.020919
0.055,0.021308
0.056,0.021698
0.057,0.022088
0.058,0.022477
0.059,0.022867
0.06,0.023257
0.061,0.023647
0.062,0.024036
0.063,0.024426
0.064,0.024816
0.065,0.025206
0.066,0.025595
0.067,0.025985
0.068,0.026375
0.069,0.026764
0.07,0.027154
0.071,0.027544
0.072,0.027933
0.073,0.028323
0.074,0.028713
0.075,0.029102
0.076,0.029492
0.077,0.029881
0.078,0.030271
0.079,0.03066
0.08,0.031049
0.081,0.031439
0.082,0.031828
0.083,0.032217
0.084,0.032606
0.085,0.032995
0.086,0.033384
0.087,0.033773
0.088,0.034162
0.089,0.034551
0.09,0.034939
0.091,0.035328
0.092,0.035717
0.093,0.036105
0.094,0.036493
0.095,0.036882
0.096,0.03727
0.097,0.037658
0.098,0.038046
0.099,0.038434
0.1,0.038822
0.101,0.039209
0.102,0.039597
0.103,0.039984
0.104,0.040372
0.105,0.040759
0.106,0.041146
0.107,0.041533
0.108,0.04192
0.109,0.042307
0.11,0.042693
0.111,0.04308
0.112,0.043466
0.113,0.043852
0.114,0.044238
0.115,0.044624
0.116,0.04501
0.117,0.045396
0.118,0.045781
0.119,0.046167
0.12,0.046552
0.121,0.046937
0.122,0.047322
0.123,0.047707
0.124,0.048091
0.125,0.048476
0.126,0.04886
0.127,0.049244
0.128,0.049628
0.129,0.050011
0.13,0.050395
0.131,0.050778
0.132,0.051162
0.133,0.051545
0.134,0.051927
0.135,0.05231
0.136,0.052693
0.137,0.053075
0.138,0.053457
0.139,0.053839
0.14,0.05422
0.141,0.054602
0.142,0.054983
0.143,0.055364
0.144,0.055745
0.145,0.056126
0.146,0.056506
0.147,0.056886
0.148,0.057266
0.149,0.057646
0.15,0.058026
0.151,0.058405
0.152,0.058784
0.153,0.059163
0.154,0.059542
0.155,0.059921
0.156,0.060299
0.157,0.060677
0.158,0.061055
0.159,0.061432
0.16,0.06181
0.161,0.062187
0.162,0.062563
0.163,0.06294
0.164,0.063316
0.165,0.063693
0.166,0.064068
0.167,0.064444
0.168,0.064819
0.169,0.065195
0.17,0.065569
0.171,0.065944
0.172,0.066318
0.173,0.066693
0.174,0.067066
0.175,0.06744
0.176,0.067813
0.177,0.068186
0.178,0.068559
0.179,0.068932
0.18,0.069304
0.181,0.069676
0.182,0.070048
0.183,0.070419
0.184,0.07079
0.185,0.071161
0.186,0.071532
0.187,0.071902
0.188,0.072272
0.189,0.072642
0.19,0.073011
0.191,0.073381
0.192,0.07375
0.193,0.074118
0.194,0.074487
0.195,0.074855
0.196,0.075222
0.197,0.07559
0.198,0.075957
0.199,0.076324
0.2,0.076691
0.201,0.077057
0.202,0.077423
0.203,0.077789
0.204,0.078154
0.205,0.078519
0.206,0.078884
0.207,0.079248
0.208,0.079613
0.209,0.079976
0.21,0.08034
0.211,0.080703
0.212,0.081066
0.213,0.081429
0.214,0.081791
0.215,0.082153
0.216,0.082515
0.217,0.082876
0.218,0.083237
0.219,0.083598
0.22,0.083959
0.221,0.084319
0.222,0.084679
0.223,0.085038
0.224,0.085397
0.225,0.085756
0.226,0.086115
0.227,0.086473
0.228,0.086831
0.229,0.087188
0.23,0.087546
0.231,0.087903
0.232,0.088259
0.233,0.088615
0.234,0.088971
0.235,0.089327
0.236,0.089682
0.237,0.090037
0.238,0.090392
0.239,0.090746
0.24,0.0911
0.241,0.091454
0.242,0.091807
0.243,0.09216
0.244,0.092513
0.245,0.092865
0.246,0.093217
0.247,0.093569
0.248,0.09392
0.249,0.094271
0.25,0.094621
0.251,0.094972
0.252,0.095322
0.253,0.095671
0.254,0.096021
0.255,0.096369
0.256,0.096718
0.257,0.097066
0.258,0.097414
0.259,0.097762
0.26,0.098109
0.261,0.098456
0.262,0.098802
0.263,0.099149
0.264,0.099495
0.265,0.09984
0.266,0.10019
0.267,0.10053
0.268,0.10087
0.269,0.10122
0.27,0.10156
0.271,0.10191
0.272,0.10225
0.273,0.10259
0.274,0.10293
0.275,0.10328
0.276,0.10362
0.277,0.10396
0.278,0.1043
0.279,0.10464
0.28,0.10498
0.281,0.10532
0.282,0.10566
0.283,0.106
0.284,0.10634
0.285,0.10668
0.286,0.10702
0.287,0.10735
0.288,0.10769
0.289,0.10803
0.29,0.10837
0.291,0.1087
0.292,0.10904
0.293,0.10938
0.294,0.10971
0.295,0.11005
0.296,0.11038
0.297,0.11072
0.298,0.11105
0.299,0.11138
0.3,0.11172
0.301,0.11205
0.302,0.11238
0.303,0.11272
0.304,0.11305
0.305,0.11338
0.306,0.11371
0.307,0.11404
0.308,0.11437
0.309,0.1147
0.31,0.11503
0.311,0.11536
0.312,0.11569
0.313,0.11602
0.314,0.11635
0.315,0.11668
0.316,0.11701
0.317,0.11733
0.318,0.11766
0.319,0.11799
0.32,0.11831
0.321,0.11864
0.322,0.11897
0.323,0.11929
0.324,0.11962
0.325,0.11994
0.326,0.12027
0.327,0.12059
0.328,0.12092
0.329,0.12124
0.33,0.12156
0.331,0.12189
0.332,0.12221
0.333,0.12253
0.334,0.12285
0.335,0.12317
0.336,0.1235
0.337,0.12382
0.338,0.12414
0.339,0.12446
0.34,0.12478
0.341,0.1251
0.342,0.12542
0.343,0.12574
0.344,0.12605
0.345,0.12637
0.346,0.12669
0.347,0.12701
0.348,0.12733
0.349,0.12764
0.35,0.12796
0.351,0.12828
0.352,0.12859
0.353,0.12891
0.354,0.12922
0.355,0.12954
0.356,0.12985
0.357,0.13017
0.358,0.13048
0.359,0.1308
0.36,0.13111
0.361,0.13142
0.362,0.13174
0.363,0.13205
0.364,0.13236
0.365,0.13267
0.366,0.13299
0.367,0.1333
0.368,0.13361
0.369,0.13392
0.37,0.13423
0.371,0.13454
0.372,0.13485
0.373,0.13516
0.374,0.13547
0.375,0.13578
0.376,0.13609
0.377,0.1364
0.378,0.1367
0.379,0.13701
0.38,0.13732
0.381,0.13763
0.382,0.13793
0.383,0.13824
0.384,0.13855
0.385,0.13885
0.386,0.13916
0.387,0.13946
0.388,0.13977
0.389,0.14007
0.39,0.14038
0.391,0.14068
0.392,0.14099
0.393,0.14129
0.394,0.14159
0.395,0.1419
0.396,0.1422
0.397,0.1425
0.398,0.14281
0.399,0.14311
0.4,0.14341
0.401,0.14371
0.402,0.14401
0.403,0.14431
0.404,0.14461
0.405,0.14492
0.406,0.14522
0.407,0.14552
0.408,0.14582
0.409,0.14611
0.41,0.14641
0.411,0.14671
0.412,0.14701
0.413,0.14731
0.414,0.14761
0.415,0.14791
0.416,0.1482
0.417,0.1485
0.418,0.1488
0.419,0.14909
0.42,0.14939
0.421,0.14969
0.422,0.14998
0.423,0.15028
0.424,0.15057
0.425,0.15087
0.426,0.15116
0.427,0.15146
0.428,0.15175
0.429,0.15205
0.43,0.15234
0.431,0.15264
0.432,0.15293
0.433,0.15322
0.434,0.15352
0.435,0.15381
0.436,0.1541
0.437,0.15439
0.438,0.15469
0.439,0.15498
0.44,0.15527
0.441,0.15556
0.442,0.15585
0.443,0.15614
0.444,0.15643
0.445,0.15672
0.446,0.15702
0.447,0.15731
0.448,0.1576
0.449,0.15788
0.45,0.15817
0.451,0.15846
0.452,0.15875
0.453,0.15904
0.454,0.15933
0.455,0.15962
0.456,0.15991
0.457,0.16019
0.458,0.16048
0.459,0.16077
0.46,0.16106
0.461,0.16134
0.462,0.16163
0.463,0.16192
0.464,0.1622
0.465,0.16249
0.466,0.16278
0.467,0.16306
0.468,0.16335
0.469,0.16363
0.47,0.16392
0.471,0.1642
0.472,0.16449
0.473,0.16477
0.474,0.16506
0.475,0.16534
0.476,0.16563
0.477,0.16591
0.478,0.16619
0.479,0.16648
0.48,0.16676
0.481,0.16704
0.482,0.16733
0.483,0.16761
0.484,0.16789
0.485,0.16817
0.486,0.16846
0.487,0.16874
0.488,0.16902
0.489,0.1693
0.49,0.16958
0.491,0.16987
0.492,0.17015
0.493,0.17043
0.494,0.17071
0.495,0.17099
0.496,0.17127
0.497,0.17155
0.498,0.17183
0.499,0.17211
0.5,0.17239
0.501,0.17267
0.502,0.17295
0.503,0.17323
0.504,0.17351
0.505,0.17379
0.506,0.17407
0.507,0.17435
0.508,0.17462
0.509,0.1749
0.51,0.17518
0.511,0.17546
0.512,0.17574
0.513,0.17602
0.514,0.17629
0.515,0.17657
0.516,0.17685
0.517,0.17713
0.518,0.1774
0.519,0.17768
0.52,0.17796
0.521,0.17823
0.522,0.17851
0.523,0.17879
0.524,0.17906
0.525,0.17934
0.526,0.17961
0.527,0.17989
0.528,0.18017
0.529,0.18044
0.53,0.18072
0.531,0.18099
0.532,0.18127
0.533,0.18154
0.534,0.18182
0.535,0.18209
0.536,0.18237
0.537,0.18264
0.538,0.18292
0.539,0.18319
0.54,0.18347
0.541,0.18374
0.542,0.18401
0.543,0.18429
0.544,0.18456
0.545,0.18484
0.546,0.18511
0.547,0.18538
0.548,0.18566
0.549,0.18593
0.55,0.1862
0.551,0.18648
0.552,0.18675
0.553,0.18702
0.554,0.18729
0.555,0.18757
0.556,0.18784
0.557,0.18811
0.558,0.18838
0.559,0.18866
0.56,0.18893
0.561,0.1892
0.562,0.18947
0.563,0.18974
0.564,0.19002
0.565,0.19029
0.566,0.19056
0.567,0.19083
0.568,0.1911
0.569,0.19137
0.57,0.19164
0.571,0.19192
0.572,0.19219
0.573,0.19246
0.574,0.19273
0.575,0.193
0.576,0.19327
0.577,0.19354
0.578,0.19381
0.579,0.19408
0.58,0.19435
0.581,0.19462
0.582,0.19489
0.583,0.19516
0.584,0.19543
0.585,0.1957
0.586,0.19597
0.587,0.19624
0.588,0.19651
0.589,0.19678
0.59,0.19705
0.591,0.19732
0.592,0.19759
0.593,0.19786
0.594,0.19813
0.595,0.1984
0.596,0.19867
0.597,0.19893
0.598,0.1992
0.599,0.19947
0.6,0.19974
0.601,0.20001
0.602,0.20028
0.603,0.20055
0.604,0.20082
0.605,0.20108
0.606,0.20135
0.607,0.20162
0.608,0.20189
0.609,0.20216
0.61,0.20242
0.611,0.20269
0.612,0.20296
0.613,0.20323
0.614,0.2035
0.615,0.20376
0.616,0.20403
0.617,0.2043
0.618,0.20457
0.619,0.20483
0.62,0.2051
0.621,0.20537
0.622,0.20564
0.623,0.2059
0.624,0.20617
0.625,0.20644
0.626,0.20671
0.627,0.20697
0.628,0.20724
0.629,0.20751
0.63,0.20777
0.631,0.20804
0.632,0.20831
0.633,0.20857
0.634,0.20884
0.635,0.20911
0.636,0.20938
0.637,0.20964
0.638,0.20991
0.639,0.21017
0.64,0.21044
0.641,0.21071
0.642,0.21097
0.643,0.21124
0.644,0.21151
0.645,0.21177
0.646,0.21204
0.647,0.21231
0.648,0.21257
0.649,0.21284
0.65,0.2131
0.651,0.21337
0.652,0.21364
0.653,0.2139
0.654,0.21417
0.655,0.21443
0.656,0.2147
0.657,0.21496
0.658,0.21523
0.659,0.2155
0.66,0.21576
0.661,0.21603
0.662,0.21629
0.663,0.21656
0.664,0.21682
0.665,0.21709
0.666,0.21735
0.667,0.21762
0.668,0.21788
0.669,0.21815
0.67,0.21841
0.671,0.21868
0.672,0.21894
0.673,0.21921
0.674,0.21947
0.675,0.21974
0.676,0.22
0.677,0.22027
0.678,0.22053
0.679,0.2208
0.68,0.22106
0.681,0.22133
0.682,0.22159
0.683,0.22186
0.684,0.22212
0.685,0.22239
0.686,0.22265
0.687,0.22292
0.688,0.22318
0.689,0.22345
0.69,0.22371
0.691,0.22397
0.692,0.22424
0.693,0.2245
0.694,0.22477
0.695,0.22503
0.696,0.2253
0.697,0.22556
0.698,0.22582
0.699,0.22609
0.7,0.22635
0.701,0.22662
0.702,0.22688
0.703,0.22714
0.704,0.22741
0.705,0.22767
0.706,0.22794
0.707,0.2282
0.708,0.22846
0.709,0.22873
0.71,0.22899
0.711,0.22926
0.712,0.22952
0.713,0.22978
0.714,0.23005
0.715,0.23031
0.716,0.23057
0.717,0.23084
0.718,0.2311
0.719,0.23136
0.72,0.23163
0.721,0.23189
0.722,0.23215
0.723,0.23242
0.724,0.23268
0.725,0.23294
0.726,0.23321
0.727,0.23347
0.728,0.23373
0.729,0.23399
0.73,0.23426
0.731,0.23452
0.732,0.23478
0.733,0.23505
0.734,0.23531
0.735,0.23557
0.736,0.23583
0.737,0.2361
0.738,0.23636
0.739,0.23662
0.74,0.23689
0.741,0.23715
0.742,0.23741
0.743,0.23767
0.744,0.23794
0.745,0.2382
0.746,0.23846
0.747,0.23872
0.748,0.23898
0.749,0.23925
0.75,0.23951
0.751,0.23977
0.752,0.24003
0.753,0.2403
0.754,0.24056
0.755,0.24082
0.756,0.24108
0.757,0.24134
0.758,0.2416
0.759,0.24187
0.76,0.24213
0.761,0.24239
0.762,0.24265
0.763,0.24291
0.764,0.24317
0.765,0.24344
0.766,0.2437
0.767,0.24396
0.768,0.24422
0.769,0.24448
0.77,0.24474
0.771,0.245
0.772,0.24526
0.773,0.24553
0.77311,0.24555
0.77311,0.24555
0.77311,0.24555
0.77411,0.24581
0.77511,0.24608
0.77611,0.24634
0.77711,0.2466
0.77811,0.24686
0.77911,0.24712
0.78011,0.24738
0.78111,0.24764
0.78211,0.2479
0.78311,0.24816
0.78411,0.24842
0.78511,0.24868
0.78611,0.24894
0.78711,0.2492
0.78811,0.24946
0.78911,0.24972
0.79011,0.24998
0.79111,0.25024
0.79211,0.2505
0.79311,0.25076
0.79411,0.25102
0.79511,0.25128
0.79611,0.25154
0.79711,0.2518
0.79811,0.25206
0.79911,0.25232
0.80011,0.25258
0.80111,0.25284
0.80211,0.2531
0.80311,0.25336
0.80411,0.25362
0.80511,0.25388
0.80611,0.25414
0.80711,0.2544
0.80811,0.25466
0.80911,0.25492
0.81011,0.25518
0.81111,0.25543
0.81211,0.25569
0.81311,0.25595
0.81411,0.25621
0.81511,0.25647
0.81611,0.25673
0.81711,0.25699
0.81811,0.25725
0.81911,0.2575
0.82011,0.25776
0.82111,0.25802
0.82211,0.25828
0.82311,0.25854
0.82411,0.2588
0.82511,0.25905
0.82611,0.25931
0.82711,0.25957
0.82811,0.25983
0.82911,0.26009
0.83011,0.26034
0.83111,0.2606
0.83211,0.26086
0.83311,0.26112
0.83411,0.26137
0.83511,0.26163
0.83611,0.26189
0.83711,0.26215
0.83811,0.2624
0.83911,0.26266
0.84011,0.26292
0.84111,0.26317
0.84211,0.26343
0.84311,0.26369
0.84411,0.26394
0.84511,0.2642
0.84611,0.26446
0.84711,0.26471
0.84811,0.26497
0.84911,0.26523
0.85011,0.26548
0.85111,0.26574
0.85211,0.266
0.85311,0.26625
0.85411,0.26651
0.85511,0.26676
0.85611,0.26702
0.85711,0.26728
0.85811,0.26753
0.85911,0.26779
0.86011,0.26804
0.86111,0.2683
0.86211,0.26855
0.86311,0.26881
0.86411,0.26906
0.86511,0.26932
0.86611,0.26958
0.86711,0.26983
0.86811,0.27009
0.86911,0.27034
0.87011,0.2706
0.87111,0.27085
0.87211,0.2711
0.87311,0.27136
0.87411,0.27161
0.87511,0.27187
0.87611,0.27212
0.87711,0.27238
0.87811,0.27263
0.87911,0.27289
0.88011,0.27314
0.88111,0.27339
0.88211,0.27365
0.88311,0.2739
0.88411,0.27416
0.88511,0.27441
0.88611,0.27466
0.88711,0.27492
0.88811,0.27517
0.88911,0.27543
0.89011,0.27568
0.89111,0.27593
0.89211,0.27619
0.89311,0.27644
0.89411,0.27669
0.89511,0.27694
0.89611,0.2772
0.89711,0.27745
0.89811,0.2777
0.89911,0.27796
0.90011,0.27821
0.90111,0.27846
0.90211,0.27871
0.90311,0.27897
0.90411,0.27922
0.90511,0.27947
0.90611,0.27972
0.90711,0.27998
0.90811,0.28023
0.90911,0.28048
0.91011,0.28073
0.91111,0.28099
0.91211,0.28124
0.91311,0.28149
0.91411,0.28174
0.91511,0.28199
0.91611,0.28224
0.91711,0.2825
0.91811,0.28275
0.91911,0.283
0.92011,0.28325
0.92111,0.2835
0.92211,0.28375
0.92311,0.284
0.92411,0.28425
0.92511,0.28451
0.92611,0.28476
0.92711,0.28501
0.92811,0.28526
0.92911,0.28551
0.93011,0.28576
0.93111,0.28601
0.93211,0.28626
0.93311,0.28651
0.93411,0.28676
0.93511,0.28701
0.93611,0.28726
0.93711,0.28751
0.93811,0.28776
0.93911,0.28801
0.94011,0.28826
0.94111,0.28851
0.94211,0.28876
0.94311,0.28901
0.94411,0.28926
0.94511,0.28951
0.94611,0.28976
0.94711,0.29001
0.94811,0.29026
0.94911,0.29051
0.95011,0.29076
0.95111,0.29101
0.95211,0.29126
0.95311,0.29151
0.95411,0.29176
0.95511,0.29201
0.95611,0.29225
0.95711,0.2925
0.95811,0.29275
0.95911,0.293
0.96011,0.29325
0.96111,0.2935
0.96211,0.29375
0.96311,0.294
0.96411,0.29424
0.96511,0.29449
0.96611,0.29474
0.96711,0.29499
0.96811,0.29524
0.96911,0.29548
0.97011,0.29573
0.97111,0.29598
0.97211,0.29623
0.97311,0.29648
0.97411,0.29672
0.97511,0.29697
0.97611,0.29722
0.97711,0.29747
0.97811,0.29772
0.97911,0.29796
0.98011,0.29821
0.98111,0.29846
0.98211,0.29871
0.98311,0.29895
0.98411,0.2992
0.98511,0.29945
0.98611,0.29969
0.98711,0.29994
0.98811,0.30019
0.98911,0.30044
0.99011,0.30068
0.99111,0.30093
0.99211,0.30118
0.99311,0.30142
0.99411,0.30167
0.99511,0.30192
0.99611,0.30216
0.99711,0.30241
0.99811,0.30265
0.99911,0.3029
1.0001,0.30315
1.0011,0.30339
1.0021,0.30364
1.0031,0.30389
1.0041,0.30413
1.0051,0.30438
1.0061,0.30462
1.0071,0.30487
1.0081,0.30512
1.0091,0.30536
1.0101,0.30561
1.0111,0.30585
1.0121,0.3061
1.0131,0.30634
1.0141,0.30659
1.0151,0.30683
1.0161,0.30708
1.0171,0.30733
1.0181,0.30757
1.0191,0.30782
1.0201,0.30806
1.0211,0.30831
1.0221,0.30855
1.0231,0.3088
1.0241,0.30904
1.0251,0.30929
1.0261,0.30953
1.0271,0.30978
1.0281,0.31002
1.0291,0.31026
1.0301,0.31051
1.0311,0.31075
1.0321,0.311
1.0331,0.31124
1.0341,0.31149
1.0351,0.31173
1.0361,0.31198
1.0371,0.31222
1.0381,0.31246
1.0391,0.31271
1.0401,0.31295
1.0411,0.3132
1.0421,0.31344
1.0431,0.31368
1.0441,0.31393
1.0451,0.31417
1.0461,0.31441
1.0471,0.31466
1.0481,0.3149
1.0491,0.31515
1.0501,0.31539
1.0511,0.31563
1.0521,0.31588
1.0531,0.31612
1.0541,0.31636
1.0551,0.31661
1.0561,0.31685
1.0571,0.31709
1.0581,0.31733
1.0591,0.31758
1.0601,0.31782
1.0611,0.31806
1.0621,0.31831
1.0631,0.31855
1.0641,0.31879
1.0651,0.31903
1.0661,0.31928
1.0671,0.31952
1.0681,0.31976
1.0691,0.32
1.0701,0.32025
1.0711,0.32049
1.0721,0.32073
1.0731,0.32097
1.0741,0.32122
1.0751,0.32146
1.0761,0.3217
1.0771,0.32194
1.0781,0.32218
1.0791,0.32243
1.0801,0.32267
1.0811,0.32291
1.0821,0.32315
1.0831,0.32339
1.0841,0.32364
1.0851,0.32388
1.0861,0.32412
1.0871,0.32436
1.0881,0.3246
1.0891,0.32484
1.0901,0.32508
1.0911,0.32533
1.0921,0.32557
1.0931,0.32581
1.0941,0.32605
1.0951,0.32629
1.0961,0.32653
1.0971,0.32677
1.0981,0.32701
1.0991,0.32725
1.1001,0.3275
1.1011,0.32774
1.1021,0.32798
1.1031,0.32822
1.1041,0.32846
1.1051,0.3287
1.1061,0.32894
1.1071,0.32918
1.1081,0.32942
1.1091,0.32966
1.1101,0.3299
1.1111,0.33014
1.1121,0.33038
1.1131,0.33062
1.1141,0.33086
1.1151,0.3311
1.1161,0.33134
1.1171,0.33158
1.1181,0.33182
1.1191,0.33206
1.1201,0.3323
1.1211,0.33254
1.1221,0.33278
1.1231,0.33302
1.1241,0.33326
1.1251,0.3335
1.1261,0.33374
1.1271,0.33398
1.1281,0.33422
1.1291,0.33446
1.1301,0.3347
1.1311,0.33494
1.1321,0.33518
1.1331,0.33542
1.1341,0.33566
1.1351,0.3359
1.1361,0.33614
1.1371,0.33638
1.1381,0.33662
1.1391,0.33686
1.1401,0.33709
1.1411,0.33733
1.1421,0.33757
1.1431,0.33781
1.1441,0.33805
1.1451,0.33829
1.1461,0.33853
1.1471,0.33877
1.1481,0.33901
1.1491,0.33925
1.1501,0.33948
1.1511,0.33972
1.1521,0.33996
1.1531,0.3402
1.1541,0.34044
1.1551,0.34068
1.1561,0.34092
1.1571,0.34116
1.1581,0.34139
1.1591,0.34163
1.1601,0.34187
1.1611,0.34211
1.1621,0.34235
1.1631,0.34259
1.1641,0.34283
1.1651,0.34306
1.1661,0.3433
1.1671,0.34354
1.1681,0.34378
1.1691,0.34402
1.1701,0.34426
1.1711,0.34449
1.1721,0.34473
1.1731,0.34497
1.1741,0.34521
1.1751,0.34545
1.1761,0.34569
1.1771,0.34592
1.1781,0.34616
1.1791,0.3464
1.1801,0.34664
1.1811,0.34688
1.1821,0.34711
1.1831,0.34735
1.1841,0.34759
1.1851,0.34783
1.1861,0.34807
1.1871,0.3483
1.1881,0.34854
1.1891,0.34878
1.1901,0.34902
1.1911,0.34926
1.1921,0.34949
1.1931,0.34973
1.1941,0.34997
1.1951,0.35021
1.1961,0.35045
1.1971,0.35068
1.1981,0.35092
1.1991,0.35116
1.2001,0.3514
1.2011,0.35164
1.2021,0.35187
1.2031,0.35211
1.2041,0.35235
1.2051,0.35259
1.2061,0.35283
1.2071,0.35306
1.2081,0.3533
1.2091,0.35354
1.2101,0.35378
1.2111,0.35402
1.2121,0.35425
1.2131,0.35449
1.2141,0.35473
1.2151,0.35497
1.2161,0.35521
1.2171,0.35544
1.2181,0.35568
1.2191,0.35592
1.2201,0.35616
1.2211,0.3564
1.2221,0.35663
1.2231,0.35687
1.2241,0.35711
1.2251,0.35735
1.2261,0.35759
1.2271,0.35782
1.2281,0.35806
1.2291,0.3583
1.2301,0.35854
1.2311,0.35878
1.2321,0.35901
1.2331,0.35925
1.2341,0.35949
1.2351,0.35973
1.2361,0.35997
1.2371,0.36021
1.2381,0.36044
1.2391,0.36068
1.2401,0.36092
1.2411,0.36116
1.2421,0.3614
1.2431,0.36164
1.2441,0.36187
1.2451,0.36211
1.2461,0.36235
1.2471,0.36259
1.2481,0.36283
1.2491,0.36307
1.2501,0.36331
1.2511,0.36355
1.2521,0.36378
1.2531,0.36402
1.2541,0.36426
1.2551,0.3645
1.2561,0.36474
1.2571,0.36498
1.2581,0.36522
1.2591,0.36546
1.2601,0.3657
1.2611,0.36594
1.2621,0.36617
1.2631,0.36641
1.2641,0.36665
1.2651,0.36689
1.2661,0.36713
1.2671,0.36737
1.2681,0.36761
1.2691,0.36785
1.2701,0.36809
1.2711,0.36833
1.2721,0.36857
1.2731,0.36881
1.2741,0.36905
1.2751,0.36929
1.2761,0.36953
1.2771,0.36977
1.2781,0.37001
1.2791,0.37025
1.2801,0.37049
1.2811,0.37073
1.2821,0.37097
1.2831,0.37121
1.2841,0.37145
1.2851,0.37169
1.2861,0.37193
1.2871,0.37217
1.2881,0.37241
1.2891,0.37265
1.2901,0.3729
1.2911,0.37314
1.2921,0.37338
1.2931,0.37362
1.2941,0.37386
1.2951,0.3741
1.2961,0.37434
1.2971,0.37458
1.2981,0.37483
1.2991,0.37507
1.3001,0.37531
1.3011,0.37555
1.3021,0.37579
1.3031,0.37603
1.3041,0.37628
1.3051,0.37652
1.3061,0.37676
1.3071,0.377
1.3081,0.37725
1.3091,0.37749
1.3101,0.37773
1.3111,0.37797
1.3121,0.37822
1.3131,0.37846
1.3141,0.3787
1.3151,0.37894
1.3161,0.37919
1.3171,0.37943
1.3181,0.37967
1.3191,0.37992
1.3201,0.38016
1.3211,0.3804
1.3221,0.38065
1.3231,0.38089
1.3241,0.38114
1.3251,0.38138
1.3261,0.38162
1.3271,0.38187
1.3281,0.38211
1.3291,0.38236
1.3301,0.3826
1.3311,0.38285
1.3321,0.38309
1.3331,0.38334
1.3341,0.38358
1.3351,0.38383
1.3361,0.38407
1.3371,0.38432
1.3381,0.38456
1.3391,0.38481
1.3401,0.38505
1.3411,0.3853
1.3421,0.38554
1.3431,0.38579
1.3441,0.38604
1.3451,0.38628
1.3461,0.38653
1.3471,0.38678
1.3481,0.38702
1.3491,0.38727
1.3501,0.38752
1.3511,0.38776
1.3521,0.38801
1.3531,0.38826
1.3541,0.38851
1.3551,0.38875
1.3561,0.389
1.3571,0.38925
1.3581,0.3895
1.3591,0.38974
1.3601,0.38999
1.3611,0.39024
1.3621,0.39049
1.3631,0.39074
1.3641,0.39099
1.3651,0.39124
1.3661,0.39149
1.3671,0.39173
1.3681,0.39198
1.3691,0.39223
1.3701,0.39248
1.3711,0.39273
1.3721,0.39298
1.3731,0.39323
1.3741,0.39348
1.3751,0.39373
1.3761,0.39398
1.3771,0.39423
1.3781,0.39449
1.3791,0.39474
1.3801,0.39499
1.3811,0.39524
1.3821,0.39549
1.3831,0.39574
1.3841,0.39599
1.3851,0.39625
1.3861,0.3965
1.3871,0.39675
1.3881,0.397
1.3891,0.39725
1.3901,0.39751
1.3911,0.39776
1.3921,0.39801
1.3931,0.39827
1.3941,0.39852
1.3951,0.39877
1.3961,0.39903
1.3971,0.39928
1.3981,0.39953
1.3991,0.39979
1.4001,0.40004
1.4011,0.4003
1.4021,0.40055
1.4031,0.40081
1.4041,0.40106
1.4051,0.40132
1.4061,0.40157
1.4071,0.40183
1.4081,0.40208
1.4091,0.40234
1.4101,0.4026
1.4111,0.40285
1.4121,0.40311
1.4131,0.40337
1.4141,0.40362
1.4151,0.40388
1.4161,0.40414
1.4171,0.40439
1.4181,0.40465
1.4191,0.40491
1.4201,0.40517
1.4211,0.40542
1.4221,0.40568
1.4231,0.40594
1.4241,0.4062
1.4251,0.40646
1.4261,0.40672
1.4271,0.40698
1.4281,0.40724
1.4291,0.4075
1.4301,0.40776
1.4311,0.40802
1.4321,0.40828
1.4331,0.40854
1.4341,0.4088
1.4351,0.40906
1.4361,0.40932
1.4371,0.40958
1.4381,0.40984
1.4391,0.4101
1.4401,0.41036
1.4411,0.41063
1.4421,0.41089
1.4431,0.41115
1.4441,0.41141
1.4451,0.41168
1.4461,0.41194
1.4471,0.4122
1.4481,0.41247
1.4491,0.41273
1.4501,0.41299
1.4511,0.41326
1.4521,0.41352
1.4531,0.41379
1.4541,0.41405
1.4551,0.41432
1.4561,0.41458
1.4571,0.41485
1.4581,0.41511
1.4591,0.41538
1.4601,0.41564
1.4611,0.41591
1.4621,0.41618
1.4631,0.41644
1.4641,0.41671
1.4651,0.41698
1.4661,0.41724
1.4671,0.41751
1.4681,0.41778
1.4691,0.41805
1.4701,0.41831
1.4711,0.41858
1.4721,0.41885
1.4731,0.41912
1.4741,0.41939
1.4751,0.41966
1.4761,0.41993
1.4771,0.4202
1.4781,0.42047
1.4791,0.42074
1.4801,0.42101
1.4811,0.42128
1.4821,0.42155
1.4831,0.42182
1.4841,0.42209
1.4851,0.42236
1.4861,0.42264
1.4871,0.42291
1.4881,0.42318
1.4891,0.42345
1.4901,0.42373
1.4911,0.424
1.4921,0.42427
1.4931,0.42454
1.4941,0.42482
1.4951,0.42509
1.4961,0.42537
1.4971,0.42564
1.4981,0.42592
1.4991,0.42619
1.5001,0.42647
1.5011,0.42674
1.5021,0.42702
1.5031,0.42729
1.5041,0.42757
1.5051,0.42785
1.5061,0.42812
1.5071,0.4284
1.5081,0.42868
1.5091,0.42895
1.5101,0.42923
1.5111,0.42951
1.5121,0.42979
1.5131,0.43007
1.5141,0.43034
1.5151,0.43062
1.5161,0.4309
1.5171,0.43118
1.5181,0.43146
1.5191,0.43174
1.5201,0.43202
1.5211,0.4323
1.5221,0.43258
1.5231,0.43286
1.5241,0.43314
1.5251,0.43343
1.5261,0.43371
1.5271,0.43399
1.5281,0.43427
1.5291,0.43455
1.5301,0.43484
1.5311,0.43512
1.5321,0.4354
1.5331,0.43569
1.5341,0.43597
1.5351,0.43626
1.5361,0.43654
1.5371,0.43682
1.5381,0.43711
1.5391,0.4374
1.5401,0.43768
1.5411,0.43797
1.5421,0.43825
1.5431,0.43854
1.5441,0.43883
1.5451,0.43911
1.5461,0.4394
1.5471,0.43969
1.5481,0.43997
1.5491,0.44026
1.5501,0.44055
1.5511,0.44084
1.5521,0.44113
1.5531,0.44142
1.5541,0.44171
1.5551,0.442
1.5561,0.44229
1.5571,0.44258
1.5581,0.44287
1.5591,0.44316
1.5601,0.44345
1.5611,0.44374
1.5621,0.44403
1.5631,0.44432
1.5641,0.44462
1.5651,0.44491
1.5661,0.4452
1.5671,0.44549
1.5681,0.44579
1.5691,0.44608
1.5701,0.44637
1.5711,0.44667
1.5721,0.44696
1.5731,0.44726
1.5741,0.44755
1.5751,0.44785
1.5761,0.44814
1.5771,0.44844
1.5781,0.44874
1.5791,0.44903
1.5801,0.44933
1.5811,0.44963
1.5821,0.44992
1.5831,0.45022
1.5841,0.45052
1.5851,0.45082
1.5861,0.45112
1.5871,0.45142
1.5881,0.45172
1.5891,0.45202
1.5901,0.45232
1.5911,0.45262
1.5921,0.45292
1.5931,0.45322
1.5941,0.45352
1.5951,0.45382
1.5961,0.45412
1.5971,0.45442
1.5981,0.45472
1.5991,0.45503
1.6001,0.45533
1.6011,0.45563
1.6021,0.45594
1.6031,0.45624
1.6041,0.45655
1.6051,0.45685
1.6061,0.45715
1.6071,0.45746
1.6081,0.45776
1.6091,0.45807
1.6101,0.45838
1.6111,0.45868
1.6121,0.45899
1.6131,0.4593
1.6141,0.4596
1.6151,0.45991
1.6161,0.46022
1.6171,0.46053
1.6181,0.46084
1.6191,0.46114
1.6201,0.46145
1.6211,0.46176
1.6221,0.46207
1.6231,0.46238
1.6241,0.46269
1.6251,0.463
1.6261,0.46331
1.6271,0.46363
1.6281,0.46394
1.6291,0.46425
1.6301,0.46456
1.6311,0.46487
1.6321,0.46519
1.6331,0.4655
1.6341,0.46581
1.6351,0.46613
1.6361,0.46644
1.6371,0.46676
1.6381,0.46707
1.6391,0.46739
1.6401,0.4677
1.6411,0.46802
1.6421,0.46834
1.6431,0.46865
1.6441,0.46897
1.6451,0.46929
1.6461,0.4696
1.6471,0.46992
1.6481,0.47024
1.6491,0.47056
1.6501,0.47088
1.6511,0.4712
1.6521,0.47152
1.6531,0.47184
1.6541,0.47216
1.6551,0.47248
1.6561,0.4728
1.6571,0.47312
1.6581,0.47344
1.6591,0.47376
1.6601,0.47408
1.6611,0.47441
1.6621,0.47473
1.6631,0.47505
1.6641,0.47538
1.6651,0.4757
1.6661,0.47602
1.6671,0.47635
1.6681,0.47667
1.6691,0.477
1.6701,0.47732
1.6711,0.47765
1.6721,0.47797
1.6731,0.4783
1.6741,0.47863
1.6751,0.47896
1.6761,0.47928
1.6771,0.47961
1.6781,0.47994
1.6791,0.48027
1.6801,0.4806
1.6811,0.48093
1.6821,0.48125
1.6831,0.48158
1.6841,0.48191
1.6851,0.48225
1.6861,0.48258
1.6871,0.48291
1.6881,0.48324
1.6891,0.48357
1.6901,0.4839
1.6911,0.48424
1.6921,0.48457
1.6931,0.4849
1.6941,0.48524
1.6951,0.48557
1.6961,0.4859
1.6971,0.48624
1.6981,0.48657
1.6991,0.48691
1.7001,0.48724
1.7011,0.48758
1.7021,0.48792
1.7031,0.48825
1.7041,0.48859
1.7051,0.48893
1.7061,0.48927
1.7071,0.4896
1.7081,0.48994
1.7091,0.49028
1.7101,0.49062
1.7111,0.49096
1.7121,0.4913
1.7131,0.49164
1.7141,0.49198
1.7151,0.49232
1.7161,0.49266
1.7171,0.493
1.7181,0.49334
1.7191,0.49369
1.7201,0.49403
1.7211,0.49437
1.7221,0.49472
1.7231,0.49506
1.7241,0.4954
1.7251,0.49575
1.7261,0.49609
1.7271,0.49644
1.7281,0.49678
1.7291,0.49713
1.7301,0.49747
1.7311,0.49782
1.7321,0.49817
1.7331,0.49851
1.7341,0.49886
1.7351,0.49921
1.7361,0.49956
1.7371,0.49991
1.7381,0.50025
1.7391,0.5006
1.7401,0.50095
1.7411,0.5013
1.7421,0.50165
1.7431,0.502
1.7441,0.50235
1.7451,0.5027
1.7461,0.50306
1.7471,0.50341
1.7481,0.50376
1.7491,0.50411
1.7501,0.50447
1.7511,0.50482
1.7521,0.50517
1.7531,0.50553
1.7541,0.50588
1.7551,0.50624
1.7561,0.50659
1.7571,0.50695
1.7581,0.5073
1.7591,0.50766
1.7601,0.50801
1.7611,0.50837
1.7621,0.50873
1.7631,0.50908
1.7641,0.50944
1.7651,0.5098
1.7661,0.51016
1.7671,0.51052
1.7681,0.51088
1.7691,0.51124
1.7701,0.5116
1.7711,0.51196
1.7721,0.51232
1.7731,0.51268
1.7741,0.51304
1.7751,0.5134
1.7761,0.51376
1.7771,0.51412
1.7781,0.51449
1.7791,0.51485
1.7801,0.51521
1.7811,0.51558
1.7821,0.51594
1.7831,0.5163
1.7841,0.51667
1.7851,0.51703
1.7861,0.5174
1.7871,0.51776
1.7881,0.51813
1.7891,0.5185
1.7901,0.51886
1.7911,0.51923
1.7921,0.5196
1.7931,0.51997
1.7941,0.52033
1.7951,0.5207
1.7961,0.52107
1.7971,0.52144
1.7981,0.52181
1.7991,0.52218
1.8001,0.52255
1.8011,0.52292
1.8021,0.52329
1.8031,0.52366
1.8041,0.52403
1.8051,0.5244
1.8061,0.52478
1.8071,0.52515
1.8081,0.52552
1.8091,0.52589
1.8101,0.52627
1.8111,0.52664
1.8121,0.52702
1.8131,0.52739
1.8141,0.52777
1.8151,0.52814
1.8161,0.52852
1.8171,0.52889
1.8181,0.52927
1.8191,0.52964
1.8201,0.53002
1.8211,0.5304
1.8221,0.53078
1.8231,0.53115
1.8241,0.53153
1.8251,0.53191
1.8261,0.53229
1.8271,0.53267
1.8281,0.53305
1.8291,0.53343
1.8301,0.53381
1.8311,0.53419
1.8321,0.53457
1.8331,0.53495
1.8341,0.53533
1.8351,0.53571
1.8361,0.5361
1.8371,0.53648
1.8381,0.53686
1.8391,0.53724
1.8401,0.53763
1.8411,0.53801
1.8412,0.53805
1.8412,0.53805


==> Data/Figure02_1/Figure02_1_z.csv <==
0,0.9713
0.001,0.97072
0.002,0.97015
0.003,0.96957
0.004,0.969
0.005,0.96842
0.006,0.96784
0.007,0.96726
0.008,0.96669
0.009,0.96611
0.01,0.96553
0.011,0.96495
0.012,0.96437
0.013,0.96379
0.014,0.96321
0.015,0.96262
0.016,0.96204
0.017,0.96146
0.018,0.96088
0.019,0.96029
0.02,0.95971
0.021,0.95913
0.022,0.95854
0.023,0.95796
0.024,0.95738
0.025,0.95679
0.026,0.95621
0.027,0.95562
0.028,0.95503
0.029,0.95445
0.03,0.95386
0.031,0.95328
0.032,0.95269
0.033,0.9521
0.034,0.95152
0.035,0.95093
0.036,0.95034
0.037,0.94976
0.038,0.94917
0.039,0.94858
0.04,0.94799
0.041,0.94741
0.042,0.94682
0.043,0.94623
0.044,0.94565
0.045,0.94506
0.046,0.94447
0.047,0.94388
0.048,0.9433
0.049,0.94271
0.05,0.94212
0.051,0.94154
0.052,0.94095
0.053,0.94036
0.054,0.93978
0.055,0.93919
0.056,0.9386
0.057,0.93802
0.058,0.93743
0.059,0.93684
0.06,0.93626
0.061,0.93567
0.062,0.93509
0.063,0.9345
0.064,0.93392
0.065,0.93334
0.066,0.93275
0.067,0.93217
0.068,0.93159
0.069,0.931
0.07,0.93042
0.071,0.92984
0.072,0.92926
0.073,0.92868
0.074,0.92809
0.075,0.92751
0.076,0.92693
0.077,0.92635
0.078,0.92578
0.079,0.9252
0.08,0.92462
0.081,0.92404
0.082,0.92346
0.083,0.92289
0.084,0.92231
0.085,0.92174
0.086,0.92116
0.087,0.92059
0.088,0.92002
0.089,0.91944
0.09,0.91887
0.091,0.9183
0.092,0.91773
0.093,0.91716
0.094,0.91659
0.095,0.91602
0.096,0.91545
0.097,0.91488
0.098,0.91432
0.099,0.91375
0.1,0.91319
0.101,0.91262
0.102,0.91206
0.103,0.9115
0.104,0.91093
0.105,0.91037
0.106,0.90981
0.107,0.90925
0.108,0.90869
0.109,0.90814
0.11,0.90758
0.111,0.90702
0.112,0.90647
0.113,0.90592
0.114,0.90536
0.115,0.90481
0.116,0.90426
0.117,0.90371
0.118,0.90316
0.119,0.90261
0.12,0.90207
0.121,0.90152
0.122,0.90098
0.123,0.90043
0.124,0.89989
0.125,0.89935
0.126,0.89881
0.127,0.89827
0.128,0.89773
0.129,0.89719
0.13,0.89666
0.131,0.89612
0.132,0.89559
0.133,0.89506
0.134,0.89453
0.135,0.894
0.136,0.89347
0.137,0.89294
0.138,0.89242
0.139,0.89189
0.14,0.89137
0.141,0.89085
0.142,0.89032
0.143,0.88981
0.144,0.88929
0.145,0.88877
0.146,0.88825
0.147,0.88774
0.148,0.88723
0.149,0.88672
0.15,0.88621
0.151,0.8857
0.152,0.88519
0.153,0.88469
0.154,0.88418
0.155,0.88368
0.156,0.88318
0.157,0.88268
0.158,0.88218
0.159,0.88168
0.16,0.88119
0.161,0.88069
0.162,0.8802
0.163,0.87971
0.164,0.87922
0.165,0.87874
0.166,0.87825
0.167,0.87777
0.168,0.87728
0.169,0.8768
0.17,0.87632
0.171,0.87584
0.172,0.87537
0.173,0.87489
0.174,0.87442
0.175,0.87395
0.176,0.87348
0.177,0.87301
0.178,0.87255
0.179,0.87208
0.18,0.87162
0.181,0.87116
0.182,0.8707
0.183,0.87024
0.184,0.86979
0.185,0.86934
0.186,0.86888
0.187,0.86843
0.188,0.86799
0.189,0.86754
0.19,0.8671
0.191,0.86665
0.192,0.86621
0.193,0.86577
0.194,0.86534
0.195,0.8649
0.196,0.86447
0.197,0.86404
0.198,0.86361
0.199,0.86318
0.2,0.86276
0.201,0.86233
0.202,0.86191
0.203,0.86149
0.204,0.86107
0.205,0.86066
0.206,0.86024
0.207,0.85983
0.208,0.85942
0.209,0.85902
0.21,0.85861
0.211,0.85821
0.212,0.85781
0.213,0.85741
0.214,0.85701
0.215,0.85662
0.216,0.85622
0.217,0.85583
0.218,0.85544
0.219,0.85506
0.22,0.85467
0.221,0.85429
0.222,0.85391
0.223,0.85353
0.224,0.85316
0.225,0.85278
0.226,0.85241
0.227,0.85204
0.228,0.85167
0.229,0.85131
0.23,0.85095
0.231,0.85059
0.232,0.85023
0.233,0.84987
0.234,0.84952
0.235,0.84917
0.236,0.84882
0.237,0.84847
0.238,0.84813
0.239,0.84778
0.24,0.84744
0.241,0.8471
0.242,0.84677
0.243,0.84644
0.244,0.8461
0.245,0.84578
0.246,0.84545
0.247,0.84513
0.248,0.8448
0.249,0.84449
0.25,0.84417
0.251,0.84385
0.252,0.84354
0.253,0.84323
0.254,0.84293
0.255,0.84262
0.256,0.84232
0.257,0.84202
0.258,0.84172
0.259,0.84142
0.26,0.84113
0.261,0.84084
0.262,0.84055
0.263,0.84027
0.264,0.83998
0.265,0.8397
0.266,0.83943
0.267,0.83915
0.268,0.83888
0.269,0.83861
0.27,0.83834
0.271,0.83807
0.272,0.83781
0.273,0.83755
0.274,0.83729
0.275,0.83704
0.276,0.83678
0.277,0.83653
0.278,0.83628
0.279,0.83604
0.28,0.8358
0.281,0.83555
0.282,0.83532
0.283,0.83508
0.284,0.83485
0.285,0.83462
0.286,0.83439
0.287,0.83417
0.288,0.83394
0.289,0.83372
0.29,0.83351
0.291,0.83329
0.292,0.83308
0.293,0.83287
0.294,0.83266
0.295,0.83246
0.296,0.83226
0.297,0.83206
0.298,0.83186
0.299,0.83167
0.3,0.83148
0.301,0.83129
0.302,0.8311
0.303,0.83092
0.304,0.83074
0.305,0.83056
0.306,0.83039
0.307,0.83022
0.308,0.83005
0.309,0.82988
0.31,0.82971
0.311,0.82955
0.312,0.82939
0.313,0.82924
0.314,0.82908
0.315,0.82893
0.316,0.82878
0.317,0.82864
0.318,0.8285
0.319,0.82835
0.32,0.82822
0.321,0.82808
0.322,0.82795
0.323,0.82782
0.324,0.82769
0.325,0.82757
0.326,0.82745
0.327,0.82733
0.328,0.82721
0.329,0.8271
0.33,0.82699
0.331,0.82688
0.332,0.82678
0.333,0.82668
0.334,0.82658
0.335,0.82648
0.336,0.82639
0.337,0.8263
0.338,0.82621
0.339,0.82612
0.34,0.82604
0.341,0.82596
0.342,0.82588
0.343,0.82581
0.344,0.82573
0.345,0.82567
0.346,0.8256
0.347,0.82554
0.348,0.82547
0.349,0.82542
0.35,0.82536
0.351,0.82531
0.352,0.82526
0.353,0.82521
0.354,0.82517
0.355,0.82512
0.356,0.82509
0.357,0.82505
0.358,0.82502
0.359,0.82499
0.36,0.82496
0.361,0.82493
0.362,0.82491
0.363,0.82489
0.364,0.82487
0.365,0.82486
0.366,0.82485
0.367,0.82484
0.368,0.82483
0.369,0.82483
0.37,0.82483
0.371,0.82483
0.372,0.82484
0.373,0.82485
0.374,0.82486
0.375,0.82487
0.376,0.82489
0.377,0.82491
0.378,0.82493
0.379,0.82495
0.38,0.82498
0.381,0.82501
0.382,0.82504
0.383,0.82508
0.384,0.82512
0.385,0.82516
0.386,0.8252
0.387,0.82525
0.388,0.8253
0.389,0.82535
0.39,0.82541
0.391,0.82546
0.392,0.82552
0.393,0.82559
0.394,0.82565
0.395,0.82572
0.396,0.82579
0.397,0.82587
0.398,0.82594
0.399,0.82602
0.4,0.8261
0.401,0.82619
0.402,0.82628
0.403,0.82637
0.404,0.82646
0.405,0.82655
0.406,0.82665
0.407,0.82675
0.408,0.82686
0.409,0.82696
0.41,0.82707
0.411,0.82718
0.412,0.8273
0.413,0.82742
0.414,0.82754
0.415,0.82766
0.416,0.82778
0.417,0.82791
0.418,0.82804
0.419,0.82818
0.42,0.82831
0.421,0.82845
0.422,0.82859
0.423,0.82873
0.424,0.82888
0.425,0.82903
0.426,0.82918
0.427,0.82934
0.428,0.82949
0.429,0.82965
0.43,0.82981
0.431,0.82998
0.432,0.83015
0.433,0.83032
0.434,0.83049
0.435,0.83066
0.436,0.83084
0.437,0.83102
0.438,0.8312
0.439,0.83139
0.44,0.83158
0.441,0.83177
0.442,0.83196
0.443,0.83216
0.444,0.83236
0.445,0.83256
0.446,0.83276
0.447,0.83297
0.448,0.83317
0.449,0.83339
0.45,0.8336
0.451,0.83382
0.452,0.83403
0.453,0.83425
0.454,0.83448
0.455,0.8347
0.456,0.83493
0.457,0.83516
0.458,0.8354
0.459,0.83563
0.46,0.83587
0.461,0.83611
0.462,0.83636
0.463,0.8366
0.464,0.83685
0.465,0.8371
0.466,0.83735
0.467,0.83761
0.468,0.83787
0.469,0.83813
0.47,0.83839
0.471,0.83866
0.472,0.83892
0.473,0.83919
0.474,0.83946
0.475,0.83974
0.476,0.84002
0.477,0.8403
0.478,0.84058
0.479,0.84086
0.48,0.84115
0.481,0.84144
0.482,0.84173
0.483,0.84202
0.484,0.84232
0.485,0.84262
0.486,0.84292
0.487,0.84322
0.488,0.84352
0.489,0.84383
0.49,0.84414
0.491,0.84445
0.492,0.84476
0.493,0.84508
0.494,0.8454
0.495,0.84572
0.496,0.84604
0.497,0.84637
0.498,0.84669
0.499,0.84702
0.5,0.84736
0.501,0.84769
0.502,0.84803
0.503,0.84836
0.504,0.8487
0.505,0.84905
0.506,0.84939
0.507,0.84974
0.508,0.85009
0.509,0.85044
0.51,0.85079
0.511,0.85115
0.512,0.8515
0.513,0.85186
0.514,0.85222
0.515,0.85259
0.516,0.85295
0.517,0.85332
0.518,0.85369
0.519,0.85406
0.52,0.85443
0.521,0.85481
0.522,0.85519
0.523,0.85557
0.524,0.85595
0.525,0.85633
0.526,0.85672
0.527,0.85711
0.528,0.85749
0.529,0.85789
0.53,0.85828
0.531,0.85867
0.532,0.85907
0.533,0.85947
0.534,0.85987
0.535,0.86027
0.536,0.86068
0.537,0.86109
0.538,0.86149
0.539,0.8619
0.54,0.86232
0.541,0.86273
0.542,0.86315
0.543,0.86356
0.544,0.86398
0.545,0.8644
0.546,0.86483
0.547,0.86525
0.548,0.86568
0.549,0.86611
0.55,0.86654
0.551,0.86697
0.552,0.8674
0.553,0.86783
0.554,0.86827
0.555,0.86871
0.556,0.86915
0.557,0.86959
0.558,0.87003
0.559,0.87048
0.56,0.87093
0.561,0.87137
0.562,0.87182
0.563,0.87228
0.564,0.87273
0.565,0.87318
0.566,0.87364
0.567,0.8741
0.568,0.87456
0.569,0.87502
0.57,0.87548
0.571,0.87594
0.572,0.87641
0.573,0.87688
0.574,0.87734
0.575,0.87781
0.576,0.87829
0.577,0.87876
0.578,0.87923
0.579,0.87971
0.58,0.88019
0.581,0.88066
0.582,0.88114
0.583,0.88162
0.584,0.88211
0.585,0.88259
0.586,0.88308
0.587,0.88356
0.588,0.88405
0.589,0.88454
0.59,0.88503
0.591,0.88552
0.592,0.88602
0.593,0.88651
0.594,0.88701
0.595,0.8875
0.596,0.888
0.597,0.8885
0.598,0.889
0.599,0.8895
0.6,0.89001
0.601,0.89051
0.602,0.89102
0.603,0.89152
0.604,0.89203
0.605,0.89254
0.606,0.89305
0.607,0.89356
0.608,0.89407
0.609,0.89459
0.61,0.8951
0.611,0.89562
0.612,0.89613
0.613,0.89665
0.614,0.89717
0.615,0.89769
0.616,0.89821
0.617,0.89873
0.618,0.89925
0.619,0.89978
0.62,0.9003
0.621,0.90082
0.622,0.90135
0.623,0.90188
0.624,0.90241
0.625,0.90294
0.626,0.90347
0.627,0.904
0.628,0.90453
0.629,0.90506
0.63,0.90559
0.631,0.90613
0.632,0.90666
0.633,0.9072
0.634,0.90774
0.635,0.90827
0.636,0.90881
0.637,0.90935
0.638,0.90989
0.639,0.91043
0.64,0.91097
0.641,0.91151
0.642,0.91205
0.643,0.9126
0.644,0.91314
0.645,0.91369
0.646,0.91423
0.647,0.91478
0.648,0.91532
0.649,0.91587
0.65,0.91642
0.651,0.91697
0.652,0.91751
0.653,0.91806
0.654,0.91861
0.655,0.91916
0.656,0.91971
0.657,0.92027
0.658,0.92082
0.659,0.92137
0.66,0.92192
0.661,0.92248
0.662,0.92303
0.663,0.92358
0.664,0.92414
0.665,0.92469
0.666,0.92525
0.667,0.9258
0.668,0.92636
0.669,0.92692
0.67,0.92747
0.671,0.92803
0.672,0.92859
0.673,0.92915
0.674,0.9297
0.675,0.93026
0.676,0.93082
0.677,0.93138
0.678,0.93194
0.679,0.9325
0.68,0.93306
0.681,0.93362
0.682,0.93418
0.683,0.93474
0.684,0.9353
0.685,0.93586
0.686,0.93642
0.687,0.93698
0.688,0.93754
0.689,0.9381
0.69,0.93866
0.691,0.93922
0.692,0.93978
0.693,0.94035
0.694,0.94091
0.695,0.94147
0.696,0.94203
0.697,0.94259
0.698,0.94315
0.699,0.94371
0.7,0.94428
0.701,0.94484
0.702,0.9454
0.703,0.94596
0.704,0.94652
0.705,0.94708
0.706,0.94764
0.707,0.9482
0.708,0.94876
0.709,0.94932
0.71,0.94988
0.711,0.95044
0.712,0.951
0.713,0.95156
0.714,0.95212
0.715,0.95268
0.716,0.95324
0.717,0.9538
0.718,0.95436
0.719,0.95492
0.72,0.95548
0.721,0.95603
0.722,0.95659
0.723,0.95715
0.724,0.95771
0.725,0.95826
0.726,0.95882
0.727,0.95937
0.728,0.95993
0.729,0.96049
0.73,0.96104
0.731,0.96159
0.732,0.96215
0.733,0.9627
0.734,0.96325
0.735,0.96381
0.736,0.96436
0.737,0.96491
0.738,0.96546
0.739,0.96601
0.74,0.96656
0.741,0.96711
0.742,0.96766
0.743,0.96821
0.744,0.96876
0.745,0.9693
0.746,0.96985
0.747,0.9704
0.748,0.97094
0.749,0.97149
0.75,0.97203
0.751,0.97258
0.752,0.97312
0.753,0.97366
0.754,0.9742
0.755,0.97474
0.756,0.97528
0.757,0.97582
0.758,0.97636
0.759,0.9769
0.76,0.97744
0.761,0.97797
0.762,0.97851
0.763,0.97904
0.764,0.97958
0.765,0.98011
0.766,0.98064
0.767,0.98118
0.768,0.98171
0.769,0.98224
0.77,0.98276
0.771,0.98329
0.772,0.98382
0.773,0.98435
0.77311,0.9844
0.77311,0.9844
0.77311,0.9844
0.77411,0.98493
0.77511,0.98545
0.77611,0.98598
0.77711,0.9865
0.77811,0.98702
0.77911,0.98754
0.78011,0.98806
0.78111,0.98858
0.78211,0.9891
0.78311,0.98961
0.78411,0.99013
0.78511,0.99064
0.78611,0.99116
0.78711,0.99167
0.78811,0.99218
0.78911,0.99269
0.79011,0.9932
0.79111,0.99371
0.79211,0.99422
0.79311,0.99472
0.79411,0.99523
0.79511,0.99573
0.79611,0.99623
0.79711,0.99673
0.79811,0.99723
0.79911,0.99773
0.80011,0.99823
0.80111,0.99873
0.80211,0.99922
0.80311,0.99972
0.80411,1.0002
0.80511,1.0007
0.80611,1.0012
0.80711,1.0017
0.80811,1.0022
0.80911,1.0027
0.81011,1.0031
0.81111,1.0036
0.81211,1.0041
0.81311,1.0046
0.81411,1.0051
0.81511,1.0056
0.81611,1.006
0.81711,1.0065
0.81811,1.007
0.81911,1.0075
0.82011,1.0079
0.82111,1.0084
0.82211,1.0089
0.82311,1.0094
0.82411,1.0098
0.82511,1.0103
0.82611,1.0108
0.82711,1.0112
0.82811,1.0117
0.82911,1.0121
0.83011,1.0126
0.83111,1.0131
0.83211,1.0135
0.83311,1.014
0.83411,1.0144
0.83511,1.0149
0.83611,1.0153
0.83711,1.0158
0.83811,1.0162
0.83911,1.0167
0.84011,1.0171
0.84111,1.0176
0.84211,1.018
0.84311,1.0185
0.84411,1.0189
0.84511,1.0194
0.84611,1.0198
0.84711,1.0202
0.84811,1.0207
0.84911,1.0211
0.85011,1.0215
0.85111,1.022
0.85211,1.0224
0.85311,1.0228
0.85411,1.0233
0.85511,1.0237
0.85611,1.0241
0.85711,1.0245
0.85811,1.025
0.85911,1.0254
0.86011,1.0258
0.86111,1.0262
0.86211,1.0266
0.86311,1.0271
0.86411,1.0275
0.86511,1.0279
0.86611,1.0283
0.86711,1.0287
0.86811,1.0291
0.86911,1.0295
0.87011,1.0299
0.87111,1.0304
0.87211,1.0308
0.87311,1.0312
0.87411,1.0316
0.87511,1.032
0.87611,1.0324
0.87711,1.0328
0.87811,1.0332
0.87911,1.0336
0.88011,1.0339
0.88111,1.0343
0.88211,1.0347
0.88311,1.0351
0.88411,1.0355
0.88511,1.0359
0.88611,1.0363
0.88711,1.0367
0.88811,1.0371
0.88911,1.0374
0.89011,1.0378
0.89111,1.0382
0.89211,1.0386
0.89311,1.0389
0.89411,1.0393
0.89511,1.0397
0.89611,1.0401
0.89711,1.0404
0.89811,1.0408
0.89911,1.0412
0.90011,1.0416
0.90111,1.0419
0.90211,1.0423
0.90311,1.0427
0.90411,1.043
0.90511,1.0434
0.90611,1.0437
0.90711,1.0441
0.90811,1.0445
0.90911,1.0448
0.91011,1.0452
0.91111,1.0455
0.91211,1.0459
0.91311,1.0462
0.91411,1.0466
0.91511,1.0469
0.91611,1.0473
0.91711,1.0476
0.91811,1.048
0.91911,1.0483
0.92011,1.0487
0.92111,1.049
0.92211,1.0494
0.92311,1.0497
0.92411,1.05
0.92511,1.0504
0.92611,1.0507
0.92711,1.0511
0.92811,1.0514
0.92911,1.0517
0.93011,1.0521
0.93111,1.0524
0.93211,1.0527
0.93311,1.053
0.93411,1.0534
0.93511,1.0537
0.93611,1.054
0.93711,1.0544
0.93811,1.0547
0.93911,1.055
0.94011,1.0553
0.94111,1.0557
0.94211,1.056
0.94311,1.0563
0.94411,1.0566
0.94511,1.0569
0.94611,1.0572
0.94711,1.0576
0.94811,1.0579
0.94911,1.0582
0.95011,1.0585
0.95111,1.0588
0.95211,1.0591
0.95311,1.0594
0.95411,1.0597
0.95511,1.06
0.95611,1.0604
0.95711,1.0607
0.95811,1.061
0.95911,1.0613
0.96011,1.0616
0.96111,1.0619
0.96211,1.0622
0.96311,1.0625
0.96411,1.0628
0.96511,1.0631
0.96611,1.0634
0.96711,1.0637
0.96811,1.064
0.96911,1.0642
0.97011,1.0645
0.97111,1.0648
0.97211,1.0651
0.97311,1.0654
0.97411,1.0657
0.97511,1.066
0.97611,1.0663
0.97711,1.0666
0.97811,1.0669
0.97911,1.0671
0.98011,1.0674
0.98111,1.0677
0.98211,1.068
0.98311,1.0683
0.98411,1.0686
0.98511,1.0688
0.98611,1.0691
0.98711,1.0694
0.98811,1.0697
0.98911,1.0699
0.99011,1.0702
0.99111,1.0705
0.99211,1.0708
0.99311,1.071
0.99411,1.0713
0.99511,1.0716
0.99611,1.0719
0.99711,1.0721
0.99811,1.0724
0.99911,1.0727
1.0001,1.0729
1.0011,1.0732
1.0021,1.0735
1.0031,1.0737
1.0041,1.074
1.0051,1.0743
1.0061,1.0745
1.0071,1.0748
1.0081,1.075
1.0091,1.0753
1.0101,1.0756
1.0111,1.0758
1.0121,1.0761
1.0131,1.0763
1.0141,1.0766
1.0151,1.0769
1.0161,1.0771
1.0171,1.0774
1.0181,1.0776
1.0191,1.0779
1.0201,1.0781
1.0211,1.0784
1.0221,1.0786
1.0231,1.0789
1.0241,1.0791
1.0251,1.0794
1.0261,1.0796
1.0271,1.0799
1.0281,1.0801
1.0291,1.0804
1.0301,1.0806
1.0311,1.0809
1.0321,1.0811
1.0331,1.0813
1.0341,1.0816
1.0351,1.0818
1.0361,1.0821
1.0371,1.0823
1.0381,1.0825
1.0391,1.0828
1.0401,1.083
1.0411,1.0833
1.0421,1.0835
1.0431,1.0837
1.0441,1.084
1.0451,1.0842
1.0461,1.0844
1.0471,1.0847
1.0481,1.0849
1.0491,1.0851
1.0501,1.0854
1.0511,1.0856
1.0521,1.0858
1.0531,1.0861
1.0541,1.0863
1.0551,1.0865
1.0561,1.0867
1.0571,1.087
1.0581,1.0872
1.0591,1.0874
1.0601,1.0876
1.0611,1.0879
1.0621,1.0881
1.0631,1.0883
1.0641,1.0885
1.0651,1.0887
1.0661,1.089
1.0671,1.0892
1.0681,1.0894
1.0691,1.0896
1.0701,1.0898
1.0711,1.0901
1.0721,1.0903
1.0731,1.0905
1.0741,1.0907
1.0751,1.0909
1.0761,1.0911
1.0771,1.0913
1.0781,1.0916
1.0791,1.0918
1.0801,1.092
1.0811,1.0922
1.0821,1.0924
1.0831,1.0926
1.0841,1.0928
1.0851,1.093
1.0861,1.0932
1.0871,1.0934
1.0881,1.0936
1.0891,1.0938
1.0901,1.094
1.0911,1.0942
1.0921,1.0944
1.0931,1.0946
1.0941,1.0948
1.0951,1.095
1.0961,1.0952
1.0971,1.0954
1.0981,1.0956
1.0991,1.0958
1.1001,1.096
1.1011,1.0962
1.1021,1.0964
1.1031,1.0966
1.1041,1.0968
1.1051,1.097
1.1061,1.0972
1.1071,1.0974
1.1081,1.0976
1.1091,1.0978
1.1101,1.098
1.1111,1.0981
1.1121,1.0983
1.1131,1.0985
1.1141,1.0987
1.1151,1.0989
1.1161,1.0991
1.1171,1.0993
1.1181,1.0994
1.1191,1.0996
1.1201,1.0998
1.1211,1.1
1.1221,1.1002
1.1231,1.1003
1.1241,1.1005
1.1251,1.1007
1.1261,1.1009
1.1271,1.1011
1.1281,1.1012
1.1291,1.1014
1.1301,1.1016
1.1311,1.1018
1.1321,1.1019
1.1331,1.1021
1.1341,1.1023
1.1351,1.1024
1.1361,1.1026
1.1371,1.1028
1.1381,1.1029
1.1391,1.1031
1.1401,1.1033
1.1411,1.1034
1.1421,1.1036
1.1431,1.1038
1.1441,1.1039
1.1451,1.1041
1.1461,1.1043
1.1471,1.1044
1.1481,1.1046
1.1491,1.1047
1.1501,1.1049
1.1511,1.1051
1.1521,1.1052
1.1531,1.1054
1.1541,1.1055
1.1551,1.1057
1.1561,1.1058
1.1571,1.106
1.1581,1.1061
1.1591,1.1063
1.1601,1.1064
1.1611,1.1066
1.1621,1.1067
1.1631,1.1069
1.1641,1.107
1.1651,1.1072
1.1661,1.1073
1.1671,1.1075
1.1681,1.1076
1.1691,1.1077
1.1701,1.1079
1.1711,1.108
1.1721,1.1082
1.1731,1.1083
1.1741,1.1084
1.1751,1.1086
1.1761,1.1087
1.1771,1.1089
1.1781,1.109
1.1791,1.1091
1.1801,1.1093
1.1811,1.1094
1.1821,1.1095
1.1831,1.1096
1.1841,1.1098
1.1851,1.1099
1.1861,1.11
1.1871,1.1102
1.1881,1.1103
1.1891,1.1104
1.1901,1.1105
1.1911,1.1107
1.1921,1.1108
1.1931,1.1109
1.1941,1.111
1.1951,1.1111
1.1961,1.1113
1.1971,1.1114
1.1981,1.1115
1.1991,1.1116
1.2001,1.1117
1.2011,1.1118
1.2021,1.1119
1.2031,1.1121
1.2041,1.1122
1.2051,1.1123
1.2061,1.1124
1.2071,1.1125
1.2081,1.1126
1.2091,1.1127
1.2101,1.1128
1.2111,1.1129
1.2121,1.113
1.2131,1.1131
1.2141,1.1132
1.2151,1.1133
1.2161,1.1134
1.2171,1.1135
1.2181,1.1136
1.2191,1.1137
1.2201,1.1138
1.2211,1.1139
1.2221,1.114
1.2231,1.1141
1.2241,1.1142
1.2251,1.1143
1.2261,1.1144
1.2271,1.1144
1.2281,1.1145
1.2291,1.1146
1.2301,1.1147
1.2311,1.1148
1.2321,1.1149
1.2331,1.115
1.2341,1.115
1.2351,1.1151
1.2361,1.1152
1.2371,1.1153
1.2381,1.1154
1.2391,1.1154
1.2401,1.1155
1.2411,1.1156
1.2421,1.1157
1.2431,1.1157
1.2441,1.1158
1.2451,1.1159
1.2461,1.1159
1.2471,1.116
1.2481,1.1161
1.2491,1.1161
1.2501,1.1162
1.2511,1.1163
1.2521,1.1163
1.2531,1.1164
1.2541,1.1165
1.2551,1.1165
1.2561,1.1166
1.2571,1.1166
1.2581,1.1167
1.2591,1.1168
1.2601,1.1168
1.2611,1.1169
1.2621,1.1169
1.2631,1.117
1.2641,1.117
1.2651,1.1171
1.2661,1.1171
1.2671,1.1172
1.2681,1.1172
1.2691,1.1173
1.2701,1.1173
1.2711,1.1174
1.2721,1.1174
1.2731,1.1174
1.2741,1.1175
1.2751,1.1175
1.2761,1.1176
1.2771,1.1176
1.2781,1.1176
1.2791,1.1177
1.2801,1.1177
1.2811,1.1177
1.2821,1.1178
1.2831,1.1178
1.2841,1.1178
1.2851,1.1179
1.2861,1.1179
1.2871,1.1179
1.2881,1.1179
1.2891,1.118
1.2901,1.118
1.2911,1.118
1.2921,1.118
1.2931,1.1181
1.2941,1.1181
1.2951,1.1181
1.2961,1.1181
1.2971,1.1181
1.2981,1.1182
1.2991,1.1182
1.3001,1.1182
1.3011,1.1182
1.3021,1.1182
1.3031,1.1182
1.3041,1.1182
1.3051,1.1182
1.3061,1.1182
1.3071,1.1183
1.3081,1.1183
1.3091,1.1183
1.3101,1.1183
1.3111,1.1183
1.3121,1.1183
1.3131,1.1183
1.3141,1.1183
1.3151,1.1183
1.3161,1.1183
1.3171,1.1183
1.3181,1.1183
1.3191,1.1183
1.3201,1.1182
1.3211,1.1182
1.3221,1.1182
1.3231,1.1182
1.3241,1.1182
1.3251,1.1182
1.3261,1.1182
1.3271,1.1182
1.3281,1.1182
1.3291,1.1181
1.3301,1.1181
1.3311,1.1181
1.3321,1.1181
1.3331,1.1181
1.3341,1.118
1.3351,1.118
1.3361,1.118
1.3371,1.118
1.3381,1.1179
1.3391,1.1179
1.3401,1.1179
1.3411,1.1179
1.3421,1.1178
1.3431,1.1178
1.3441,1.1178
1.3451,1.1177
1.3461,1.1177
1.3471,1.1177
1.3481,1.1176
1.3491,1.1176
1.3501,1.1176
1.3511,1.1175
1.3521,1.1175
1.3531,1.1174
1.3541,1.1174
1.3551,1.1173
1.3561,1.1173
1.3571,1.1173
1.3581,1.1172
1.3591,1.1172
1.3601,1.1171
1.3611,1.1171
1.3621,1.117
1.3631,1.117
1.3641,1.1169
1.3651,1.1169
1.3661,1.1168
1.3671,1.1167
1.3681,1.1167
1.3691,1.1166
1.3701,1.1166
1.3711,1.1165
1.3721,1.1164
1.3731,1.1164
1.3741,1.1163
1.3751,1.1163
1.3761,1.1162
1.3771,1.1161
1.3781,1.1161
1.3791,1.116
1.3801,1.1159
1.3811,1.1158
1.3821,1.1158
1.3831,1.1157
1.3841,1.1156
1.3851,1.1156
1.3861,1.1155
1.3871,1.1154
1.3881,1.1153
1.3891,1.1152
1.3901,1.1152
1.3911,1.1151
1.3921,1.115
1.3931,1.1149
1.3941,1.1148
1.3951,1.1147
1.3961,1.1147
1.3971,1.1146
1.3981,1.1145
1.3991,1.1144
1.4001,1.1143
1.4011,1.1142
1.4021,1.1141
1.4031,1.114
1.4041,1.1139
1.4051,1.1138
1.4061,1.1137
1.4071,1.1136
1.4081,1.1135
1.4091,1.1134
1.4101,1.1133
1.4111,1.1132
1.4121,1.1131
1.4131,1.113
1.4141,1.1129
1.4151,1.1128
1.4161,1.1127
1.4171,1.1126
1.4181,1.1125
1.4191,1.1124
1.4201,1.1123
1.4211,1.1122
1.4221,1.1121
1.4231,1.1119
1.4241,1.1118
1.4251,1.1117
1.4261,1.1116
1.4271,1.1115
1.4281,1.1114
1.4291,1.1112
1.4301,1.1111
1.4311,1.111
1.4321,1.1109
1.4331,1.1108
1.4341,1.1106
1.4351,1.1105
1.4361,1.1104
1.4371,1.1102
1.4381,1.1101
1.4391,1.11
1.4401,1.1099
1.4411,1.1097
1.4421,1.1096
1.4431,1.1095
1.4441,1.1093
1.4451,1.1092
1.4461,1.109
1.4471,1.1089
1.4481,1.1088
1.4491,1.1086
1.4501,1.1085
1.4511,1.1083
1.4521,1.1082
1.4531,1.1081
1.4541,1.1079
1.4551,1.1078
1.4561,1.1076
1.4571,1.1075
1.4581,1.1073
1.4591,1.1072
1.4601,1.107
1.4611,1.1069
1.4621,1.1067
1.4631,1.1066
1.4641,1.1064
1.4651,1.1062
1.4661,1.1061
1.4671,1.1059
1.4681,1.1058
1.4691,1.1056
1.4701,1.1054
1.4711,1.1053
1.4721,1.1051
1.4731,1.105
1.4741,1.1048
1.4751,1.1046
1.4761,1.1045
1.4771,1.1043
1.4781,1.1041
1.4791,1.1039
1.4801,1.1038
1.4811,1.1036
1.4821,1.1034
1.4831,1.1032
1.4841,1.1031
1.4851,1.1029
1.4861,1.1027
1.4871,1.1025
1.4881,1.1024
1.4891,1.1022
1.4901,1.102
1.4911,1.1018
1.4921,1.1016
1.4931,1.1014
1.4941,1.1013
1.4951,1.1011
1.4961,1.1009
1.4971,1.1007
1.4981,1.1005
1.4991,1.1003
1.5001,1.1001
1.5011,1.0999
1.5021,1.0997
1.5031,1.0995
1.5041,1.0993
1.5051,1.0991
1.5061,1.0989
1.5071,1.0987
1.5081,1.0985
1.5091,1.0983
1.5101,1.0981
1.5111,1.0979
1.5121,1.0977
1.5131,1.0975
1.5141,1.0973
1.5151,1.0971
1.5161,1.0969
1.5171,1.0967
1.5181,1.0965
1.5191,1.0963
1.5201,1.0961
1.5211,1.0958
1.5221,1.0956
1.5231,1.0954
1.5241,1.0952
1.5251,1.095
1.5261,1.0948
1.5271,1.0945
1.5281,1.0943
1.5291,1.0941
1.5301,1.0939
1.5311,1.0936
1.5321,1.0934
1.5331,1.0932
1.5341,1.093
1.5351,1.0927
1.5361,1.0925
1.5371,1.0923
1.5381,1.092
1.5391,1.0918
1.5401,1.0916
1.5411,1.0913
1.5421,1.0911
1.5431,1.0909
1.5441,1.0906
1.5451,1.0904
1.5461,1.0902
1.5471,1.0899
1.5481,1.0897
1.5491,1.0894
1.5501,1.0892
1.5511,1.0889
1.5521,1.0887
1.5531,1.0884
1.5541,1.0882
1.5551,1.0879
1.5561,1.0877
1.5571,1.0874
1.5581,1.0872
1.5591,1.0869
1.5601,1.0867
1.5611,1.0864
1.5621,1.0862
1.5631,1.0859
1.5641,1.0857
1.5651,1.0854
1.5661,1.0851
1.5671,1.0849
1.5681,1.0846
1.5691,1.0843
1.5701,1.0841
1.5711,1.0838
1.5721,1.0836
1.5731,1.0833
1.5741,1.083
1.5751,1.0827
1.5761,1.0825
1.5771,1.0822
1.5781,1.0819
1.5791,1.0817
1.5801,1.0814
1.5811,1.0811
1.5821,1.0808
1.5831,1.0805
1.5841,1.0803
1.5851,1.08
1.5861,1.0797
1.5871,1.0794
1.5881,1.0791
1.5891,1.0788
1.5901,1.0786
1.5911,1.0783
1.5921,1.078
1.5931,1.0777
1.5941,1.0774
1.5951,1.0771
1.5961,1.0768
1.5971,1.0765
1.5981,1.0762
1.5991,1.0759
1.6001,1.0756
1.6011,1.0753
1.6021,1.075
1.6031,1.0747
1.6041,1.0744
1.6051,1.0741
1.6061,1.0738
1.6071,1.0735
1.6081,1.0732
1.6091,1.0729
1.6101,1.0726
1.6111,1.0723
1.6121,1.072
1.6131,1.0717
1.6141,1.0714
1.6151,1.0711
1.6161,1.0707
1.6171,1.0704
1.6181,1.0701
1.6191,1.0698
1.6201,1.0695
1.6211,1.0692
1.6221,1.0688
1.6231,1.0685
1.6241,1.0682
1.6251,1.0679
1.6261,1.0675
1.6271,1.0672
1.6281,1.0669
1.6291,1.0666
1.6301,1.0662
1.6311,1.0659
1.6321,1.0656
1.6331,1.0652
1.6341,1.0649
1.6351,1.0646
1.6361,1.0642
1.6371,1.0639
1.6381,1.0636
1.6391,1.0632
1.6401,1.0629
1.6411,1.0625
1.6421,1.0622
1.6431,1.0618
1.6441,1.0615
1.6451,1.0612
1.6461,1.0608
1.6471,1.0605
1.6481,1.0601
1.6491,1.0598
1.6501,1.0594
1.6511,1.0591
1.6521,1.0587
1.6531,1.0584
1.6541,1.058
1.6551,1.0576
1.6561,1.0573
1.6571,1.0569
1.6581,1.0566
1.6591,1.0562
1.6601,1.0558
1.6611,1.0555
1.6621,1.0551
1.6631,1.0547
1.6641,1.0544
1.6651,1.054
1.6661,1.0536
1.6671,1.0533
1.6681,1.0529
1.6691,1.0525
1.6701,1.0522
1.6711,1.0518
1.6721,1.0514
1.6731,1.051
1.6741,1.0506
1.6751,1.0503
1.6761,1.0499
1.6771,1.0495
1.6781,1.0491
1.6791,1.0487
1.6801,1.0484
1.6811,1.048
1.6821,1.0476
1.6831,1.0472
1.6841,1.0468
1.6851,1.0464
1.6861,1.046
1.6871,1.0456
1.6881,1.0452
1.6891,1.0448
1.6901,1.0444
1.6911,1.044
1.6921,1.0436
1.6931,1.0432
1.6941,1.0428
1.6951,1.0424
1.6961,1.042
1.6971,1.0416
1.6981,1.0412
1.6991,1.0408
1.7001,1.0404
1.7011,1.04
1.7021,1.0396
1.7031,1.0392
1.7041,1.0388
1.7051,1.0384
1.7061,1.038
1.7071,1.0375
1.7081,1.0371
1.7091,1.0367
1.7101,1.0363
1.7111,1.0359
1.7121,1.0354
1.7131,1.035
1.7141,1.0346
1.7151,1.0342
1.7161,1.0337
1.7171,1.0333
1.7181,1.0329
1.7191,1.0325
1.7201,1.032
1.7211,1.0316
1.7221,1.0312
1.7231,1.0307
1.7241,1.0303
1.7251,1.0299
1.7261,1.0294
1.7271,1.029
1.7281,1.0285
1.7291,1.0281
1.7301,1.0277
1.7311,1.0272
1.7321,1.0268
1.7331,1.0263
1.7341,1.0259
1.7351,1.0254
1.7361,1.025
1.7371,1.0245
1.7381,1.0241
1.7391,1.0236
1.7401,1.0232
1.7411,1.0227
1.7421,1.0223
1.7431,1.0218
1.7441,1.0214
1.7451,1.0209
1.7461,1.0204
1.7471,1.02
1.7481,1.0195
1.7491,1.019
1.7501,1.0186
1.7511,1.0181
1.7521,1.0176
1.7531,1.0172
1.7541,1.0167
1.7551,1.0162
1.7561,1.0158
1.7571,1.0153
1.7581,1.0148
1.7591,1.0143
1.7601,1.0139
1.7611,1.0134
1.7621,1.0129
1.7631,1.0124
1.7641,1.0119
1.7651,1.0115
1.7661,1.011
1.7671,1.0105
1.7681,1.01
1.7691,1.0095
1.7701,1.009
1.7711,1.0085
1.7721,1.0081
1.7731,1.0076
1.7741,1.0071
1.7751,1.0066
1.7761,1.0061
1.7771,1.0056
1.7781,1.0051
1.7791,1.0046
1.7801,1.0041
1.7811,1.0036
1.7821,1.0031
1.7831,1.0026
1.7841,1.0021
1.7851,1.0016
1.7861,1.0011
1.7871,1.0006
1.7881,1
1.7891,0.99953
1.7901,0.99902
1.7911,0.99851
1.7921,0.99799
1.7931,0.99748
1.7941,0.99696
1.7951,0.99644
1.7961,0.99592
1.7971,0.9954
1.7981,0.99488
1.7991,0.99436
1.8001,0.99383
1.8011,0.99331
1.8021,0.99278
1.8031,0.99225
1.8041,0.99173
1.8051,0.9912
1.8061,0.99066
1.8071,0.99013
1.8081,0.9896
1.8091,0.98906
1.8101,0.98853
1.8111,0.98799
1.8121,0.98745
1.8131,0.98691
1.8141,0.98637
1.8151,0.98583
1.8161,0.98529
1.8171,0.98474
1.8181,0.9842
1.8191,0.98365
1.8201,0.9831
1.8211,0.98255
1.8221,0.982
1.8231,0.98145
1.8241,0.9809
1.8251,0.98035
1.8261,0.97979
1.8271,0.97924
1.8281,0.97868
1.8291,0.97812
1.8301,0.97756
1.8311,0.977
1.8321,0.97644
1.8331,0.97587
1.8341,0.97531
1.8351,0.97474
1.8361,0.97417
1.8371,0.97361
1.8381,0.97304
1.8391,0.97247
1.8401,0.97189
1.8411,0.97132
1.8412,0.97127
1.8412,0.97127


==> Data/Figure02_2/Figure02_2_dgamma.csv <==
0,-0.24427
0.001,-0.24505
0.002,-0.24583
0.003,-0.24662
0.004,-0.2474
0.005,-0.24818
0.006,-0.24897
0.007,-0.24975
0.008,-0.25054
0.009,-0.25133
0.01,-0.25211
0.011,-0.2529
0.012,-0.25369
0.013,-0.25448
0.014,-0.25527
0.015,-0.25606
0.016,-0.25685
0.017,-0.25764
0.018,-0.25844
0.019,-0.25923
0.02,-0.26002
0.021,-0.26081
0.022,-0.26161
0.023,-0.2624
0.024,-0.2632
0.025,-0.26399
0.026,-0.26479
0.027,-0.26559
0.028,-0.26639
0.029,-0.26718
0.03,-0.26798
0.031,-0.26878
0.032,-0.26958
0.033,-0.27038
0.034,-0.27118
0.035,-0.27198
0.036,-0.27278
0.037,-0.27358
0.038,-0.27438
0.039,-0.27519
0.04,-0.27599
0.041,-0.27679
0.042,-0.2776
0.043,-0.2784
0.044,-0.2792
0.045,-0.28001
0.046,-0.28081
0.047,-0.28162
0.048,-0.28242
0.049,-0.28323
0.05,-0.28404
0.051,-0.28484
0.052,-0.28565
0.053,-0.28646
0.054,-0.28726
0.055,-0.28807
0.056,-0.28888
0.057,-0.28969
0.058,-0.2905
0.059,-0.2913
0.06,-0.29211
0.061,-0.29292
0.062,-0.29373
0.063,-0.29454
0.064,-0.29535
0.065,-0.29616
0.066,-0.29697
0.067,-0.29778
0.068,-0.29859
0.069,-0.2994
0.07,-0.30021
0.071,-0.30103
0.072,-0.30184
0.073,-0.30265
0.074,-0.30346
0.075,-0.30427
0.076,-0.30508
0.077,-0.30589
0.078,-0.3067
0.079,-0.30752
0.08,-0.30833
0.081,-0.30914
0.082,-0.30995
0.083,-0.31076
0.084,-0.31157
0.085,-0.31239
0.086,-0.3132
0.087,-0.31401
0.088,-0.31482
0.089,-0.31563
0.09,-0.31644
0.091,-0.31725
0.092,-0.31807
0.093,-0.31888
0.094,-0.31969
0.095,-0.3205
0.096,-0.32131
0.097,-0.32212
0.098,-0.32293
0.099,-0.32374
0.1,-0.32455
0.101,-0.32536
0.102,-0.32617
0.103,-0.32698
0.104,-0.32779
0.105,-0.3286
0.106,-0.3294
0.107,-0.33021
0.108,-0.33102
0.109,-0.33183
0.11,-0.33263
0.111,-0.33344
0.112,-0.33425
0.113,-0.33505
0.114,-0.33586
0.115,-0.33667
0.116,-0.33747
0.117,-0.33828
0.118,-0.33908
0.119,-0.33988
0.12,-0.34069
0.121,-0.34149
0.122,-0.34229
0.123,-0.34309
0.124,-0.3439
0.125,-0.3447
0.126,-0.3455
0.127,-0.3463
0.128,-0.3471
0.129,-0.34789
0.13,-0.34869
0.131,-0.34949
0.132,-0.35029
0.133,-0.35108
0.134,-0.35188
0.135,-0.35267
0.136,-0.35347
0.137,-0.35426
0.138,-0.35505
0.139,-0.35584
0.14,-0.35664
0.141,-0.35743
0.142,-0.35822
0.143,-0.35901
0.144,-0.35979
0.145,-0.36058
0.146,-0.36137
0.147,-0.36215
0.148,-0.36294
0.149,-0.36372
0.15,-0.3645
0.151,-0.36529
0.152,-0.36607
0.153,-0.36685
0.154,-0.36763
0.155,-0.36841
0.156,-0.36918
0.157,-0.36996
0.158,-0.37073
0.159,-0.37151
0.16,-0.37228
0.161,-0.37305
0.162,-0.37383
0.163,-0.37459
0.164,-0.37536
0.165,-0.37613
0.166,-0.3769
0.167,-0.37766
0.168,-0.37843
0.169,-0.37919
0.17,-0.37995
0.171,-0.38071
0.172,-0.38147
0.173,-0.38223
0.174,-0.38299
0.175,-0.38374
0.176,-0.3845
0.177,-0.38525
0.178,-0.386
0.179,-0.38675
0.18,-0.3875
0.181,-0.38825
0.182,-0.38899
0.183,-0.38974
0.184,-0.39048
0.185,-0.39122
0.186,-0.39196
0.187,-0.3927
0.188,-0.39344
0.189,-0.39417
0.19,-0.3949
0.191,-0.39564
0.192,-0.39637
0.193,-0.3971
0.194,-0.39782
0.195,-0.39855
0.196,-0.39927
0.197,-0.4
0.198,-0.40072
0.199,-0.40144
0.2,-0.40215
0.201,-0.40287
0.202,-0.40358
0.203,-0.40429
0.204,-0.405
0.205,-0.40571
0.206,-0.40642
0.207,-0.40712
0.208,-0.40782
0.209,-0.40853
0.21,-0.40922
0.211,-0.40992
0.212,-0.41062
0.213,-0.41131
0.214,-0.412
0.215,-0.41269
0.216,-0.41338
0.217,-0.41406
0.218,-0.41474
0.219,-0.41542
0.22,-0.4161
0.221,-0.41678
0.222,-0.41745
0.223,-0.41813
0.224,-0.4188
0.225,-0.41946
0.226,-0.42013
0.227,-0.42079
0.228,-0.42145
0.229,-0.42211
0.23,-0.42277
0.231,-0.42342
0.232,-0.42407
0.233,-0.42472
0.234,-0.42537
0.235,-0.42602
0.236,-0.42666
0.237,-0.4273
0.238,-0.42794
0.239,-0.42857
0.24,-0.42921
0.241,-0.42984
0.242,-0.43046
0.243,-0.43109
0.244,-0.43171
0.245,-0.43233
0.246,-0.43295
0.247,-0.43356
0.248,-0.43418
0.249,-0.43479
0.25,-0.43539
0.251,-0.436
0.252,-0.4366
0.253,-0.4372
0.254,-0.4378
0.255,-0.43839
0.256,-0.43898
0.257,-0.43957
0.258,-0.44016
0.259,-0.44074
0.26,-0.44132
0.261,-0.4419
0.262,-0.44247
0.263,-0.44304
0.264,-0.44361
0.265,-0.44418
0.266,-0.44474
0.267,-0.4453
0.268,-0.44586
0.269,-0.44641
0.27,-0.44696
0.271,-0.44751
0.272,-0.44805
0.273,-0.4486
0.274,-0.44913
0.275,-0.44967
0.276,-0.4502
0.277,-0.45073
0.278,-0.45126
0.279,-0.45178
0.28,-0.4523
0.281,-0.45282
0.282,-0.45334
0.283,-0.45385
0.284,-0.45435
0.285,-0.45486
0.286,-0.45536
0.287,-0.45586
0.288,-0.45635
0.289,-0.45684
0.29,-0.45733
0.291,-0.45782
0.292,-0.4583
0.293,-0.45878
0.294,-0.45925
0.295,-0.45973
0.296,-0.46019
0.297,-0.46066
0.298,-0.46112
0.299,-0.46158
0.3,-0.46203
0.301,-0.46248
0.302,-0.46293
0.303,-0.46338
0.304,-0.46382
0.305,-0.46426
0.306,-0.46469
0.307,-0.46512
0.308,-0.46555
0.309,-0.46597
0.31,-0.46639
0.311,-0.46681
0.312,-0.46722
0.313,-0.46763
0.314,-0.46803
0.315,-0.46844
0.316,-0.46883
0.317,-0.46923
0.318,-0.46962
0.319,-0.47001
0.32,-0.47039
0.321,-0.47077
0.322,-0.47115
0.323,-0.47152
0.324,-0.47189
0.325,-0.47225
0.326,-0.47262
0.327,-0.47297
0.328,-0.47333
0.329,-0.47368
0.33,-0.47402
0.331,-0.47437
0.332,-0.47471
0.333,-0.47504
0.334,-0.47537
0.335,-0.4757
0.336,-0.47602
0.337,-0.47634
0.338,-0.47666
0.339,-0.47697
0.34,-0.47728
0.341,-0.47759
0.342,-0.47789
0.343,-0.47818
0.344,-0.47848
0.345,-0.47876
0.346,-0.47905
0.347,-0.47933
0.348,-0.47961
0.349,-0.47988
0.35,-0.48015
0.351,-0.48042
0.352,-0.48068
0.353,-0.48093
0.354,-0.48119
0.355,-0.48144
0.356,-0.48168
0.357,-0.48193
0.358,-0.48216
0.359,-0.4824
0.36,-0.48263
0.361,-0.48285
0.362,-0.48307
0.363,-0.48329
0.364,-0.48351
0.365,-0.48371
0.366,-0.48392
0.367,-0.48412
0.368,-0.48432
0.369,-0.48451
0.37,-0.4847
0.371,-0.48489
0.372,-0.48507
0.373,-0.48525
0.374,-0.48542
0.375,-0.48559
0.376,-0.48576
0.377,-0.48592
0.378,-0.48607
0.379,-0.48623
0.38,-0.48638
0.381,-0.48652
0.382,-0.48666
0.383,-0.4868
0.384,-0.48693
0.385,-0.48706
0.386,-0.48719
0.387,-0.48731
0.388,-0.48742
0.389,-0.48754
0.39,-0.48764
0.391,-0.48775
0.392,-0.48785
0.393,-0.48795
0.394,-0.48804
0.395,-0.48813
0.396,-0.48821
0.397,-0.48829
0.398,-0.48837
0.399,-0.48844
0.4,-0.48851
0.401,-0.48857
0.402,-0.48863
0.403,-0.48869
0.404,-0.48874
0.405,-0.48879
0.406,-0.48883
0.407,-0.48887
0.408,-0.4889
0.409,-0.48894
0.41,-0.48896
0.411,-0.48899
0.412,-0.48901
0.413,-0.48902
0.414,-0.48903
0.415,-0.48904
0.416,-0.48904
0.417,-0.48904
0.418,-0.48904
0.419,-0.48903
0.42,-0.48902
0.421,-0.489
0.422,-0.48898
0.423,-0.48896
0.424,-0.48893
0.425,-0.4889
0.426,-0.48886
0.427,-0.48882
0.428,-0.48877
0.429,-0.48873
0.43,-0.48867
0.431,-0.48862
0.432,-0.48856
0.433,-0.48849
0.434,-0.48843
0.435,-0.48835
0.436,-0.48828
0.437,-0.4882
0.438,-0.48812
0.439,-0.48803
0.44,-0.48794
0.441,-0.48784
0.442,-0.48774
0.443,-0.48764
0.444,-0.48753
0.445,-0.48742
0.446,-0.48731
0.447,-0.48719
0.448,-0.48707
0.449,-0.48694
0.45,-0.48682
0.451,-0.48668
0.452,-0.48655
0.453,-0.48641
0.454,-0.48626
0.455,-0.48611
0.456,-0.48596
0.457,-0.48581
0.458,-0.48565
0.459,-0.48548
0.46,-0.48532
0.461,-0.48515
0.462,-0.48497
0.463,-0.4848
0.464,-0.48461
0.465,-0.48443
0.466,-0.48424
0.467,-0.48405
0.468,-0.48385
0.469,-0.48365
0.47,-0.48345
0.471,-0.48325
0.472,-0.48304
0.473,-0.48282
0.474,-0.4826
0.475,-0.48238
0.476,-0.48216
0.477,-0.48193
0.478,-0.4817
0.479,-0.48147
0.48,-0.48123
0.481,-0.48099
0.482,-0.48074
0.483,-0.4805
0.484,-0.48024
0.485,-0.47999
0.486,-0.47973
0.487,-0.47947
0.488,-0.4792
0.489,-0.47894
0.49,-0.47866
0.491,-0.47839
0.492,-0.47811
0.493,-0.47783
0.494,-0.47754
0.495,-0.47726
0.496,-0.47696
0.497,-0.47667
0.498,-0.47637
0.499,-0.47607
0.5,-0.47577
0.501,-0.47546
0.502,-0.47515
0.503,-0.47484
0.504,-0.47452
0.505,-0.4742
0.506,-0.47388
0.507,-0.47355
0.508,-0.47322
0.509,-0.47289
0.51,-0.47255
0.511,-0.47221
0.512,-0.47187
0.513,-0.47153
0.514,-0.47118
0.515,-0.47083
0.516,-0.47048
0.517,-0.47012
0.518,-0.46976
0.519,-0.4694
0.52,-0.46903
0.521,-0.46867
0.522,-0.4683
0.523,-0.46792
0.524,-0.46755
0.525,-0.46717
0.526,-0.46678
0.527,-0.4664
0.528,-0.46601
0.529,-0.46562
0.53,-0.46523
0.531,-0.46483
0.532,-0.46443
0.533,-0.46403
0.534,-0.46363
0.535,-0.46322
0.536,-0.46281
0.537,-0.4624
0.538,-0.46199
0.539,-0.46157
0.54,-0.46115
0.541,-0.46073
0.542,-0.4603
0.543,-0.45987
0.544,-0.45944
0.545,-0.45901
0.546,-0.45857
0.547,-0.45814
0.548,-0.4577
0.549,-0.45725
0.55,-0.45681
0.551,-0.45636
0.552,-0.45591
0.553,-0.45546
0.554,-0.455
0.555,-0.45455
0.556,-0.45409
0.557,-0.45363
0.558,-0.45316
0.559,-0.4527
0.56,-0.45223
0.561,-0.45176
0.562,-0.45128
0.563,-0.45081
0.564,-0.45033
0.565,-0.44985
0.566,-0.44937
0.567,-0.44888
0.568,-0.4484
0.569,-0.44791
0.57,-0.44742
0.571,-0.44692
0.572,-0.44643
0.573,-0.44593
0.574,-0.44543
0.575,-0.44493
0.576,-0.44443
0.577,-0.44392
0.578,-0.44342
0.579,-0.44291
0.58,-0.4424
0.581,-0.44188
0.582,-0.44137
0.583,-0.44085
0.584,-0.44033
0.585,-0.43981
0.586,-0.43929
0.587,-0.43876
0.588,-0.43824
0.589,-0.43771
0.59,-0.43718
0.591,-0.43665
0.592,-0.43611
0.593,-0.43558
0.594,-0.43504
0.595,-0.4345
0.596,-0.43396
0.597,-0.43341
0.598,-0.43287
0.599,-0.43232
0.6,-0.43178
0.601,-0.43123
0.602,-0.43068
0.603,-0.43012
0.604,-0.42957
0.605,-0.42901
0.606,-0.42845
0.607,-0.42789
0.608,-0.42733
0.609,-0.42677
0.61,-0.42621
0.611,-0.42564
0.612,-0.42507
0.613,-0.42451
0.614,-0.42394
0.615,-0.42336
0.616,-0.42279
0.617,-0.42222
0.618,-0.42164
0.619,-0.42106
0.62,-0.42048
0.621,-0.4199
0.622,-0.41932
0.623,-0.41874
0.624,-0.41816
0.625,-0.41757
0.626,-0.41698
0.627,-0.41639
0.628,-0.41581
0.629,-0.41521
0.63,-0.41462
0.631,-0.41403
0.632,-0.41343
0.633,-0.41284
0.634,-0.41224
0.635,-0.41164
0.636,-0.41104
0.637,-0.41044
0.638,-0.40984
0.639,-0.40924
0.64,-0.40863
0.641,-0.40803
0.642,-0.40742
0.643,-0.40681
0.644,-0.4062
0.645,-0.40559
0.646,-0.40498
0.647,-0.40437
0.648,-0.40376
0.649,-0.40314
0.65,-0.40253
0.651,-0.40191
0.652,-0.4013
0.653,-0.40068
0.654,-0.40006
0.655,-0.39944
0.656,-0.39882
0.657,-0.39819
0.658,-0.39757
0.659,-0.39695
0.66,-0.39632
0.661,-0.3957
0.662,-0.39507
0.663,-0.39444
0.664,-0.39381
0.665,-0.39318
0.666,-0.39255
0.667,-0.39192
0.668,-0.39129
0.669,-0.39066
0.67,-0.39002
0.671,-0.38939
0.672,-0.38875
0.673,-0.38812
0.674,-0.38748
0.675,-0.38684
0.676,-0.38621
0.677,-0.38557
0.678,-0.38493
0.679,-0.38429
0.68,-0.38365
0.681,-0.383
0.682,-0.38236
0.683,-0.38172
0.684,-0.38107
0.685,-0.38043
0.686,-0.37979
0.687,-0.37914
0.688,-0.37849
0.689,-0.37785
0.69,-0.3772
0.691,-0.37655
0.692,-0.3759
0.693,-0.37525
0.694,-0.3746
0.695,-0.37395
0.696,-0.3733
0.697,-0.37265
0.698,-0.372
0.699,-0.37134
0.7,-0.37069
0.701,-0.37004
0.702,-0.36938
0.703,-0.36873
0.704,-0.36807
0.705,-0.36741
0.706,-0.36676
0.707,-0.3661
0.708,-0.36544
0.709,-0.36479
0.71,-0.36413
0.711,-0.36347
0.712,-0.36281
0.713,-0.36215
0.714,-0.36149
0.715,-0.36083
0.716,-0.36017
0.717,-0.35951
0.718,-0.35885
0.719,-0.35819
0.72,-0.35752
0.721,-0.35686
0.722,-0.3562
0.723,-0.35554
0.724,-0.35487
0.725,-0.35421
0.726,-0.35354
0.727,-0.35288
0.728,-0.35221
0.729,-0.35155
0.73,-0.35088
0.731,-0.35022
0.732,-0.34955
0.733,-0.34889
0.734,-0.34822
0.735,-0.34755
0.736,-0.34689
0.737,-0.34622
0.738,-0.34555
0.739,-0.34488
0.74,-0.34422
0.741,-0.34355
0.742,-0.34288
0.743,-0.34221
0.744,-0.34154
0.745,-0.34087
0.746,-0.3402
0.747,-0.33953
0.748,-0.33886
0.749,-0.33819
0.75,-0.33752
0.751,-0.33685
0.752,-0.33618
0.753,-0.33551
0.754,-0.33484
0.755,-0.33417
0.756,-0.3335
0.757,-0.33283
0.758,-0.33216
0.759,-0.33149
0.76,-0.33082
0.761,-0.33015
0.762,-0.32947
0.763,-0.3288
0.764,-0.32813
0.765,-0.32746
0.766,-0.32679
0.767,-0.32612
0.768,-0.32544
0.769,-0.32477
0.77,-0.3241
0.771,-0.32343
0.772,-0.32276
0.773,-0.32208
0.77311,-0.32201
0.77311,-0.32201
0.77311,-0.32201
0.77411,-0.3204
0.77511,-0.31879
0.77611,-0.31717
0.77711,-0.31554
0.77811,-0.31391
0.77911,-0.31227
0.78011,-0.31063
0.78111,-0.30898
0.78211,-0.30732
0.78311,-0.30566
0.78411,-0.304
0.78511,-0.30232
0.78611,-0.30065
0.78711,-0.29896
0.78811,-0.29728
0.78911,-0.29558
0.79011,-0.29388
0.79111,-0.29218
0.79211,-0.29047
0.79311,-0.28875
0.79411,-0.28703
0.79511,-0.28531
0.79611,-0.28357
0.79711,-0.28184
0.79811,-0.2801
0.79911,-0.27835
0.80011,-0.2766
0.80111,-0.27484
0.80211,-0.27308
0.80311,-0.27131
0.80411,-0.26954
0.80511,-0.26776
0.80611,-0.26598
0.80711,-0.26419
0.80811,-0.2624
0.80911,-0.2606
0.81011,-0.2588
0.81111,-0.25699
0.81211,-0.25518
0.81311,-0.25336
0.81411,-0.25154
0.81511,-0.24971
0.81611,-0.24788
0.81711,-0.24605
0.81811,-0.24421
0.81911,-0.24236
0.82011,-0.24051
0.82111,-0.23866
0.82211,-0.2368
0.82311,-0.23494
0.82411,-0.23307
0.82511,-0.2312
0.82611,-0.22933
0.82711,-0.22745
0.82811,-0.22557
0.82911,-0.22368
0.83011,-0.22179
0.83111,-0.21989
0.83211,-0.21799
0.83311,-0.21609
0.83411,-0.21418
0.83511,-0.21227
0.83611,-0.21035
0.83711,-0.20843
0.83811,-0.20651
0.83911,-0.20458
0.84011,-0.20265
0.84111,-0.20072
0.84211,-0.19878
0.84311,-0.19684
0.84411,-0.19489
0.84511,-0.19294
0.84611,-0.19099
0.84711,-0.18904
0.84811,-0.18708
0.84911,-0.18511
0.85011,-0.18315
0.85111,-0.18118
0.85211,-0.17921
0.85311,-0.17723
0.85411,-0.17525
0.85511,-0.17327
0.85611,-0.17129
0.85711,-0.1693
0.85811,-0.16731
0.85911,-0.16531
0.86011,-0.16332
0.86111,-0.16132
0.86211,-0.15932
0.86311,-0.15731
0.86411,-0.1553
0.86511,-0.15329
0.86611,-0.15128
0.86711,-0.14926
0.86811,-0.14725
0.86911,-0.14522
0.87011,-0.1432
0.87111,-0.14117
0.87211,-0.13915
0.87311,-0.13712
0.87411,-0.13508
0.87511,-0.13305
0.87611,-0.13101
0.87711,-0.12897
0.87811,-0.12693
0.87911,-0.12488
0.88011,-0.12284
0.88111,-0.12079
0.88211,-0.11874
0.88311,-0.11668
0.88411,-0.11463
0.88511,-0.11257
0.88611,-0.11051
0.88711,-0.10845
0.88811,-0.10639
0.88911,-0.10433
0.89011,-0.10226
0.89111,-0.10019
0.89211,-0.098124
0.89311,-0.096053
0.89411,-0.09398
0.89511,-0.091905
0.89611,-0.089829
0.89711,-0.087752
0.89811,-0.085673
0.89911,-0.083592
0.90011,-0.08151
0.90111,-0.079427
0.90211,-0.077342
0.90311,-0.075256
0.90411,-0.073168
0.90511,-0.071079
0.90611,-0.068989
0.90711,-0.066898
0.90811,-0.064805
0.90911,-0.062711
0.91011,-0.060616
0.91111,-0.05852
0.91211,-0.056423
0.91311,-0.054324
0.91411,-0.052225
0.91511,-0.050124
0.91611,-0.048023
0.91711,-0.04592
0.91811,-0.043816
0.91911,-0.041712
0.92011,-0.039606
0.92111,-0.0375
0.92211,-0.035393
0.92311,-0.033285
0.92411,-0.031176
0.92511,-0.029066
0.92611,-0.026955
0.92711,-0.024844
0.92811,-0.022732
0.92911,-0.020619
0.93011,-0.018505
0.93111,-0.016391
0.93211,-0.014276
0.93311,-0.01216
0.93411,-0.010044
0.93511,-0.007927
0.93611,-0.0058094
0.93711,-0.0036913
0.93811,-0.0015725
0.93911,0.00054686
0.94011,0.0026667
0.94111,0.0047872
0.94211,0.0069081
0.94311,0.0090296
0.94411,0.011152
0.94511,0.013274
0.94611,0.015397
0.94711,0.01752
0.94811,0.019644
0.94911,0.021768
0.95011,0.023893
0.95111,0.026018
0.95211,0.028143
0.95311,0.030269
0.95411,0.032395
0.95511,0.034522
0.95611,0.036649
0.95711,0.038776
0.95811,0.040904
0.95911,0.043032
0.96011,0.04516
0.96111,0.047288
0.96211,0.049417
0.96311,0.051546
0.96411,0.053675
0.96511,0.055805
0.96611,0.057935
0.96711,0.060065
0.96811,0.062195
0.96911,0.064326
0.97011,0.066457
0.97111,0.068588
0.97211,0.070719
0.97311,0.07285
0.97411,0.074982
0.97511,0.077114
0.97611,0.079246
0.97711,0.081378
0.97811,0.08351
0.97911,0.085643
0.98011,0.087775
0.98111,0.089908
0.98211,0.092041
0.98311,0.094174
0.98411,0.096307
0.98511,0.09844
0.98611,0.10057
0.98711,0.10271
0.98811,0.10484
0.98911,0.10697
0.99011,0.10911
0.99111,0.11124
0.99211,0.11338
0.99311,0.11551
0.99411,0.11764
0.99511,0.11978
0.99611,0.12191
0.99711,0.12405
0.99811,0.12618
0.99911,0.12832
1.0001,0.13045
1.0011,0.13258
1.0021,0.13472
1.0031,0.13685
1.0041,0.13899
1.0051,0.14112
1.0061,0.14326
1.0071,0.14539
1.0081,0.14753
1.0091,0.14966
1.0101,0.1518
1.0111,0.15393
1.0121,0.15606
1.0131,0.1582
1.0141,0.16033
1.0151,0.16247
1.0161,0.1646
1.0171,0.16673
1.0181,0.16887
1.0191,0.171
1.0201,0.17314
1.0211,0.17527
1.0221,0.1774
1.0231,0.17954
1.0241,0.18167
1.0251,0.1838
1.0261,0.18593
1.0271,0.18807
1.0281,0.1902
1.0291,0.19233
1.0301,0.19446
1.0311,0.1966
1.0321,0.19873
1.0331,0.20086
1.0341,0.20299
1.0351,0.20512
1.0361,0.20725
1.0371,0.20938
1.0381,0.21151
1.0391,0.21364
1.0401,0.21577
1.0411,0.2179
1.0421,0.22003
1.0431,0.22215
1.0441,0.22428
1.0451,0.22641
1.0461,0.22853
1.0471,0.23066
1.0481,0.23279
1.0491,0.23491
1.0501,0.23704
1.0511,0.23916
1.0521,0.24128
1.0531,0.24341
1.0541,0.24553
1.0551,0.24765
1.0561,0.24977
1.0571,0.25189
1.0581,0.25401
1.0591,0.25613
1.0601,0.25825
1.0611,0.26037
1.0621,0.26249
1.0631,0.2646
1.0641,0.26672
1.0651,0.26883
1.0661,0.27095
1.0671,0.27306
1.0681,0.27517
1.0691,0.27728
1.0701,0.27939
1.0711,0.2815
1.0721,0.28361
1.0731,0.28572
1.0741,0.28782
1.0751,0.28993
1.0761,0.29203
1.0771,0.29413
1.0781,0.29623
1.0791,0.29833
1.0801,0.30043
1.0811,0.30253
1.0821,0.30463
1.0831,0.30672
1.0841,0.30882
1.0851,0.31091
1.0861,0.313
1.0871,0.31509
1.0881,0.31718
1.0891,0.31926
1.0901,0.32135
1.0911,0.32343
1.0921,0.32551
1.0931,0.32759
1.0941,0.32967
1.0951,0.33175
1.0961,0.33382
1.0971,0.33589
1.0981,0.33796
1.0991,0.34003
1.1001,0.3421
1.1011,0.34416
1.1021,0.34623
1.1031,0.34829
1.1041,0.35035
1.1051,0.3524
1.1061,0.35446
1.1071,0.35651
1.1081,0.35856
1.1091,0.36061
1.1101,0.36265
1.1111,0.36469
1.1121,0.36673
1.1131,0.36877
1.1141,0.37081
1.1151,0.37284
1.1161,0.37487
1.1171,0.3769
1.1181,0.37892
1.1191,0.38094
1.1201,0.38296
1.1211,0.38498
1.1221,0.38699
1.1231,0.389
1.1241,0.39101
1.1251,0.39301
1.1261,0.39501
1.1271,0.39701
1.1281,0.39901
1.1291,0.401
1.1301,0.40299
1.1311,0.40497
1.1321,0.40695
1.1331,0.40893
1.1341,0.41091
1.1351,0.41288
1.1361,0.41484
1.1371,0.41681
1.1381,0.41877
1.1391,0.42072
1.1401,0.42268
1.1411,0.42462
1.1421,0.42657
1.1431,0.42851
1.1441,0.43045
1.1451,0.43238
1.1461,0.43431
1.1471,0.43623
1.1481,0.43815
1.1491,0.44007
1.1501,0.44198
1.1511,0.44389
1.1521,0.44579
1.1531,0.44769
1.1541,0.44958
1.1551,0.45147
1.1561,0.45335
1.1571,0.45523
1.1581,0.45711
1.1591,0.45898
1.1601,0.46084
1.1611,0.4627
1.1621,0.46455
1.1631,0.4664
1.1641,0.46825
1.1651,0.47009
1.1661,0.47192
1.1671,0.47375
1.1681,0.47558
1.1691,0.47739
1.1701,0.47921
1.1711,0.48101
1.1721,0.48281
1.1731,0.48461
1.1741,0.4864
1.1751,0.48819
1.1761,0.48996
1.1771,0.49174
1.1781,0.4935
1.1791,0.49526
1.1801,0.49702
1.1811,0.49877
1.1821,0.50051
1.1831,0.50225
1.1841,0.50398
1.1851,0.5057
1.1861,0.50742
1.1871,0.50913
1.1881,0.51084
1.1891,0.51253
1.1901,0.51423
1.1911,0.51591
1.1921,0.51759
1.1931,0.51926
1.1941,0.52092
1.1951,0.52258
1.1961,0.52423
1.1971,0.52588
1.1981,0.52751
1.1991,0.52914
1.2001,0.53077
1.2011,0.53238
1.2021,0.53399
1.2031,0.53559
1.2041,0.53719
1.2051,0.53877
1.2061,0.54035
1.2071,0.54192
1.2081,0.54349
1.2091,0.54504
1.2101,0.54659
1.2111,0.54813
1.2121,0.54966
1.2131,0.55119
1.2141,0.55271
1.2151,0.55422
1.2161,0.55572
1.2171,0.55721
1.2181,0.5587
1.2191,0.56017
1.2201,0.56164
1.2211,0.5631
1.2221,0.56456
1.2231,0.566
1.2241,0.56744
1.2251,0.56886
1.2261,0.57028
1.2271,0.57169
1.2281,0.57309
1.2291,0.57449
1.2301,0.57587
1.2311,0.57725
1.2321,0.57862
1.2331,0.57997
1.2341,0.58132
1.2351,0.58267
1.2361,0.584
1.2371,0.58532
1.2381,0.58663
1.2391,0.58794
1.2401,0.58924
1.2411,0.59052
1.2421,0.5918
1.2431,0.59307
1.2441,0.59433
1.2451,0.59558
1.2461,0.59682
1.2471,0.59805
1.2481,0.59927
1.2491,0.60048
1.2501,0.60169
1.2511,0.60288
1.2521,0.60406
1.2531,0.60524
1.2541,0.6064
1.2551,0.60756
1.2561,0.6087
1.2571,0.60984
1.2581,0.61097
1.2591,0.61208
1.2601,0.61319
1.2611,0.61428
1.2621,0.61537
1.2631,0.61645
1.2641,0.61751
1.2651,0.61857
1.2661,0.61962
1.2671,0.62065
1.2681,0.62168
1.2691,0.6227
1.2701,0.6237
1.2711,0.6247
1.2721,0.62569
1.2731,0.62666
1.2741,0.62763
1.2751,0.62858
1.2761,0.62953
1.2771,0.63046
1.2781,0.63139
1.2791,0.6323
1.2801,0.6332
1.2811,0.6341
1.2821,0.63498
1.2831,0.63585
1.2841,0.63671
1.2851,0.63756
1.2861,0.6384
1.2871,0.63923
1.2881,0.64005
1.2891,0.64086
1.2901,0.64166
1.2911,0.64245
1.2921,0.64322
1.2931,0.64399
1.2941,0.64475
1.2951,0.64549
1.2961,0.64623
1.2971,0.64695
1.2981,0.64766
1.2991,0.64836
1.3001,0.64905
1.3011,0.64973
1.3021,0.6504
1.3031,0.65106
1.3041,0.65171
1.3051,0.65235
1.3061,0.65297
1.3071,0.65359
1.3081,0.65419
1.3091,0.65479
1.3101,0.65537
1.3111,0.65594
1.3121,0.6565
1.3131,0.65705
1.3141,0.65759
1.3151,0.65812
1.3161,0.65863
1.3171,0.65914
1.3181,0.65964
1.3191,0.66012
1.3201,0.66059
1.3211,0.66105
1.3221,0.66151
1.3231,0.66195
1.3241,0.66237
1.3251,0.66279
1.3261,0.6632
1.3271,0.6636
1.3281,0.66398
1.3291,0.66435
1.3301,0.66472
1.3311,0.66507
1.3321,0.66541
1.3331,0.66574
1.3341,0.66606
1.3351,0.66637
1.3361,0.66666
1.3371,0.66695
1.3381,0.66722
1.3391,0.66749
1.3401,0.66774
1.3411,0.66798
1.3421,0.66821
1.3431,0.66843
1.3441,0.66864
1.3451,0.66884
1.3461,0.66902
1.3471,0.6692
1.3481,0.66936
1.3491,0.66952
1.3501,0.66966
1.3511,0.66979
1.3521,0.66991
1.3531,0.67002
1.3541,0.67012
1.3551,0.67021
1.3561,0.67028
1.3571,0.67035
1.3581,0.6704
1.3591,0.67045
1.3601,0.67048
1.3611,0.6705
1.3621,0.67051
1.3631,0.67051
1.3641,0.6705
1.3651,0.67048
1.3661,0.67045
1.3671,0.67041
1.3681,0.67035
1.3691,0.67029
1.3701,0.67021
1.3711,0.67013
1.3721,0.67003
1.3731,0.66992
1.3741,0.6698
1.3751,0.66967
1.3761,0.66953
1.3771,0.66938
1.3781,0.66922
1.3791,0.66905
1.3801,0.66886
1.3811,0.66867
1.3821,0.66847
1.3831,0.66825
1.3841,0.66803
1.3851,0.66779
1.3861,0.66754
1.3871,0.66728
1.3881,0.66702
1.3891,0.66674
1.3901,0.66645
1.3911,0.66615
1.3921,0.66584
1.3931,0.66552
1.3941,0.66519
1.3951,0.66485
1.3961,0.66449
1.3971,0.66413
1.3981,0.66376
1.3991,0.66337
1.4001,0.66298
1.4011,0.66258
1.4021,0.66216
1.4031,0.66174
1.4041,0.6613
1.4051,0.66086
1.4061,0.6604
1.4071,0.65994
1.4081,0.65946
1.4091,0.65897
1.4101,0.65848
1.4111,0.65797
1.4121,0.65746
1.4131,0.65693
1.4141,0.65639
1.4151,0.65584
1.4161,0.65529
1.4171,0.65472
1.4181,0.65414
1.4191,0.65356
1.4201,0.65296
1.4211,0.65235
1.4221,0.65173
1.4231,0.65111
1.4241,0.65047
1.4251,0.64982
1.4261,0.64917
1.4271,0.6485
1.4281,0.64782
1.4291,0.64714
1.4301,0.64644
1.4311,0.64574
1.4321,0.64502
1.4331,0.6443
1.4341,0.64356
1.4351,0.64282
1.4361,0.64206
1.4371,0.6413
1.4381,0.64053
1.4391,0.63974
1.4401,0.63895
1.4411,0.63815
1.4421,0.63734
1.4431,0.63652
1.4441,0.63568
1.4451,0.63484
1.4461,0.634
1.4471,0.63314
1.4481,0.63227
1.4491,0.63139
1.4501,0.6305
1.4511,0.62961
1.4521,0.6287
1.4531,0.62779
1.4541,0.62686
1.4551,0.62593
1.4561,0.62499
1.4571,0.62404
1.4581,0.62308
1.4591,0.62211
1.4601,0.62113
1.4611,0.62014
1.4621,0.61914
1.4631,0.61814
1.4641,0.61712
1.4651,0.6161
1.4661,0.61506
1.4671,0.61402
1.4681,0.61297
1.4691,0.61191
1.4701,0.61084
1.4711,0.60977
1.4721,0.60868
1.4731,0.60759
1.4741,0.60648
1.4751,0.60537
1.4761,0.60425
1.4771,0.60312
1.4781,0.60198
1.4791,0.60083
1.4801,0.59968
1.4811,0.59851
1.4821,0.59734
1.4831,0.59616
1.4841,0.59497
1.4851,0.59377
1.4861,0.59256
1.4871,0.59135
1.4881,0.59012
1.4891,0.58889
1.4901,0.58765
1.4911,0.5864
1.4921,0.58515
1.4931,0.58388
1.4941,0.58261
1.4951,0.58132
1.4961,0.58003
1.4971,0.57874
1.4981,0.57743
1.4991,0.57612
1.5001,0.57479
1.5011,0.57346
1.5021,0.57212
1.5031,0.57078
1.5041,0.56942
1.5051,0.56806
1.5061,0.56669
1.5071,0.56531
1.5081,0.56392
1.5091,0.56253
1.5101,0.56113
1.5111,0.55972
1.5121,0.5583
1.5131,0.55687
1.5141,0.55544
1.5151,0.554
1.5161,0.55255
1.5171,0.55109
1.5181,0.54963
1.5191,0.54816
1.5201,0.54668
1.5211,0.54519
1.5221,0.5437
1.5231,0.5422
1.5241,0.54069
1.5251,0.53917
1.5261,0.53765
1.5271,0.53611
1.5281,0.53458
1.5291,0.53303
1.5301,0.53148
1.5311,0.52992
1.5321,0.52835
1.5331,0.52677
1.5341,0.52519
1.5351,0.5236
1.5361,0.522
1.5371,0.5204
1.5381,0.51879
1.5391,0.51717
1.5401,0.51555
1.5411,0.51391
1.5421,0.51228
1.5431,0.51063
1.5441,0.50898
1.5451,0.50732
1.5461,0.50565
1.5471,0.50398
1.5481,0.5023
1.5491,0.50061
1.5501,0.49892
1.5511,0.49722
1.5521,0.49551
1.5531,0.4938
1.5541,0.49208
1.5551,0.49035
1.5561,0.48862
1.5571,0.48688
1.5581,0.48513
1.5591,0.48338
1.5601,0.48162
1.5611,0.47985
1.5621,0.47808
1.5631,0.4763
1.5641,0.47452
1.5651,0.47273
1.5661,0.47093
1.5671,0.46913
1.5681,0.46732
1.5691,0.4655
1.5701,0.46368
1.5711,0.46185
1.5721,0.46002
1.5731,0.45818
1.5741,0.45633
1.5751,0.45448
1.5761,0.45262
1.5771,0.45076
1.5781,0.44889
1.5791,0.44701
1.5801,0.44513
1.5811,0.44324
1.5821,0.44135
1.5831,0.43945
1.5841,0.43755
1.5851,0.43564
1.5861,0.43372
1.5871,0.4318
1.5881,0.42988
1.5891,0.42794
1.5901,0.42601
1.5911,0.42406
1.5921,0.42211
1.5931,0.42016
1.5941,0.4182
1.5951,0.41624
1.5961,0.41427
1.5971,0.41229
1.5981,0.41031
1.5991,0.40832
1.6001,0.40633
1.6011,0.40434
1.6021,0.40234
1.6031,0.40033
1.6041,0.39832
1.6051,0.3963
1.6061,0.39428
1.6071,0.39226
1.6081,0.39022
1.6091,0.38819
1.6101,0.38615
1.6111,0.3841
1.6121,0.38205
1.6131,0.38
1.6141,0.37794
1.6151,0.37587
1.6161,0.37381
1.6171,0.37173
1.6181,0.36965
1.6191,0.36757
1.6201,0.36549
1.6211,0.36339
1.6221,0.3613
1.6231,0.3592
1.6241,0.35709
1.6251,0.35499
1.6261,0.35287
1.6271,0.35076
1.6281,0.34863
1.6291,0.34651
1.6301,0.34438
1.6311,0.34225
1.6321,0.34011
1.6331,0.33797
1.6341,0.33582
1.6351,0.33367
1.6361,0.33152
1.6371,0.32936
1.6381,0.3272
1.6391,0.32504
1.6401,0.32287
1.6411,0.3207
1.6421,0.31852
1.6431,0.31634
1.6441,0.31416
1.6451,0.31197
1.6461,0.30978
1.6471,0.30759
1.6481,0.30539
1.6491,0.30319
1.6501,0.30099
1.6511,0.29878
1.6521,0.29657
1.6531,0.29436
1.6541,0.29214
1.6551,0.28992
1.6561,0.2877
1.6571,0.28547
1.6581,0.28324
1.6591,0.28101
1.6601,0.27877
1.6611,0.27654
1.6621,0.27429
1.6631,0.27205
1.6641,0.2698
1.6651,0.26756
1.6661,0.2653
1.6671,0.26305
1.6681,0.26079
1.6691,0.25853
1.6701,0.25627
1.6711,0.254
1.6721,0.25174
1.6731,0.24947
1.6741,0.24719
1.6751,0.24492
1.6761,0.24264
1.6771,0.24036
1.6781,0.23808
1.6791,0.2358
1.6801,0.23351
1.6811,0.23122
1.6821,0.22893
1.6831,0.22664
1.6841,0.22434
1.6851,0.22205
1.6861,0.21975
1.6871,0.21745
1.6881,0.21515
1.6891,0.21284
1.6901,0.21054
1.6911,0.20823
1.6921,0.20592
1.6931,0.20361
1.6941,0.2013
1.6951,0.19898
1.6961,0.19667
1.6971,0.19435
1.6981,0.19203
1.6991,0.18971
1.7001,0.18739
1.7011,0.18507
1.7021,0.18274
1.7031,0.18042
1.7041,0.17809
1.7051,0.17576
1.7061,0.17344
1.7071,0.17111
1.7081,0.16877
1.7091,0.16644
1.7101,0.16411
1.7111,0.16178
1.7121,0.15944
1.7131,0.15711
1.7141,0.15477
1.7151,0.15243
1.7161,0.1501
1.7171,0.14776
1.7181,0.14542
1.7191,0.14308
1.7201,0.14074
1.7211,0.1384
1.7221,0.13606
1.7231,0.13371
1.7241,0.13137
1.7251,0.12903
1.7261,0.12669
1.7271,0.12434
1.7281,0.122
1.7291,0.11966
1.7301,0.11731
1.7311,0.11497
1.7321,0.11263
1.7331,0.11028
1.7341,0.10794
1.7351,0.1056
1.7361,0.10325
1.7371,0.10091
1.7381,0.098566
1.7391,0.096223
1.7401,0.09388
1.7411,0.091538
1.7421,0.089196
1.7431,0.086854
1.7441,0.084513
1.7451,0.082172
1.7461,0.079832
1.7471,0.077492
1.7481,0.075153
1.7491,0.072814
1.7501,0.070476
1.7511,0.068139
1.7521,0.065802
1.7531,0.063467
1.7541,0.061132
1.7551,0.058798
1.7561,0.056464
1.7571,0.054132
1.7581,0.051801
1.7591,0.049471
1.7601,0.047142
1.7611,0.044814
1.7621,0.042487
1.7631,0.040161
1.7641,0.037836
1.7651,0.035513
1.7661,0.033191
1.7671,0.03087
1.7681,0.028551
1.7691,0.026233
1.7701,0.023917
1.7711,0.021602
1.7721,0.019289
1.7731,0.016977
1.7741,0.014667
1.7751,0.012358
1.7761,0.010051
1.7771,0.0077461
1.7781,0.0054427
1.7791,0.0031411
1.7801,0.0008414
1.7811,-0.0014565
1.7821,-0.0037524
1.7831,-0.0060464
1.7841,-0.0083384
1.7851,-0.010628
1.7861,-0.012916
1.7871,-0.015202
1.7881,-0.017486
1.7891,-0.019767
1.7901,-0.022046
1.7911,-0.024323
1.7921,-0.026598
1.7931,-0.028871
1.7941,-0.031141
1.7951,-0.033408
1.7961,-0.035673
1.7971,-0.037936
1.7981,-0.040196
1.7991,-0.042454
1.8001,-0.044709
1.8011,-0.046961
1.8021,-0.049211
1.8031,-0.051458
1.8041,-0.053702
1.8051,-0.055944
1.8061,-0.058182
1.8071,-0.060418
1.8081,-0.062651
1.8091,-0.064881
1.8101,-0.067108
1.8111,-0.069332
1.8121,-0.071554
1.8131,-0.073772
1.8141,-0.075987
1.8151,-0.078198
1.8161,-0.080407
1.8171,-0.082612
1.8181,-0.084815
1.8191,-0.087014
1.8201,-0.089209
1.8211,-0.091401
1.8221,-0.09359
1.8231,-0.095776
1.8241,-0.097958
1.8251,-0.10014
1.8261,-0.10231
1.8271,-0.10448
1.8281,-0.10665
1.8291,-0.10882
1.8301,-0.11098
1.8311,-0.11313
1.8321,-0.11529
1.8331,-0.11744
1.8341,-0.11958
1.8351,-0.12172
1.8361,-0.12386
1.8371,-0.126
1.8381,-0.12813
1.8391,-0.13025
1.8401,-0.13237
1.8411,-0.13449
1.8412,-0.13469
1.8412,-0.24433


==> Data/Figure02_2/Figure02_2_dl.csv <==
0,-0.64872
0.001,-0.64931
0.002,-0.64988
0.003,-0.65043
0.004,-0.65097
0.005,-0.65149
0.006,-0.65201
0.007,-0.6525
0.008,-0.65298
0.009,-0.65345
0.01,-0.6539
0.011,-0.65433
0.012,-0.65475
0.013,-0.65516
0.014,-0.65555
0.015,-0.65593
0.016,-0.65629
0.017,-0.65664
0.018,-0.65697
0.019,-0.65729
0.02,-0.65759
0.021,-0.65788
0.022,-0.65815
0.023,-0.65841
0.024,-0.65865
0.025,-0.65888
0.026,-0.65909
0.027,-0.65929
0.028,-0.65947
0.029,-0.65964
0.03,-0.6598
0.031,-0.65994
0.032,-0.66006
0.033,-0.66017
0.034,-0.66026
0.035,-0.66034
0.036,-0.66041
0.037,-0.66046
0.038,-0.6605
0.039,-0.66052
0.04,-0.66052
0.041,-0.66051
0.042,-0.66049
0.043,-0.66045
0.044,-0.6604
0.045,-0.66033
0.046,-0.66025
0.047,-0.66015
0.048,-0.66004
0.049,-0.65991
0.05,-0.65977
0.051,-0.65961
0.052,-0.65944
0.053,-0.65926
0.054,-0.65906
0.055,-0.65884
0.056,-0.65861
0.057,-0.65837
0.058,-0.65811
0.059,-0.65784
0.06,-0.65755
0.061,-0.65725
0.062,-0.65693
0.063,-0.6566
0.064,-0.65625
0.065,-0.65589
0.066,-0.65552
0.067,-0.65513
0.068,-0.65472
0.069,-0.6543
0.07,-0.65387
0.071,-0.65342
0.072,-0.65296
0.073,-0.65249
0.074,-0.652
0.075,-0.65149
0.076,-0.65097
0.077,-0.65044
0.078,-0.64989
0.079,-0.64933
0.08,-0.64875
0.081,-0.64816
0.082,-0.64756
0.083,-0.64694
0.084,-0.6463
0.085,-0.64566
0.086,-0.64499
0.087,-0.64432
0.088,-0.64363
0.089,-0.64293
0.09,-0.64221
0.091,-0.64148
0.092,-0.64073
0.093,-0.63997
0.094,-0.6392
0.095,-0.63841
0.096,-0.63761
0.097,-0.63679
0.098,-0.63596
0.099,-0.63512
0.1,-0.63426
0.101,-0.63339
0.102,-0.63251
0.103,-0.63161
0.104,-0.6307
0.105,-0.62977
0.106,-0.62883
0.107,-0.62788
0.108,-0.62691
0.109,-0.62593
0.11,-0.62494
0.111,-0.62393
0.112,-0.62291
0.113,-0.62187
0.114,-0.62083
0.115,-0.61977
0.116,-0.61869
0.117,-0.6176
0.118,-0.6165
0.119,-0.61539
0.12,-0.61426
0.121,-0.61312
0.122,-0.61197
0.123,-0.6108
0.124,-0.60962
0.125,-0.60843
0.126,-0.60722
0.127,-0.606
0.128,-0.60477
0.129,-0.60352
0.13,-0.60226
0.131,-0.60099
0.132,-0.59971
0.133,-0.59841
0.134,-0.5971
0.135,-0.59578
0.136,-0.59444
0.137,-0.5931
0.138,-0.59174
0.139,-0.59036
0.14,-0.58898
0.141,-0.58758
0.142,-0.58617
0.143,-0.58475
0.144,-0.58331
0.145,-0.58186
0.146,-0.5804
0.147,-0.57893
0.148,-0.57745
0.149,-0.57595
0.15,-0.57444
0.151,-0.57292
0.152,-0.57139
0.153,-0.56984
0.154,-0.56828
0.155,-0.56671
0.156,-0.56513
0.157,-0.56354
0.158,-0.56193
0.159,-0.56032
0.16,-0.55869
0.161,-0.55705
0.162,-0.55539
0.163,-0.55373
0.164,-0.55206
0.165,-0.55037
0.166,-0.54867
0.167,-0.54696
0.168,-0.54524
0.169,-0.54351
0.17,-0.54176
0.171,-0.54001
0.172,-0.53824
0.173,-0.53646
0.174,-0.53467
0.175,-0.53287
0.176,-0.53106
0.177,-0.52924
0.178,-0.5274
0.179,-0.52556
0.18,-0.5237
0.181,-0.52184
0.182,-0.51996
0.183,-0.51807
0.184,-0.51618
0.185,-0.51427
0.186,-0.51235
0.187,-0.51042
0.188,-0.50848
0.189,-0.50652
0.19,-0.50456
0.191,-0.50259
0.192,-0.50061
0.193,-0.49862
0.194,-0.49661
0.195,-0.4946
0.196,-0.49258
0.197,-0.49054
0.198,-0.4885
0.199,-0.48645
0.2,-0.48438
0.201,-0.48231
0.202,-0.48023
0.203,-0.47814
0.204,-0.47603
0.205,-0.47392
0.206,-0.4718
0.207,-0.46967
0.208,-0.46753
0.209,-0.46538
0.21,-0.46322
0.211,-0.46105
0.212,-0.45887
0.213,-0.45669
0.214,-0.45449
0.215,-0.45228
0.216,-0.45007
0.217,-0.44785
0.218,-0.44561
0.219,-0.44337
0.22,-0.44112
0.221,-0.43886
0.222,-0.43659
0.223,-0.43432
0.224,-0.43203
0.225,-0.42974
0.226,-0.42743
0.227,-0.42512
0.228,-0.4228
0.229,-0.42048
0.23,-0.41814
0.231,-0.4158
0.232,-0.41344
0.233,-0.41108
0.234,-0.40871
0.235,-0.40634
0.236,-0.40395
0.237,-0.40156
0.238,-0.39916
0.239,-0.39675
0.24,-0.39433
0.241,-0.39191
0.242,-0.38948
0.243,-0.38704
0.244,-0.38459
0.245,-0.38214
0.246,-0.37968
0.247,-0.37721
0.248,-0.37473
0.249,-0.37225
0.25,-0.36976
0.251,-0.36726
0.252,-0.36476
0.253,-0.36225
0.254,-0.35973
0.255,-0.35721
0.256,-0.35467
0.257,-0.35213
0.258,-0.34959
0.259,-0.34704
0.26,-0.34448
0.261,-0.34191
0.262,-0.33934
0.263,-0.33677
0.264,-0.33418
0.265,-0.33159
0.266,-0.32899
0.267,-0.32639
0.268,-0.32378
0.269,-0.32117
0.27,-0.31855
0.271,-0.31592
0.272,-0.31329
0.273,-0.31065
0.274,-0.30801
0.275,-0.30536
0.276,-0.3027
0.277,-0.30004
0.278,-0.29738
0.279,-0.29471
0.28,-0.29203
0.281,-0.28935
0.282,-0.28666
0.283,-0.28397
0.284,-0.28127
0.285,-0.27857
0.286,-0.27586
0.287,-0.27315
0.288,-0.27043
0.289,-0.26771
0.29,-0.26499
0.291,-0.26225
0.292,-0.25952
0.293,-0.25678
0.294,-0.25403
0.295,-0.25129
0.296,-0.24853
0.297,-0.24578
0.298,-0.24301
0.299,-0.24025
0.3,-0.23748
0.301,-0.23471
0.302,-0.23193
0.303,-0.22915
0.304,-0.22636
0.305,-0.22357
0.306,-0.22078
0.307,-0.21799
0.308,-0.21519
0.309,-0.21238
0.31,-0.20958
0.311,-0.20677
0.312,-0.20395
0.313,-0.20114
0.314,-0.19832
0.315,-0.1955
0.316,-0.19267
0.317,-0.18984
0.318,-0.18701
0.319,-0.18418
0.32,-0.18134
0.321,-0.1785
0.322,-0.17566
0.323,-0.17282
0.324,-0.16997
0.325,-0.16712
0.326,-0.16427
0.327,-0.16141
0.328,-0.15856
0.329,-0.1557
0.33,-0.15284
0.331,-0.14998
0.332,-0.14711
0.333,-0.14424
0.334,-0.14138
0.335,-0.13851
0.336,-0.13563
0.337,-0.13276
0.338,-0.12989
0.339,-0.12701
0.34,-0.12413
0.341,-0.12125
0.342,-0.11837
0.343,-0.11549
0.344,-0.11261
0.345,-0.10972
0.346,-0.10684
0.347,-0.10395
0.348,-0.10107
0.349,-0.098179
0.35,-0.095291
0.351,-0.092402
0.352,-0.089512
0.353,-0.086622
0.354,-0.083731
0.355,-0.08084
0.356,-0.077948
0.357,-0.075056
0.358,-0.072164
0.359,-0.069272
0.36,-0.066379
0.361,-0.063487
0.362,-0.060594
0.363,-0.057702
0.364,-0.05481
0.365,-0.051917
0.366,-0.049026
0.367,-0.046134
0.368,-0.043243
0.369,-0.040353
0.37,-0.037463
0.371,-0.034573
0.372,-0.031684
0.373,-0.028797
0.374,-0.025909
0.375,-0.023023
0.376,-0.020138
0.377,-0.017253
0.378,-0.01437
0.379,-0.011488
0.38,-0.0086066
0.381,-0.0057268
0.382,-0.0028483
0.383,2.8722e-05
0.384,0.0029043
0.385,0.0057785
0.386,0.008651
0.387,0.011522
0.388,0.014391
0.389,0.017258
0.39,0.020124
0.391,0.022988
0.392,0.025849
0.393,0.028709
0.394,0.031567
0.395,0.034422
0.396,0.037275
0.397,0.040126
0.398,0.042975
0.399,0.045821
0.4,0.048665
0.401,0.051506
0.402,0.054345
0.403,0.057181
0.404,0.060014
0.405,0.062844
0.406,0.065672
0.407,0.068497
0.408,0.071318
0.409,0.074137
0.41,0.076953
0.411,0.079765
0.412,0.082574
0.413,0.08538
0.414,0.088183
0.415,0.090982
0.416,0.093778
0.417,0.09657
0.418,0.099358
0.419,0.10214
0.42,0.10492
0.421,0.1077
0.422,0.11048
0.423,0.11325
0.424,0.11601
0.425,0.11877
0.426,0.12153
0.427,0.12428
0.428,0.12703
0.429,0.12978
0.43,0.13252
0.431,0.13525
0.432,0.13799
0.433,0.14071
0.434,0.14344
0.435,0.14616
0.436,0.14887
0.437,0.15158
0.438,0.15428
0.439,0.15698
0.44,0.15967
0.441,0.16236
0.442,0.16505
0.443,0.16773
0.444,0.1704
0.445,0.17307
0.446,0.17573
0.447,0.17839
0.448,0.18104
0.449,0.18369
0.45,0.18633
0.451,0.18897
0.452,0.1916
0.453,0.19423
0.454,0.19685
0.455,0.19946
0.456,0.20207
0.457,0.20467
0.458,0.20726
0.459,0.20985
0.46,0.21244
0.461,0.21502
0.462,0.21759
0.463,0.22015
0.464,0.22271
0.465,0.22526
0.466,0.22781
0.467,0.23035
0.468,0.23288
0.469,0.23541
0.47,0.23793
0.471,0.24044
0.472,0.24295
0.473,0.24545
0.474,0.24794
0.475,0.25043
0.476,0.25291
0.477,0.25538
0.478,0.25785
0.479,0.26031
0.48,0.26276
0.481,0.2652
0.482,0.26764
0.483,0.27007
0.484,0.27249
0.485,0.27491
0.486,0.27731
0.487,0.27971
0.488,0.28211
0.489,0.28449
0.49,0.28687
0.491,0.28924
0.492,0.2916
0.493,0.29395
0.494,0.2963
0.495,0.29864
0.496,0.30097
0.497,0.30329
0.498,0.3056
0.499,0.30791
0.5,0.31021
0.501,0.3125
0.502,0.31478
0.503,0.31705
0.504,0.31932
0.505,0.32157
0.506,0.32382
0.507,0.32606
0.508,0.32829
0.509,0.33052
0.51,0.33273
0.511,0.33494
0.512,0.33713
0.513,0.33932
0.514,0.3415
0.515,0.34367
0.516,0.34583
0.517,0.34799
0.518,0.35013
0.519,0.35226
0.52,0.35439
0.521,0.35651
0.522,0.35861
0.523,0.36071
0.524,0.3628
0.525,0.36488
0.526,0.36695
0.527,0.36901
0.528,0.37106
0.529,0.37311
0.53,0.37514
0.531,0.37716
0.532,0.37918
0.533,0.38118
0.534,0.38318
0.535,0.38516
0.536,0.38714
0.537,0.3891
0.538,0.39106
0.539,0.393
0.54,0.39494
0.541,0.39687
0.542,0.39878
0.543,0.40069
0.544,0.40258
0.545,0.40447
0.546,0.40635
0.547,0.40821
0.548,0.41007
0.549,0.41191
0.55,0.41375
0.551,0.41557
0.552,0.41739
0.553,0.41919
0.554,0.42099
0.555,0.42277
0.556,0.42454
0.557,0.42631
0.558,0.42806
0.559,0.4298
0.56,0.43153
0.561,0.43325
0.562,0.43496
0.563,0.43666
0.564,0.43835
0.565,0.44003
0.566,0.44169
0.567,0.44335
0.568,0.44499
0.569,0.44663
0.57,0.44825
0.571,0.44986
0.572,0.45146
0.573,0.45305
0.574,0.45463
0.575,0.4562
0.576,0.45776
0.577,0.45931
0.578,0.46084
0.579,0.46236
0.58,0.46388
0.581,0.46538
0.582,0.46687
0.583,0.46835
0.584,0.46981
0.585,0.47127
0.586,0.47271
0.587,0.47415
0.588,0.47557
0.589,0.47698
0.59,0.47838
0.591,0.47977
0.592,0.48114
0.593,0.48251
0.594,0.48386
0.595,0.4852
0.596,0.48653
0.597,0.48785
0.598,0.48915
0.599,0.49045
0.6,0.49173
0.601,0.493
0.602,0.49426
0.603,0.49551
0.604,0.49674
0.605,0.49797
0.606,0.49918
0.607,0.50038
0.608,0.50157
0.609,0.50274
0.61,0.50391
0.611,0.50506
0.612,0.5062
0.613,0.50733
0.614,0.50844
0.615,0.50955
0.616,0.51064
0.617,0.51172
0.618,0.51279
0.619,0.51385
0.62,0.51489
0.621,0.51592
0.622,0.51694
0.623,0.51795
0.624,0.51894
0.625,0.51993
0.626,0.5209
0.627,0.52185
0.628,0.5228
0.629,0.52374
0.63,0.52466
0.631,0.52557
0.632,0.52646
0.633,0.52735
0.634,0.52822
0.635,0.52908
0.636,0.52993
0.637,0.53076
0.638,0.53159
0.639,0.5324
0.64,0.5332
0.641,0.53398
0.642,0.53475
0.643,0.53552
0.644,0.53626
0.645,0.537
0.646,0.53772
0.647,0.53843
0.648,0.53913
0.649,0.53982
0.65,0.54049
0.651,0.54115
0.652,0.5418
0.653,0.54244
0.654,0.54306
0.655,0.54367
0.656,0.54427
0.657,0.54486
0.658,0.54543
0.659,0.54599
0.66,0.54654
0.661,0.54707
0.662,0.5476
0.663,0.54811
0.664,0.5486
0.665,0.54909
0.666,0.54956
0.667,0.55002
0.668,0.55047
0.669,0.5509
0.67,0.55132
0.671,0.55173
0.672,0.55213
0.673,0.55251
0.674,0.55288
0.675,0.55324
0.676,0.55359
0.677,0.55392
0.678,0.55424
0.679,0.55455
0.68,0.55485
0.681,0.55513
0.682,0.5554
0.683,0.55566
0.684,0.5559
0.685,0.55613
0.686,0.55635
0.687,0.55656
0.688,0.55676
0.689,0.55694
0.69,0.55711
0.691,0.55726
0.692,0.55741
0.693,0.55754
0.694,0.55766
0.695,0.55776
0.696,0.55786
0.697,0.55794
0.698,0.558
0.699,0.55806
0.7,0.5581
0.701,0.55813
0.702,0.55815
0.703,0.55816
0.704,0.55815
0.705,0.55813
0.706,0.5581
0.707,0.55805
0.708,0.55799
0.709,0.55792
0.71,0.55784
0.711,0.55775
0.712,0.55764
0.713,0.55752
0.714,0.55739
0.715,0.55724
0.716,0.55708
0.717,0.55691
0.718,0.55673
0.719,0.55654
0.72,0.55633
0.721,0.55611
0.722,0.55588
0.723,0.55563
0.724,0.55538
0.725,0.55511
0.726,0.55483
0.727,0.55453
0.728,0.55423
0.729,0.55391
0.73,0.55358
0.731,0.55323
0.732,0.55288
0.733,0.55251
0.734,0.55213
0.735,0.55174
0.736,0.55133
0.737,0.55092
0.738,0.55049
0.739,0.55005
0.74,0.5496
0.741,0.54913
0.742,0.54865
0.743,0.54816
0.744,0.54766
0.745,0.54715
0.746,0.54662
0.747,0.54609
0.748,0.54554
0.749,0.54498
0.75,0.5444
0.751,0.54382
0.752,0.54322
0.753,0.54261
0.754,0.54199
0.755,0.54136
0.756,0.54071
0.757,0.54005
0.758,0.53939
0.759,0.53871
0.76,0.53801
0.761,0.53731
0.762,0.53659
0.763,0.53587
0.764,0.53513
0.765,0.53438
0.766,0.53362
0.767,0.53284
0.768,0.53206
0.769,0.53126
0.77,0.53045
0.771,0.52963
0.772,0.5288
0.773,0.52796
0.77311,0.52787
0.77311,0.52787
0.77311,0.52787
0.77411,0.52646
0.77511,0.52494
0.77611,0.52333
0.77711,0.52161
0.77811,0.51979
0.77911,0.51788
0.78011,0.51586
0.78111,0.51375
0.78211,0.51155
0.78311,0.50925
0.78411,0.50686
0.78511,0.50438
0.78611,0.50181
0.78711,0.49916
0.78811,0.49641
0.78911,0.49359
0.79011,0.49067
0.79111,0.48768
0.79211,0.4846
0.79311,0.48145
0.79411,0.47821
0.79511,0.4749
0.79611,0.47152
0.79711,0.46806
0.79811,0.46453
0.79911,0.46092
0.80011,0.45725
0.80111,0.45351
0.80211,0.4497
0.80311,0.44583
0.80411,0.44189
0.80511,0.4379
0.80611,0.43384
0.80711,0.42972
0.80811,0.42554
0.80911,0.42131
0.81011,0.41702
0.81111,0.41268
0.81211,0.40828
0.81311,0.40384
0.81411,0.39934
0.81511,0.3948
0.81611,0.39021
0.81711,0.38557
0.81811,0.3809
0.81911,0.37618
0.82011,0.37141
0.82111,0.36661
0.82211,0.36178
0.82311,0.3569
0.82411,0.35199
0.82511,0.34705
0.82611,0.34207
0.82711,0.33707
0.82811,0.33203
0.82911,0.32697
0.83011,0.32187
0.83111,0.31676
0.83211,0.31162
0.83311,0.30645
0.83411,0.30127
0.83511,0.29607
0.83611,0.29084
0.83711,0.2856
0.83811,0.28035
0.83911,0.27507
0.84011,0.26979
0.84111,0.26449
0.84211,0.25919
0.84311,0.25387
0.84411,0.24854
0.84511,0.24321
0.84611,0.23787
0.84711,0.23253
0.84811,0.22719
0.84911,0.22184
0.85011,0.21649
0.85111,0.21114
0.85211,0.20579
0.85311,0.20045
0.85411,0.19511
0.85511,0.18977
0.85611,0.18445
0.85711,0.17912
0.85811,0.17381
0.85911,0.16851
0.86011,0.16321
0.86111,0.15793
0.86211,0.15266
0.86311,0.14741
0.86411,0.14217
0.86511,0.13694
0.86611,0.13173
0.86711,0.12654
0.86811,0.12137
0.86911,0.11622
0.87011,0.11109
0.87111,0.10598
0.87211,0.1009
0.87311,0.095837
0.87411,0.0908
0.87511,0.085788
0.87611,0.080803
0.87711,0.075845
0.87811,0.070914
0.87911,0.066013
0.88011,0.061142
0.88111,0.056301
0.88211,0.051491
0.88311,0.046714
0.88411,0.04197
0.88511,0.037259
0.88611,0.032583
0.88711,0.027942
0.88811,0.023337
0.88911,0.018769
0.89011,0.014238
0.89111,0.0097447
0.89211,0.0052902
0.89311,0.00087498
0.89411,-0.0035003
0.89511,-0.007835
0.89611,-0.012129
0.89711,-0.016381
0.89811,-0.02059
0.89911,-0.024757
0.90011,-0.02888
0.90111,-0.03296
0.90211,-0.036994
0.90311,-0.040984
0.90411,-0.044929
0.90511,-0.048828
0.90611,-0.05268
0.90711,-0.056485
0.90811,-0.060244
0.90911,-0.063954
0.91011,-0.067617
0.91111,-0.071231
0.91211,-0.074796
0.91311,-0.078312
0.91411,-0.081779
0.91511,-0.085196
0.91611,-0.088562
0.91711,-0.091878
0.91811,-0.095144
0.91911,-0.098358
0.92011,-0.10152
0.92111,-0.10463
0.92211,-0.10769
0.92311,-0.1107
0.92411,-0.11366
0.92511,-0.11656
0.92611,-0.11941
0.92711,-0.12221
0.92811,-0.12495
0.92911,-0.12764
0.93011,-0.13028
0.93111,-0.13287
0.93211,-0.1354
0.93311,-0.13788
0.93411,-0.1403
0.93511,-0.14268
0.93611,-0.14499
0.93711,-0.14726
0.93811,-0.14947
0.93911,-0.15163
0.94011,-0.15373
0.94111,-0.15578
0.94211,-0.15777
0.94311,-0.15971
0.94411,-0.1616
0.94511,-0.16344
0.94611,-0.16522
0.94711,-0.16695
0.94811,-0.16862
0.94911,-0.17024
0.95011,-0.17181
0.95111,-0.17333
0.95211,-0.17479
0.95311,-0.1762
0.95411,-0.17755
0.95511,-0.17886
0.95611,-0.18011
0.95711,-0.18131
0.95811,-0.18246
0.95911,-0.18355
0.96011,-0.1846
0.96111,-0.18559
0.96211,-0.18654
0.96311,-0.18743
0.96411,-0.18827
0.96511,-0.18906
0.96611,-0.1898
0.96711,-0.1905
0.96811,-0.19114
0.96911,-0.19173
0.97011,-0.19228
0.97111,-0.19277
0.97211,-0.19322
0.97311,-0.19362
0.97411,-0.19397
0.97511,-0.19428
0.97611,-0.19453
0.97711,-0.19475
0.97811,-0.19491
0.97911,-0.19503
0.98011,-0.19511
0.98111,-0.19514
0.98211,-0.19512
0.98311,-0.19506
0.98411,-0.19496
0.98511,-0.19481
0.98611,-0.19462
0.98711,-0.19439
0.98811,-0.19412
0.98911,-0.1938
0.99011,-0.19344
0.99111,-0.19304
0.99211,-0.19261
0.99311,-0.19213
0.99411,-0.19161
0.99511,-0.19105
0.99611,-0.19046
0.99711,-0.18982
0.99811,-0.18915
0.99911,-0.18845
1.0001,-0.1877
1.0011,-0.18692
1.0021,-0.1861
1.0031,-0.18525
1.0041,-0.18436
1.0051,-0.18344
1.0061,-0.18249
1.0071,-0.1815
1.0081,-0.18048
1.0091,-0.17943
1.0101,-0.17834
1.0111,-0.17723
1.0121,-0.17608
1.0131,-0.17491
1.0141,-0.1737
1.0151,-0.17247
1.0161,-0.1712
1.0171,-0.16991
1.0181,-0.1686
1.0191,-0.16725
1.0201,-0.16588
1.0211,-0.16448
1.0221,-0.16306
1.0231,-0.16161
1.0241,-0.16014
1.0251,-0.15864
1.0261,-0.15712
1.0271,-0.15558
1.0281,-0.15402
1.0291,-0.15243
1.0301,-0.15083
1.0311,-0.1492
1.0321,-0.14755
1.0331,-0.14589
1.0341,-0.1442
1.0351,-0.1425
1.0361,-0.14078
1.0371,-0.13904
1.0381,-0.13728
1.0391,-0.13551
1.0401,-0.13372
1.0411,-0.13192
1.0421,-0.1301
1.0431,-0.12827
1.0441,-0.12643
1.0451,-0.12457
1.0461,-0.1227
1.0471,-0.12082
1.0481,-0.11892
1.0491,-0.11702
1.0501,-0.1151
1.0511,-0.11318
1.0521,-0.11124
1.0531,-0.1093
1.0541,-0.10734
1.0551,-0.10538
1.0561,-0.10342
1.0571,-0.10144
1.0581,-0.099461
1.0591,-0.097473
1.0601,-0.095481
1.0611,-0.093483
1.0621,-0.091481
1.0631,-0.089474
1.0641,-0.087464
1.0651,-0.085451
1.0661,-0.083436
1.0671,-0.081418
1.0681,-0.079398
1.0691,-0.077377
1.0701,-0.075355
1.0711,-0.073333
1.0721,-0.071311
1.0731,-0.06929
1.0741,-0.067269
1.0751,-0.06525
1.0761,-0.063233
1.0771,-0.061217
1.0781,-0.059205
1.0791,-0.057196
1.0801,-0.05519
1.0811,-0.053187
1.0821,-0.05119
1.0831,-0.049197
1.0841,-0.047208
1.0851,-0.045226
1.0861,-0.043249
1.0871,-0.041279
1.0881,-0.039315
1.0891,-0.037358
1.0901,-0.035408
1.0911,-0.033466
1.0921,-0.031532
1.0931,-0.029606
1.0941,-0.02769
1.0951,-0.025782
1.0961,-0.023884
1.0971,-0.021995
1.0981,-0.020116
1.0991,-0.018248
1.1001,-0.016391
1.1011,-0.014544
1.1021,-0.012709
1.1031,-0.010886
1.1041,-0.0090741
1.1051,-0.0072746
1.1061,-0.0054877
1.1071,-0.0037135
1.1081,-0.0019523
1.1091,-0.00020443
1.1101,0.0015299
1.1111,0.0032504
1.1121,0.0049569
1.1131,0.006649
1.1141,0.0083266
1.1151,0.0099894
1.1161,0.011637
1.1171,0.01327
1.1181,0.014887
1.1191,0.016488
1.1201,0.018074
1.1211,0.019643
1.1221,0.021196
1.1231,0.022733
1.1241,0.024253
1.1251,0.025756
1.1261,0.027242
1.1271,0.028711
1.1281,0.030163
1.1291,0.031597
1.1301,0.033013
1.1311,0.034411
1.1321,0.035792
1.1331,0.037154
1.1341,0.038498
1.1351,0.039824
1.1361,0.041131
1.1371,0.04242
1.1381,0.04369
1.1391,0.044941
1.1401,0.046173
1.1411,0.047386
1.1421,0.048579
1.1431,0.049754
1.1441,0.050909
1.1451,0.052045
1.1461,0.053161
1.1471,0.054258
1.1481,0.055335
1.1491,0.056393
1.1501,0.05743
1.1511,0.058448
1.1521,0.059446
1.1531,0.060425
1.1541,0.061383
1.1551,0.062321
1.1561,0.06324
1.1571,0.064138
1.1581,0.065016
1.1591,0.065875
1.1601,0.066713
1.1611,0.067531
1.1621,0.068329
1.1631,0.069108
1.1641,0.069866
1.1651,0.070604
1.1661,0.071322
1.1671,0.07202
1.1681,0.072698
1.1691,0.073356
1.1701,0.073995
1.1711,0.074613
1.1721,0.075212
1.1731,0.075791
1.1741,0.07635
1.1751,0.076889
1.1761,0.077409
1.1771,0.07791
1.1781,0.07839
1.1791,0.078852
1.1801,0.079294
1.1811,0.079717
1.1821,0.08012
1.1831,0.080505
1.1841,0.08087
1.1851,0.081216
1.1861,0.081544
1.1871,0.081853
1.1881,0.082143
1.1891,0.082414
1.1901,0.082667
1.1911,0.082902
1.1921,0.083118
1.1931,0.083317
1.1941,0.083497
1.1951,0.083659
1.1961,0.083804
1.1971,0.083931
1.1981,0.08404
1.1991,0.084132
1.2001,0.084207
1.2011,0.084265
1.2021,0.084305
1.2031,0.084329
1.2041,0.084336
1.2051,0.084326
1.2061,0.0843
1.2071,0.084258
1.2081,0.084199
1.2091,0.084125
1.2101,0.084034
1.2111,0.083928
1.2121,0.083807
1.2131,0.08367
1.2141,0.083518
1.2151,0.083351
1.2161,0.083169
1.2171,0.082972
1.2181,0.082761
1.2191,0.082535
1.2201,0.082295
1.2211,0.082041
1.2221,0.081774
1.2231,0.081492
1.2241,0.081198
1.2251,0.080889
1.2261,0.080568
1.2271,0.080234
1.2281,0.079887
1.2291,0.079527
1.2301,0.079155
1.2311,0.078771
1.2321,0.078375
1.2331,0.077967
1.2341,0.077547
1.2351,0.077115
1.2361,0.076673
1.2371,0.076219
1.2381,0.075755
1.2391,0.075279
1.2401,0.074793
1.2411,0.074297
1.2421,0.073791
1.2431,0.073275
1.2441,0.072749
1.2451,0.072213
1.2461,0.071668
1.2471,0.071114
1.2481,0.070551
1.2491,0.069979
1.2501,0.069399
1.2511,0.06881
1.2521,0.068213
1.2531,0.067608
1.2541,0.066995
1.2551,0.066374
1.2561,0.065746
1.2571,0.065111
1.2581,0.064469
1.2591,0.063819
1.2601,0.063164
1.2611,0.062501
1.2621,0.061833
1.2631,0.061158
1.2641,0.060478
1.2651,0.059791
1.2661,0.0591
1.2671,0.058403
1.2681,0.0577
1.2691,0.056993
1.2701,0.056281
1.2711,0.055565
1.2721,0.054844
1.2731,0.054119
1.2741,0.05339
1.2751,0.052657
1.2761,0.05192
1.2771,0.05118
1.2781,0.050437
1.2791,0.04969
1.2801,0.048941
1.2811,0.048188
1.2821,0.047434
1.2831,0.046676
1.2841,0.045917
1.2851,0.045155
1.2861,0.044392
1.2871,0.043627
1.2881,0.04286
1.2891,0.042092
1.2901,0.041323
1.2911,0.040553
1.2921,0.039782
1.2931,0.03901
1.2941,0.038237
1.2951,0.037464
1.2961,0.036691
1.2971,0.035918
1.2981,0.035145
1.2991,0.034372
1.3001,0.033599
1.3011,0.032827
1.3021,0.032056
1.3031,0.031285
1.3041,0.030516
1.3051,0.029747
1.3061,0.02898
1.3071,0.028214
1.3081,0.02745
1.3091,0.026687
1.3101,0.025927
1.3111,0.025168
1.3121,0.024411
1.3131,0.023657
1.3141,0.022904
1.3151,0.022155
1.3161,0.021408
1.3171,0.020663
1.3181,0.019922
1.3191,0.019183
1.3201,0.018448
1.3211,0.017715
1.3221,0.016987
1.3231,0.016261
1.3241,0.015539
1.3251,0.014821
1.3261,0.014106
1.3271,0.013396
1.3281,0.012689
1.3291,0.011986
1.3301,0.011288
1.3311,0.010594
1.3321,0.0099039
1.3331,0.0092186
1.3341,0.0085379
1.3351,0.0078618
1.3361,0.0071905
1.3371,0.006524
1.3381,0.0058625
1.3391,0.0052059
1.3401,0.0045544
1.3411,0.0039082
1.3421,0.0032671
1.3431,0.0026314
1.3441,0.0020011
1.3451,0.0013763
1.3461,0.00075696
1.3471,0.00014329
1.3481,-0.00046471
1.3491,-0.001067
1.3501,-0.0016634
1.3511,-0.0022539
1.3521,-0.0028386
1.3531,-0.0034172
1.3541,-0.0039898
1.3551,-0.0045562
1.3561,-0.0051166
1.3571,-0.0056707
1.3581,-0.0062185
1.3591,-0.0067601
1.3601,-0.0072953
1.3611,-0.0078241
1.3621,-0.0083465
1.3631,-0.0088624
1.3641,-0.0093717
1.3651,-0.0098746
1.3661,-0.010371
1.3671,-0.01086
1.3681,-0.011343
1.3691,-0.01182
1.3701,-0.012289
1.3711,-0.012752
1.3721,-0.013208
1.3731,-0.013658
1.3741,-0.0141
1.3751,-0.014536
1.3761,-0.014965
1.3771,-0.015387
1.3781,-0.015802
1.3791,-0.01621
1.3801,-0.016611
1.3811,-0.017006
1.3821,-0.017393
1.3831,-0.017774
1.3841,-0.018147
1.3851,-0.018514
1.3861,-0.018874
1.3871,-0.019227
1.3881,-0.019573
1.3891,-0.019912
1.3901,-0.020244
1.3911,-0.020569
1.3921,-0.020887
1.3931,-0.021199
1.3941,-0.021503
1.3951,-0.021801
1.3961,-0.022091
1.3971,-0.022375
1.3981,-0.022652
1.3991,-0.022922
1.4001,-0.023186
1.4011,-0.023442
1.4021,-0.023692
1.4031,-0.023935
1.4041,-0.024171
1.4051,-0.024401
1.4061,-0.024624
1.4071,-0.02484
1.4081,-0.02505
1.4091,-0.025253
1.4101,-0.025449
1.4111,-0.025639
1.4121,-0.025823
1.4131,-0.026
1.4141,-0.02617
1.4151,-0.026334
1.4161,-0.026492
1.4171,-0.026644
1.4181,-0.026789
1.4191,-0.026928
1.4201,-0.02706
1.4211,-0.027187
1.4221,-0.027307
1.4231,-0.027422
1.4241,-0.02753
1.4251,-0.027632
1.4261,-0.027728
1.4271,-0.027819
1.4281,-0.027903
1.4291,-0.027982
1.4301,-0.028055
1.4311,-0.028122
1.4321,-0.028184
1.4331,-0.02824
1.4341,-0.02829
1.4351,-0.028335
1.4361,-0.028375
1.4371,-0.028409
1.4381,-0.028438
1.4391,-0.028461
1.4401,-0.028479
1.4411,-0.028492
1.4421,-0.0285
1.4431,-0.028503
1.4441,-0.028501
1.4451,-0.028494
1.4461,-0.028482
1.4471,-0.028465
1.4481,-0.028443
1.4491,-0.028417
1.4501,-0.028386
1.4511,-0.02835
1.4521,-0.02831
1.4531,-0.028265
1.4541,-0.028216
1.4551,-0.028163
1.4561,-0.028105
1.4571,-0.028043
1.4581,-0.027977
1.4591,-0.027907
1.4601,-0.027833
1.4611,-0.027755
1.4621,-0.027673
1.4631,-0.027587
1.4641,-0.027498
1.4651,-0.027404
1.4661,-0.027307
1.4671,-0.027207
1.4681,-0.027103
1.4691,-0.026995
1.4701,-0.026884
1.4711,-0.02677
1.4721,-0.026653
1.4731,-0.026532
1.4741,-0.026408
1.4751,-0.026281
1.4761,-0.026152
1.4771,-0.026019
1.4781,-0.025883
1.4791,-0.025745
1.4801,-0.025604
1.4811,-0.02546
1.4821,-0.025314
1.4831,-0.025165
1.4841,-0.025013
1.4851,-0.02486
1.4861,-0.024703
1.4871,-0.024545
1.4881,-0.024384
1.4891,-0.024222
1.4901,-0.024057
1.4911,-0.02389
1.4921,-0.023721
1.4931,-0.02355
1.4941,-0.023378
1.4951,-0.023203
1.4961,-0.023027
1.4971,-0.02285
1.4981,-0.022671
1.4991,-0.02249
1.5001,-0.022308
1.5011,-0.022124
1.5021,-0.021939
1.5031,-0.021753
1.5041,-0.021565
1.5051,-0.021377
1.5061,-0.021187
1.5071,-0.020996
1.5081,-0.020805
1.5091,-0.020612
1.5101,-0.020418
1.5111,-0.020224
1.5121,-0.020029
1.5131,-0.019833
1.5141,-0.019637
1.5151,-0.01944
1.5161,-0.019242
1.5171,-0.019044
1.5181,-0.018846
1.5191,-0.018647
1.5201,-0.018448
1.5211,-0.018249
1.5221,-0.018049
1.5231,-0.01785
1.5241,-0.01765
1.5251,-0.01745
1.5261,-0.01725
1.5271,-0.01705
1.5281,-0.01685
1.5291,-0.016651
1.5301,-0.016451
1.5311,-0.016252
1.5321,-0.016053
1.5331,-0.015855
1.5341,-0.015656
1.5351,-0.015459
1.5361,-0.015261
1.5371,-0.015065
1.5381,-0.014868
1.5391,-0.014673
1.5401,-0.014478
1.5411,-0.014283
1.5421,-0.01409
1.5431,-0.013897
1.5441,-0.013705
1.5451,-0.013513
1.5461,-0.013323
1.5471,-0.013133
1.5481,-0.012945
1.5491,-0.012757
1.5501,-0.012571
1.5511,-0.012385
1.5521,-0.012201
1.5531,-0.012017
1.5541,-0.011835
1.5551,-0.011654
1.5561,-0.011474
1.5571,-0.011296
1.5581,-0.011119
1.5591,-0.010943
1.5601,-0.010768
1.5611,-0.010595
1.5621,-0.010423
1.5631,-0.010252
1.5641,-0.010083
1.5651,-0.009916
1.5661,-0.0097499
1.5671,-0.0095854
1.5681,-0.0094225
1.5691,-0.0092611
1.5701,-0.0091013
1.5711,-0.0089431
1.5721,-0.0087865
1.5731,-0.0086316
1.5741,-0.0084783
1.5751,-0.0083268
1.5761,-0.0081769
1.5771,-0.0080288
1.5781,-0.0078825
1.5791,-0.0077379
1.5801,-0.007595
1.5811,-0.007454
1.5821,-0.0073148
1.5831,-0.0071774
1.5841,-0.0070418
1.5851,-0.0069081
1.5861,-0.0067763
1.5871,-0.0066463
1.5881,-0.0065182
1.5891,-0.006392
1.5901,-0.0062677
1.5911,-0.0061453
1.5921,-0.0060249
1.5931,-0.0059064
1.5941,-0.0057898
1.5951,-0.0056752
1.5961,-0.0055625
1.5971,-0.0054518
1.5981,-0.005343
1.5991,-0.0052362
1.6001,-0.0051314
1.6011,-0.0050285
1.6021,-0.0049277
1.6031,-0.0048288
1.6041,-0.0047319
1.6051,-0.004637
1.6061,-0.004544
1.6071,-0.0044531
1.6081,-0.0043641
1.6091,-0.0042772
1.6101,-0.0041922
1.6111,-0.0041092
1.6121,-0.0040281
1.6131,-0.0039491
1.6141,-0.003872
1.6151,-0.0037969
1.6161,-0.0037237
1.6171,-0.0036525
1.6181,-0.0035833
1.6191,-0.003516
1.6201,-0.0034507
1.6211,-0.0033873
1.6221,-0.0033258
1.6231,-0.0032662
1.6241,-0.0032086
1.6251,-0.0031528
1.6261,-0.003099
1.6271,-0.003047
1.6281,-0.002997
1.6291,-0.0029487
1.6301,-0.0029024
1.6311,-0.0028579
1.6321,-0.0028152
1.6331,-0.0027744
1.6341,-0.0027353
1.6351,-0.0026981
1.6361,-0.0026626
1.6371,-0.0026289
1.6381,-0.002597
1.6391,-0.0025668
1.6401,-0.0025384
1.6411,-0.0025117
1.6421,-0.0024866
1.6431,-0.0024633
1.6441,-0.0024416
1.6451,-0.0024216
1.6461,-0.0024033
1.6471,-0.0023865
1.6481,-0.0023714
1.6491,-0.0023578
1.6501,-0.0023459
1.6511,-0.0023355
1.6521,-0.0023266
1.6531,-0.0023192
1.6541,-0.0023134
1.6551,-0.002309
1.6561,-0.0023061
1.6571,-0.0023047
1.6581,-0.0023046
1.6591,-0.002306
1.6601,-0.0023088
1.6611,-0.0023129
1.6621,-0.0023184
1.6631,-0.0023253
1.6641,-0.0023334
1.6651,-0.0023428
1.6661,-0.0023535
1.6671,-0.0023654
1.6681,-0.0023786
1.6691,-0.002393
1.6701,-0.0024086
1.6711,-0.0024253
1.6721,-0.0024432
1.6731,-0.0024622
1.6741,-0.0024823
1.6751,-0.0025034
1.6761,-0.0025257
1.6771,-0.0025489
1.6781,-0.0025732
1.6791,-0.0025985
1.6801,-0.0026247
1.6811,-0.0026519
1.6821,-0.00268
1.6831,-0.0027091
1.6841,-0.002739
1.6851,-0.0027697
1.6861,-0.0028013
1.6871,-0.0028337
1.6881,-0.0028669
1.6891,-0.0029009
1.6901,-0.0029356
1.6911,-0.002971
1.6921,-0.0030072
1.6931,-0.003044
1.6941,-0.0030815
1.6951,-0.0031196
1.6961,-0.0031583
1.6971,-0.0031976
1.6981,-0.0032375
1.6991,-0.003278
1.7001,-0.0033189
1.7011,-0.0033604
1.7021,-0.0034023
1.7031,-0.0034447
1.7041,-0.0034875
1.7051,-0.0035307
1.7061,-0.0035744
1.7071,-0.0036184
1.7081,-0.0036627
1.7091,-0.0037074
1.7101,-0.0037524
1.7111,-0.0037976
1.7121,-0.0038431
1.7131,-0.0038889
1.7141,-0.0039349
1.7151,-0.003981
1.7161,-0.0040274
1.7171,-0.0040739
1.7181,-0.0041205
1.7191,-0.0041673
1.7201,-0.0042142
1.7211,-0.0042611
1.7221,-0.0043081
1.7231,-0.0043551
1.7241,-0.0044021
1.7251,-0.0044492
1.7261,-0.0044962
1.7271,-0.0045432
1.7281,-0.0045901
1.7291,-0.0046369
1.7301,-0.0046836
1.7311,-0.0047302
1.7321,-0.0047767
1.7331,-0.004823
1.7341,-0.0048691
1.7351,-0.0049151
1.7361,-0.0049608
1.7371,-0.0050064
1.7381,-0.0050516
1.7391,-0.0050966
1.7401,-0.0051414
1.7411,-0.0051858
1.7421,-0.00523
1.7431,-0.0052738
1.7441,-0.0053172
1.7451,-0.0053603
1.7461,-0.0054031
1.7471,-0.0054454
1.7481,-0.0054873
1.7491,-0.0055289
1.7501,-0.0055699
1.7511,-0.0056106
1.7521,-0.0056508
1.7531,-0.0056905
1.7541,-0.0057297
1.7551,-0.0057684
1.7561,-0.0058066
1.7571,-0.0058442
1.7581,-0.0058813
1.7591,-0.0059179
1.7601,-0.0059539
1.7611,-0.0059893
1.7621,-0.0060241
1.7631,-0.0060583
1.7641,-0.0060919
1.7651,-0.0061249
1.7661,-0.0061573
1.7671,-0.006189
1.7681,-0.00622
1.7691,-0.0062504
1.7701,-0.0062801
1.7711,-0.0063091
1.7721,-0.0063374
1.7731,-0.006365
1.7741,-0.0063919
1.7751,-0.006418
1.7761,-0.0064435
1.7771,-0.0064682
1.7781,-0.0064921
1.7791,-0.0065153
1.7801,-0.0065377
1.7811,-0.0065594
1.7821,-0.0065803
1.7831,-0.0066004
1.7841,-0.0066197
1.7851,-0.0066383
1.7861,-0.006656
1.7871,-0.0066729
1.7881,-0.006689
1.7891,-0.0067043
1.7901,-0.0067188
1.7911,-0.0067324
1.7921,-0.0067452
1.7931,-0.0067572
1.7941,-0.0067684
1.7951,-0.0067787
1.7961,-0.0067882
1.7971,-0.0067968
1.7981,-0.0068045
1.7991,-0.0068114
1.8001,-0.0068175
1.8011,-0.0068227
1.8021,-0.0068271
1.8031,-0.0068305
1.8041,-0.0068332
1.8051,-0.0068349
1.8061,-0.0068358
1.8071,-0.0068359
1.8081,-0.006835
1.8091,-0.0068333
1.8101,-0.0068308
1.8111,-0.0068274
1.8121,-0.0068231
1.8131,-0.0068179
1.8141,-0.0068119
1.8151,-0.006805
1.8161,-0.0067973
1.8171,-0.0067887
1.8181,-0.0067793
1.8191,-0.006769
1.8201,-0.0067578
1.8211,-0.0067458
1.8221,-0.006733
1.8231,-0.0067193
1.8241,-0.0067048
1.8251,-0.0066894
1.8261,-0.0066732
1.8271,-0.0066562
1.8281,-0.0066383
1.8291,-0.0066196
1.8301,-0.0066002
1.8311,-0.0065798
1.8321,-0.0065587
1.8331,-0.0065368
1.8341,-0.0065141
1.8351,-0.0064906
1.8361,-0.0064663
1.8371,-0.0064412
1.8381,-0.0064153
1.8391,-0.0063887
1.8401,-0.0063613
1.8411,-0.0063332
1.8412,-0.0063305
1.8412,-0.64873


==> Data/Figure02_2/Figure02_2_dphi.csv <==
0,0.0081768
0.001,0.0085988
0.002,0.0090204
0.003,0.0094415
0.004,0.0098622
0.005,0.010282
0.006,0.010702
0.007,0.011121
0.008,0.01154
0.009,0.011958
0.01,0.012376
0.011,0.012793
0.012,0.01321
0.013,0.013627
0.014,0.014042
0.015,0.014458
0.016,0.014873
0.017,0.015287
0.018,0.015701
0.019,0.016114
0.02,0.016527
0.021,0.01694
0.022,0.017351
0.023,0.017763
0.024,0.018174
0.025,0.018584
0.026,0.018994
0.027,0.019403
0.028,0.019812
0.029,0.02022
0.03,0.020628
0.031,0.021035
0.032,0.021442
0.033,0.021848
0.034,0.022253
0.035,0.022658
0.036,0.023063
0.037,0.023467
0.038,0.02387
0.039,0.024273
0.04,0.024675
0.041,0.025077
0.042,0.025478
0.043,0.025879
0.044,0.026279
0.045,0.026679
0.046,0.027078
0.047,0.027476
0.048,0.027874
0.049,0.028271
0.05,0.028668
0.051,0.029064
0.052,0.02946
0.053,0.029855
0.054,0.030249
0.055,0.030643
0.056,0.031036
0.057,0.031429
0.058,0.031821
0.059,0.032212
0.06,0.032603
0.061,0.032994
0.062,0.033383
0.063,0.033772
0.064,0.034161
0.065,0.034549
0.066,0.034936
0.067,0.035323
0.068,0.035709
0.069,0.036094
0.07,0.036479
0.071,0.036863
0.072,0.037247
0.073,0.03763
0.074,0.038012
0.075,0.038394
0.076,0.038775
0.077,0.039155
0.078,0.039535
0.079,0.039914
0.08,0.040293
0.081,0.040671
0.082,0.041048
0.083,0.041425
0.084,0.0418
0.085,0.042176
0.086,0.04255
0.087,0.042924
0.088,0.043298
0.089,0.04367
0.09,0.044042
0.091,0.044414
0.092,0.044784
0.093,0.045154
0.094,0.045524
0.095,0.045892
0.096,0.04626
0.097,0.046627
0.098,0.046994
0.099,0.04736
0.1,0.047725
0.101,0.04809
0.102,0.048454
0.103,0.048817
0.104,0.049179
0.105,0.049541
0.106,0.049902
0.107,0.050262
0.108,0.050622
0.109,0.050981
0.11,0.051339
0.111,0.051697
0.112,0.052054
0.113,0.05241
0.114,0.052765
0.115,0.05312
0.116,0.053474
0.117,0.053827
0.118,0.054179
0.119,0.054531
0.12,0.054882
0.121,0.055232
0.122,0.055582
0.123,0.055931
0.124,0.056279
0.125,0.056626
0.126,0.056973
0.127,0.057318
0.128,0.057664
0.129,0.058008
0.13,0.058351
0.131,0.058694
0.132,0.059036
0.133,0.059378
0.134,0.059718
0.135,0.060058
0.136,0.060397
0.137,0.060735
0.138,0.061072
0.139,0.061409
0.14,0.061745
0.141,0.06208
0.142,0.062414
0.143,0.062748
0.144,0.063081
0.145,0.063412
0.146,0.063744
0.147,0.064074
0.148,0.064404
0.149,0.064732
0.15,0.06506
0.151,0.065387
0.152,0.065714
0.153,0.066039
0.154,0.066364
0.155,0.066688
0.156,0.067011
0.157,0.067333
0.158,0.067655
0.159,0.067975
0.16,0.068295
0.161,0.068614
0.162,0.068932
0.163,0.06925
0.164,0.069566
0.165,0.069882
0.166,0.070197
0.167,0.070511
0.168,0.070824
0.169,0.071136
0.17,0.071447
0.171,0.071758
0.172,0.072068
0.173,0.072377
0.174,0.072685
0.175,0.072992
0.176,0.073298
0.177,0.073604
0.178,0.073908
0.179,0.074212
0.18,0.074515
0.181,0.074817
0.182,0.075118
0.183,0.075418
0.184,0.075717
0.185,0.076016
0.186,0.076314
0.187,0.07661
0.188,0.076906
0.189,0.077201
0.19,0.077495
0.191,0.077788
0.192,0.07808
0.193,0.078372
0.194,0.078662
0.195,0.078952
0.196,0.07924
0.197,0.079528
0.198,0.079815
0.199,0.080101
0.2,0.080386
0.201,0.08067
0.202,0.080953
0.203,0.081236
0.204,0.081517
0.205,0.081797
0.206,0.082077
0.207,0.082355
0.208,0.082633
0.209,0.08291
0.21,0.083186
0.211,0.08346
0.212,0.083734
0.213,0.084007
0.214,0.084279
0.215,0.08455
0.216,0.084821
0.217,0.08509
0.218,0.085358
0.219,0.085625
0.22,0.085892
0.221,0.086157
0.222,0.086421
0.223,0.086685
0.224,0.086947
0.225,0.087209
0.226,0.08747
0.227,0.087729
0.228,0.087988
0.229,0.088246
0.23,0.088502
0.231,0.088758
0.232,0.089013
0.233,0.089266
0.234,0.089519
0.235,0.089771
0.236,0.090022
0.237,0.090272
0.238,0.090521
0.239,0.090768
0.24,0.091015
0.241,0.091261
0.242,0.091506
0.243,0.09175
0.244,0.091993
0.245,0.092235
0.246,0.092475
0.247,0.092715
0.248,0.092954
0.249,0.093192
0.25,0.093429
0.251,0.093665
0.252,0.093899
0.253,0.094133
0.254,0.094366
0.255,0.094598
0.256,0.094828
0.257,0.095058
0.258,0.095287
0.259,0.095514
0.26,0.095741
0.261,0.095967
0.262,0.096191
0.263,0.096415
0.264,0.096637
0.265,0.096859
0.266,0.097079
0.267,0.097298
0.268,0.097517
0.269,0.097734
0.27,0.09795
0.271,0.098165
0.272,0.09838
0.273,0.098593
0.274,0.098805
0.275,0.099016
0.276,0.099225
0.277,0.099434
0.278,0.099642
0.279,0.099849
0.28,0.10005
0.281,0.10026
0.282,0.10046
0.283,0.10067
0.284,0.10087
0.285,0.10107
0.286,0.10127
0.287,0.10146
0.288,0.10166
0.289,0.10186
0.29,0.10205
0.291,0.10225
0.292,0.10244
0.293,0.10263
0.294,0.10282
0.295,0.10301
0.296,0.1032
0.297,0.10339
0.298,0.10357
0.299,0.10376
0.3,0.10394
0.301,0.10412
0.302,0.10431
0.303,0.10449
0.304,0.10467
0.305,0.10485
0.306,0.10502
0.307,0.1052
0.308,0.10537
0.309,0.10555
0.31,0.10572
0.311,0.10589
0.312,0.10606
0.313,0.10623
0.314,0.1064
0.315,0.10657
0.316,0.10674
0.317,0.1069
0.318,0.10707
0.319,0.10723
0.32,0.10739
0.321,0.10755
0.322,0.10771
0.323,0.10787
0.324,0.10803
0.325,0.10818
0.326,0.10834
0.327,0.10849
0.328,0.10865
0.329,0.1088
0.33,0.10895
0.331,0.1091
0.332,0.10925
0.333,0.10939
0.334,0.10954
0.335,0.10968
0.336,0.10983
0.337,0.10997
0.338,0.11011
0.339,0.11025
0.34,0.11039
0.341,0.11053
0.342,0.11067
0.343,0.1108
0.344,0.11094
0.345,0.11107
0.346,0.1112
0.347,0.11133
0.348,0.11146
0.349,0.11159
0.35,0.11172
0.351,0.11185
0.352,0.11197
0.353,0.1121
0.354,0.11222
0.355,0.11234
0.356,0.11246
0.357,0.11258
0.358,0.1127
0.359,0.11282
0.36,0.11293
0.361,0.11305
0.362,0.11316
0.363,0.11327
0.364,0.11339
0.365,0.1135
0.366,0.11361
0.367,0.11371
0.368,0.11382
0.369,0.11393
0.37,0.11403
0.371,0.11413
0.372,0.11423
0.373,0.11434
0.374,0.11444
0.375,0.11453
0.376,0.11463
0.377,0.11473
0.378,0.11482
0.379,0.11492
0.38,0.11501
0.381,0.1151
0.382,0.11519
0.383,0.11528
0.384,0.11537
0.385,0.11545
0.386,0.11554
0.387,0.11562
0.388,0.11571
0.389,0.11579
0.39,0.11587
0.391,0.11595
0.392,0.11603
0.393,0.1161
0.394,0.11618
0.395,0.11625
0.396,0.11633
0.397,0.1164
0.398,0.11647
0.399,0.11654
0.4,0.11661
0.401,0.11668
0.402,0.11675
0.403,0.11681
0.404,0.11687
0.405,0.11694
0.406,0.117
0.407,0.11706
0.408,0.11712
0.409,0.11718
0.41,0.11723
0.411,0.11729
0.412,0.11734
0.413,0.1174
0.414,0.11745
0.415,0.1175
0.416,0.11755
0.417,0.1176
0.418,0.11765
0.419,0.11769
0.42,0.11774
0.421,0.11778
0.422,0.11782
0.423,0.11786
0.424,0.1179
0.425,0.11794
0.426,0.11798
0.427,0.11802
0.428,0.11805
0.429,0.11809
0.43,0.11812
0.431,0.11815
0.432,0.11818
0.433,0.11821
0.434,0.11824
0.435,0.11826
0.436,0.11829
0.437,0.11831
0.438,0.11834
0.439,0.11836
0.44,0.11838
0.441,0.1184
0.442,0.11842
0.443,0.11844
0.444,0.11845
0.445,0.11847
0.446,0.11848
0.447,0.11849
0.448,0.1185
0.449,0.11851
0.45,0.11852
0.451,0.11853
0.452,0.11854
0.453,0.11854
0.454,0.11854
0.455,0.11855
0.456,0.11855
0.457,0.11855
0.458,0.11855
0.459,0.11855
0.46,0.11854
0.461,0.11854
0.462,0.11853
0.463,0.11852
0.464,0.11852
0.465,0.11851
0.466,0.1185
0.467,0.11848
0.468,0.11847
0.469,0.11846
0.47,0.11844
0.471,0.11843
0.472,0.11841
0.473,0.11839
0.474,0.11837
0.475,0.11835
0.476,0.11832
0.477,0.1183
0.478,0.11828
0.479,0.11825
0.48,0.11822
0.481,0.11819
0.482,0.11816
0.483,0.11813
0.484,0.1181
0.485,0.11807
0.486,0.11803
0.487,0.118
0.488,0.11796
0.489,0.11792
0.49,0.11788
0.491,0.11784
0.492,0.1178
0.493,0.11776
0.494,0.11771
0.495,0.11767
0.496,0.11762
0.497,0.11757
0.498,0.11752
0.499,0.11747
0.5,0.11742
0.501,0.11737
0.502,0.11731
0.503,0.11726
0.504,0.1172
0.505,0.11714
0.506,0.11709
0.507,0.11703
0.508,0.11696
0.509,0.1169
0.51,0.11684
0.511,0.11677
0.512,0.11671
0.513,0.11664
0.514,0.11657
0.515,0.1165
0.516,0.11643
0.517,0.11636
0.518,0.11629
0.519,0.11621
0.52,0.11614
0.521,0.11606
0.522,0.11598
0.523,0.11591
0.524,0.11583
0.525,0.11574
0.526,0.11566
0.527,0.11558
0.528,0.11549
0.529,0.11541
0.53,0.11532
0.531,0.11523
0.532,0.11514
0.533,0.11505
0.534,0.11496
0.535,0.11487
0.536,0.11477
0.537,0.11468
0.538,0.11458
0.539,0.11448
0.54,0.11438
0.541,0.11428
0.542,0.11418
0.543,0.11408
0.544,0.11398
0.545,0.11387
0.546,0.11376
0.547,0.11366
0.548,0.11355
0.549,0.11344
0.55,0.11333
0.551,0.11322
0.552,0.1131
0.553,0.11299
0.554,0.11287
0.555,0.11276
0.556,0.11264
0.557,0.11252
0.558,0.1124
0.559,0.11228
0.56,0.11216
0.561,0.11203
0.562,0.11191
0.563,0.11178
0.564,0.11166
0.565,0.11153
0.566,0.1114
0.567,0.11127
0.568,0.11114
0.569,0.111
0.57,0.11087
0.571,0.11073
0.572,0.1106
0.573,0.11046
0.574,0.11032
0.575,0.11018
0.576,0.11004
0.577,0.1099
0.578,0.10976
0.579,0.10961
0.58,0.10947
0.581,0.10932
0.582,0.10917
0.583,0.10902
0.584,0.10887
0.585,0.10872
0.586,0.10857
0.587,0.10841
0.588,0.10826
0.589,0.1081
0.59,0.10795
0.591,0.10779
0.592,0.10763
0.593,0.10747
0.594,0.10731
0.595,0.10715
0.596,0.10698
0.597,0.10682
0.598,0.10665
0.599,0.10648
0.6,0.10632
0.601,0.10615
0.602,0.10598
0.603,0.1058
0.604,0.10563
0.605,0.10546
0.606,0.10528
0.607,0.10511
0.608,0.10493
0.609,0.10475
0.61,0.10457
0.611,0.10439
0.612,0.10421
0.613,0.10403
0.614,0.10384
0.615,0.10366
0.616,0.10347
0.617,0.10328
0.618,0.1031
0.619,0.10291
0.62,0.10272
0.621,0.10252
0.622,0.10233
0.623,0.10214
0.624,0.10194
0.625,0.10175
0.626,0.10155
0.627,0.10135
0.628,0.10115
0.629,0.10095
0.63,0.10075
0.631,0.10055
0.632,0.10034
0.633,0.10014
0.634,0.099932
0.635,0.099725
0.636,0.099516
0.637,0.099307
0.638,0.099097
0.639,0.098885
0.64,0.098673
0.641,0.098459
0.642,0.098244
0.643,0.098029
0.644,0.097812
0.645,0.097594
0.646,0.097375
0.647,0.097154
0.648,0.096933
0.649,0.096711
0.65,0.096488
0.651,0.096263
0.652,0.096038
0.653,0.095811
0.654,0.095583
0.655,0.095355
0.656,0.095125
0.657,0.094894
0.658,0.094662
0.659,0.094429
0.66,0.094195
0.661,0.09396
0.662,0.093724
0.663,0.093486
0.664,0.093248
0.665,0.093009
0.666,0.092768
0.667,0.092527
0.668,0.092284
0.669,0.092041
0.67,0.091796
0.671,0.09155
0.672,0.091303
0.673,0.091056
0.674,0.090807
0.675,0.090557
0.676,0.090306
0.677,0.090054
0.678,0.089801
0.679,0.089547
0.68,0.089291
0.681,0.089035
0.682,0.088778
0.683,0.08852
0.684,0.08826
0.685,0.088
0.686,0.087739
0.687,0.087476
0.688,0.087213
0.689,0.086948
0.69,0.086683
0.691,0.086416
0.692,0.086149
0.693,0.08588
0.694,0.085611
0.695,0.08534
0.696,0.085068
0.697,0.084796
0.698,0.084522
0.699,0.084247
0.7,0.083971
0.701,0.083695
0.702,0.083417
0.703,0.083138
0.704,0.082858
0.705,0.082578
0.706,0.082296
0.707,0.082013
0.708,0.081729
0.709,0.081444
0.71,0.081158
0.711,0.080871
0.712,0.080584
0.713,0.080295
0.714,0.080005
0.715,0.079714
0.716,0.079422
0.717,0.079129
0.718,0.078835
0.719,0.07854
0.72,0.078245
0.721,0.077948
0.722,0.07765
0.723,0.077351
0.724,0.077051
0.725,0.07675
0.726,0.076449
0.727,0.076146
0.728,0.075842
0.729,0.075537
0.73,0.075232
0.731,0.074925
0.732,0.074617
0.733,0.074308
0.734,0.073999
0.735,0.073688
0.736,0.073377
0.737,0.073064
0.738,0.07275
0.739,0.072436
0.74,0.07212
0.741,0.071804
0.742,0.071487
0.743,0.071168
0.744,0.070849
0.745,0.070529
0.746,0.070207
0.747,0.069885
0.748,0.069562
0.749,0.069238
0.75,0.068913
0.751,0.068587
0.752,0.068259
0.753,0.067932
0.754,0.067603
0.755,0.067273
0.756,0.066942
0.757,0.06661
0.758,0.066277
0.759,0.065944
0.76,0.065609
0.761,0.065274
0.762,0.064937
0.763,0.0646
0.764,0.064261
0.765,0.063922
0.766,0.063582
0.767,0.06324
0.768,0.062898
0.769,0.062555
0.77,0.062211
0.771,0.061866
0.772,0.061521
0.773,0.061174
0.77311,0.061137
0.77311,0.061137
0.77311,0.061137
0.77411,0.060789
0.77511,0.06044
0.77611,0.060091
0.77711,0.059741
0.77811,0.059389
0.77911,0.059037
0.78011,0.058684
0.78111,0.05833
0.78211,0.057976
0.78311,0.05762
0.78411,0.057264
0.78511,0.056907
0.78611,0.056549
0.78711,0.05619
0.78811,0.05583
0.78911,0.05547
0.79011,0.055108
0.79111,0.054746
0.79211,0.054383
0.79311,0.05402
0.79411,0.053655
0.79511,0.05329
0.79611,0.052924
0.79711,0.052557
0.79811,0.052189
0.79911,0.051821
0.80011,0.051451
0.80111,0.051081
0.80211,0.050711
0.80311,0.050339
0.80411,0.049967
0.80511,0.049594
0.80611,0.04922
0.80711,0.048845
0.80811,0.04847
0.80911,0.048094
0.81011,0.047717
0.81111,0.04734
0.81211,0.046962
0.81311,0.046583
0.81411,0.046203
0.81511,0.045823
0.81611,0.045442
0.81711,0.04506
0.81811,0.044678
0.81911,0.044295
0.82011,0.043911
0.82111,0.043527
0.82211,0.043141
0.82311,0.042756
0.82411,0.042369
0.82511,0.041982
0.82611,0.041594
0.82711,0.041206
0.82811,0.040817
0.82911,0.040427
0.83011,0.040037
0.83111,0.039646
0.83211,0.039254
0.83311,0.038862
0.83411,0.038469
0.83511,0.038075
0.83611,0.037681
0.83711,0.037286
0.83811,0.036891
0.83911,0.036495
0.84011,0.036099
0.84111,0.035702
0.84211,0.035304
0.84311,0.034906
0.84411,0.034507
0.84511,0.034107
0.84611,0.033708
0.84711,0.033307
0.84811,0.032906
0.84911,0.032504
0.85011,0.032102
0.85111,0.031699
0.85211,0.031296
0.85311,0.030892
0.85411,0.030488
0.85511,0.030083
0.85611,0.029678
0.85711,0.029272
0.85811,0.028866
0.85911,0.028459
0.86011,0.028052
0.86111,0.027644
0.86211,0.027236
0.86311,0.026827
0.86411,0.026417
0.86511,0.026008
0.86611,0.025598
0.86711,0.025187
0.86811,0.024776
0.86911,0.024364
0.87011,0.023952
0.87111,0.02354
0.87211,0.023127
0.87311,0.022714
0.87411,0.0223
0.87511,0.021886
0.87611,0.021471
0.87711,0.021056
0.87811,0.020641
0.87911,0.020225
0.88011,0.019809
0.88111,0.019392
0.88211,0.018975
0.88311,0.018558
0.88411,0.01814
0.88511,0.017722
0.88611,0.017303
0.88711,0.016885
0.88811,0.016465
0.88911,0.016046
0.89011,0.015626
0.89111,0.015206
0.89211,0.014785
0.89311,0.014364
0.89411,0.013943
0.89511,0.013522
0.89611,0.0131
0.89711,0.012678
0.89811,0.012255
0.89911,0.011832
0.90011,0.011409
0.90111,0.010986
0.90211,0.010562
0.90311,0.010138
0.90411,0.0097143
0.90511,0.0092898
0.90611,0.0088651
0.90711,0.0084402
0.90811,0.008015
0.90911,0.0075895
0.91011,0.0071638
0.91111,0.0067379
0.91211,0.0063117
0.91311,0.0058853
0.91411,0.0054587
0.91511,0.0050319
0.91611,0.0046048
0.91711,0.0041776
0.91811,0.0037501
0.91911,0.0033225
0.92011,0.0028946
0.92111,0.0024666
0.92211,0.0020384
0.92311,0.00161
0.92411,0.0011815
0.92511,0.00075278
0.92611,0.00032391
0.92711,-0.00010511
0.92811,-0.00053428
0.92911,-0.00096359
0.93011,-0.001393
0.93111,-0.0018226
0.93211,-0.0022523
0.93311,-0.0026822
0.93411,-0.0031121
0.93511,-0.0035422
0.93611,-0.0039723
0.93711,-0.0044026
0.93811,-0.004833
0.93911,-0.0052634
0.94011,-0.0056939
0.94111,-0.0061246
0.94211,-0.0065553
0.94311,-0.006986
0.94411,-0.0074168
0.94511,-0.0078477
0.94611,-0.0082786
0.94711,-0.0087096
0.94811,-0.0091407
0.94911,-0.0095717
0.95011,-0.010003
0.95111,-0.010434
0.95211,-0.010865
0.95311,-0.011296
0.95411,-0.011727
0.95511,-0.012159
0.95611,-0.01259
0.95711,-0.013021
0.95811,-0.013452
0.95911,-0.013883
0.96011,-0.014314
0.96111,-0.014745
0.96211,-0.015176
0.96311,-0.015608
0.96411,-0.016038
0.96511,-0.016469
0.96611,-0.0169
0.96711,-0.017331
0.96811,-0.017762
0.96911,-0.018193
0.97011,-0.018623
0.97111,-0.019054
0.97211,-0.019484
0.97311,-0.019914
0.97411,-0.020345
0.97511,-0.020775
0.97611,-0.021205
0.97711,-0.021635
0.97811,-0.022065
0.97911,-0.022494
0.98011,-0.022924
0.98111,-0.023353
0.98211,-0.023783
0.98311,-0.024212
0.98411,-0.024641
0.98511,-0.02507
0.98611,-0.025498
0.98711,-0.025927
0.98811,-0.026355
0.98911,-0.026783
0.99011,-0.027211
0.99111,-0.027639
0.99211,-0.028067
0.99311,-0.028494
0.99411,-0.028921
0.99511,-0.029348
0.99611,-0.029775
0.99711,-0.030202
0.99811,-0.030628
0.99911,-0.031054
1.0001,-0.03148
1.0011,-0.031905
1.0021,-0.032331
1.0031,-0.032756
1.0041,-0.033181
1.0051,-0.033605
1.0061,-0.03403
1.0071,-0.034454
1.0081,-0.034877
1.0091,-0.035301
1.0101,-0.035724
1.0111,-0.036147
1.0121,-0.03657
1.0131,-0.036992
1.0141,-0.037414
1.0151,-0.037835
1.0161,-0.038257
1.0171,-0.038678
1.0181,-0.039098
1.0191,-0.039519
1.0201,-0.039939
1.0211,-0.040358
1.0221,-0.040778
1.0231,-0.041196
1.0241,-0.041615
1.0251,-0.042033
1.0261,-0.042451
1.0271,-0.042868
1.0281,-0.043285
1.0291,-0.043702
1.0301,-0.044118
1.0311,-0.044534
1.0321,-0.044949
1.0331,-0.045364
1.0341,-0.045779
1.0351,-0.046193
1.0361,-0.046606
1.0371,-0.04702
1.0381,-0.047432
1.0391,-0.047845
1.0401,-0.048257
1.0411,-0.048668
1.0421,-0.049079
1.0431,-0.049489
1.0441,-0.049899
1.0451,-0.050309
1.0461,-0.050718
1.0471,-0.051126
1.0481,-0.051535
1.0491,-0.051942
1.0501,-0.052349
1.0511,-0.052756
1.0521,-0.053161
1.0531,-0.053567
1.0541,-0.053972
1.0551,-0.054376
1.0561,-0.05478
1.0571,-0.055183
1.0581,-0.055586
1.0591,-0.055988
1.0601,-0.05639
1.0611,-0.056791
1.0621,-0.057191
1.0631,-0.057591
1.0641,-0.05799
1.0651,-0.058389
1.0661,-0.058787
1.0671,-0.059185
1.0681,-0.059581
1.0691,-0.059978
1.0701,-0.060373
1.0711,-0.060768
1.0721,-0.061163
1.0731,-0.061556
1.0741,-0.061949
1.0751,-0.062342
1.0761,-0.062734
1.0771,-0.063125
1.0781,-0.063515
1.0791,-0.063905
1.0801,-0.064294
1.0811,-0.064682
1.0821,-0.06507
1.0831,-0.065457
1.0841,-0.065843
1.0851,-0.066229
1.0861,-0.066614
1.0871,-0.066998
1.0881,-0.067382
1.0891,-0.067764
1.0901,-0.068146
1.0911,-0.068528
1.0921,-0.068908
1.0931,-0.069288
1.0941,-0.069667
1.0951,-0.070045
1.0961,-0.070423
1.0971,-0.0708
1.0981,-0.071176
1.0991,-0.071551
1.1001,-0.071925
1.1011,-0.072299
1.1021,-0.072672
1.1031,-0.073044
1.1041,-0.073415
1.1051,-0.073785
1.1061,-0.074155
1.1071,-0.074524
1.1081,-0.074892
1.1091,-0.075259
1.1101,-0.075625
1.1111,-0.07599
1.1121,-0.076355
1.1131,-0.076719
1.1141,-0.077081
1.1151,-0.077443
1.1161,-0.077804
1.1171,-0.078165
1.1181,-0.078524
1.1191,-0.078882
1.1201,-0.07924
1.1211,-0.079597
1.1221,-0.079952
1.1231,-0.080307
1.1241,-0.080661
1.1251,-0.081014
1.1261,-0.081366
1.1271,-0.081717
1.1281,-0.082068
1.1291,-0.082417
1.1301,-0.082765
1.1311,-0.083113
1.1321,-0.083459
1.1331,-0.083804
1.1341,-0.084149
1.1351,-0.084492
1.1361,-0.084835
1.1371,-0.085177
1.1381,-0.085517
1.1391,-0.085857
1.1401,-0.086195
1.1411,-0.086533
1.1421,-0.086869
1.1431,-0.087205
1.1441,-0.08754
1.1451,-0.087873
1.1461,-0.088206
1.1471,-0.088537
1.1481,-0.088867
1.1491,-0.089197
1.1501,-0.089525
1.1511,-0.089852
1.1521,-0.090179
1.1531,-0.090504
1.1541,-0.090828
1.1551,-0.091151
1.1561,-0.091473
1.1571,-0.091794
1.1581,-0.092113
1.1591,-0.092432
1.1601,-0.09275
1.1611,-0.093066
1.1621,-0.093381
1.1631,-0.093696
1.1641,-0.094009
1.1651,-0.094321
1.1661,-0.094631
1.1671,-0.094941
1.1681,-0.09525
1.1691,-0.095557
1.1701,-0.095864
1.1711,-0.096169
1.1721,-0.096473
1.1731,-0.096776
1.1741,-0.097077
1.1751,-0.097378
1.1761,-0.097677
1.1771,-0.097975
1.1781,-0.098272
1.1791,-0.098568
1.1801,-0.098862
1.1811,-0.099156
1.1821,-0.099448
1.1831,-0.099739
1.1841,-0.10003
1.1851,-0.10032
1.1861,-0.1006
1.1871,-0.10089
1.1881,-0.10118
1.1891,-0.10146
1.1901,-0.10174
1.1911,-0.10202
1.1921,-0.1023
1.1931,-0.10258
1.1941,-0.10286
1.1951,-0.10313
1.1961,-0.10341
1.1971,-0.10368
1.1981,-0.10396
1.1991,-0.10423
1.2001,-0.1045
1.2011,-0.10476
1.2021,-0.10503
1.2031,-0.1053
1.2041,-0.10556
1.2051,-0.10583
1.2061,-0.10609
1.2071,-0.10635
1.2081,-0.10661
1.2091,-0.10687
1.2101,-0.10712
1.2111,-0.10738
1.2121,-0.10763
1.2131,-0.10788
1.2141,-0.10814
1.2151,-0.10839
1.2161,-0.10863
1.2171,-0.10888
1.2181,-0.10913
1.2191,-0.10937
1.2201,-0.10961
1.2211,-0.10986
1.2221,-0.1101
1.2231,-0.11034
1.2241,-0.11057
1.2251,-0.11081
1.2261,-0.11104
1.2271,-0.11128
1.2281,-0.11151
1.2291,-0.11174
1.2301,-0.11197
1.2311,-0.1122
1.2321,-0.11243
1.2331,-0.11265
1.2341,-0.11287
1.2351,-0.1131
1.2361,-0.11332
1.2371,-0.11354
1.2381,-0.11375
1.2391,-0.11397
1.2401,-0.11419
1.2411,-0.1144
1.2421,-0.11461
1.2431,-0.11482
1.2441,-0.11503
1.2451,-0.11524
1.2461,-0.11545
1.2471,-0.11565
1.2481,-0.11585
1.2491,-0.11606
1.2501,-0.11626
1.2511,-0.11646
1.2521,-0.11665
1.2531,-0.11685
1.2541,-0.11704
1.2551,-0.11724
1.2561,-0.11743
1.2571,-0.11762
1.2581,-0.11781
1.2591,-0.118
1.2601,-0.11818
1.2611,-0.11837
1.2621,-0.11855
1.2631,-0.11873
1.2641,-0.11891
1.2651,-0.11909
1.2661,-0.11926
1.2671,-0.11944
1.2681,-0.11961
1.2691,-0.11978
1.2701,-0.11995
1.2711,-0.12012
1.2721,-0.12029
1.2731,-0.12046
1.2741,-0.12062
1.2751,-0.12078
1.2761,-0.12094
1.2771,-0.1211
1.2781,-0.12126
1.2791,-0.12142
1.2801,-0.12157
1.2811,-0.12173
1.2821,-0.12188
1.2831,-0.12203
1.2841,-0.12218
1.2851,-0.12233
1.2861,-0.12247
1.2871,-0.12262
1.2881,-0.12276
1.2891,-0.1229
1.2901,-0.12304
1.2911,-0.12318
1.2921,-0.12331
1.2931,-0.12345
1.2941,-0.12358
1.2951,-0.12371
1.2961,-0.12384
1.2971,-0.12397
1.2981,-0.1241
1.2991,-0.12422
1.3001,-0.12434
1.3011,-0.12447
1.3021,-0.12459
1.3031,-0.1247
1.3041,-0.12482
1.3051,-0.12494
1.3061,-0.12505
1.3071,-0.12516
1.3081,-0.12527
1.3091,-0.12538
1.3101,-0.12549
1.3111,-0.1256
1.3121,-0.1257
1.3131,-0.1258
1.3141,-0.1259
1.3151,-0.126
1.3161,-0.1261
1.3171,-0.1262
1.3181,-0.12629
1.3191,-0.12638
1.3201,-0.12647
1.3211,-0.12656
1.3221,-0.12665
1.3231,-0.12674
1.3241,-0.12682
1.3251,-0.1269
1.3261,-0.12699
1.3271,-0.12706
1.3281,-0.12714
1.3291,-0.12722
1.3301,-0.12729
1.3311,-0.12737
1.3321,-0.12744
1.3331,-0.12751
1.3341,-0.12758
1.3351,-0.12764
1.3361,-0.12771
1.3371,-0.12777
1.3381,-0.12783
1.3391,-0.12789
1.3401,-0.12795
1.3411,-0.12801
1.3421,-0.12806
1.3431,-0.12811
1.3441,-0.12817
1.3451,-0.12821
1.3461,-0.12826
1.3471,-0.12831
1.3481,-0.12835
1.3491,-0.1284
1.3501,-0.12844
1.3511,-0.12848
1.3521,-0.12852
1.3531,-0.12855
1.3541,-0.12859
1.3551,-0.12862
1.3561,-0.12865
1.3571,-0.12868
1.3581,-0.12871
1.3591,-0.12874
1.3601,-0.12876
1.3611,-0.12879
1.3621,-0.12881
1.3631,-0.12883
1.3641,-0.12885
1.3651,-0.12886
1.3661,-0.12888
1.3671,-0.12889
1.3681,-0.1289
1.3691,-0.12891
1.3701,-0.12892
1.3711,-0.12893
1.3721,-0.12893
1.3731,-0.12893
1.3741,-0.12894
1.3751,-0.12894
1.3761,-0.12893
1.3771,-0.12893
1.3781,-0.12893
1.3791,-0.12892
1.3801,-0.12891
1.3811,-0.1289
1.3821,-0.12889
1.3831,-0.12887
1.3841,-0.12886
1.3851,-0.12884
1.3861,-0.12882
1.3871,-0.1288
1.3881,-0.12878
1.3891,-0.12876
1.3901,-0.12873
1.3911,-0.12871
1.3921,-0.12868
1.3931,-0.12865
1.3941,-0.12862
1.3951,-0.12858
1.3961,-0.12855
1.3971,-0.12851
1.3981,-0.12847
1.3991,-0.12843
1.4001,-0.12839
1.4011,-0.12835
1.4021,-0.1283
1.4031,-0.12826
1.4041,-0.12821
1.4051,-0.12816
1.4061,-0.12811
1.4071,-0.12805
1.4081,-0.128
1.4091,-0.12794
1.4101,-0.12788
1.4111,-0.12782
1.4121,-0.12776
1.4131,-0.1277
1.4141,-0.12763
1.4151,-0.12757
1.4161,-0.1275
1.4171,-0.12743
1.4181,-0.12736
1.4191,-0.12728
1.4201,-0.12721
1.4211,-0.12713
1.4221,-0.12706
1.4231,-0.12698
1.4241,-0.12689
1.4251,-0.12681
1.4261,-0.12673
1.4271,-0.12664
1.4281,-0.12655
1.4291,-0.12646
1.4301,-0.12637
1.4311,-0.12628
1.4321,-0.12619
1.4331,-0.12609
1.4341,-0.12599
1.4351,-0.12589
1.4361,-0.12579
1.4371,-0.12569
1.4381,-0.12559
1.4391,-0.12548
1.4401,-0.12537
1.4411,-0.12527
1.4421,-0.12516
1.4431,-0.12504
1.4441,-0.12493
1.4451,-0.12481
1.4461,-0.1247
1.4471,-0.12458
1.4481,-0.12446
1.4491,-0.12434
1.4501,-0.12422
1.4511,-0.12409
1.4521,-0.12396
1.4531,-0.12384
1.4541,-0.12371
1.4551,-0.12358
1.4561,-0.12344
1.4571,-0.12331
1.4581,-0.12317
1.4591,-0.12304
1.4601,-0.1229
1.4611,-0.12276
1.4621,-0.12261
1.4631,-0.12247
1.4641,-0.12233
1.4651,-0.12218
1.4661,-0.12203
1.4671,-0.12188
1.4681,-0.12173
1.4691,-0.12158
1.4701,-0.12142
1.4711,-0.12127
1.4721,-0.12111
1.4731,-0.12095
1.4741,-0.12079
1.4751,-0.12063
1.4761,-0.12046
1.4771,-0.1203
1.4781,-0.12013
1.4791,-0.11996
1.4801,-0.11979
1.4811,-0.11962
1.4821,-0.11945
1.4831,-0.11928
1.4841,-0.1191
1.4851,-0.11892
1.4861,-0.11874
1.4871,-0.11856
1.4881,-0.11838
1.4891,-0.1182
1.4901,-0.11801
1.4911,-0.11783
1.4921,-0.11764
1.4931,-0.11745
1.4941,-0.11726
1.4951,-0.11707
1.4961,-0.11687
1.4971,-0.11668
1.4981,-0.11648
1.4991,-0.11628
1.5001,-0.11608
1.5011,-0.11588
1.5021,-0.11568
1.5031,-0.11548
1.5041,-0.11527
1.5051,-0.11506
1.5061,-0.11486
1.5071,-0.11465
1.5081,-0.11443
1.5091,-0.11422
1.5101,-0.11401
1.5111,-0.11379
1.5121,-0.11358
1.5131,-0.11336
1.5141,-0.11314
1.5151,-0.11292
1.5161,-0.11269
1.5171,-0.11247
1.5181,-0.11224
1.5191,-0.11202
1.5201,-0.11179
1.5211,-0.11156
1.5221,-0.11133
1.5231,-0.1111
1.5241,-0.11086
1.5251,-0.11063
1.5261,-0.11039
1.5271,-0.11015
1.5281,-0.10991
1.5291,-0.10967
1.5301,-0.10943
1.5311,-0.10919
1.5321,-0.10894
1.5331,-0.1087
1.5341,-0.10845
1.5351,-0.1082
1.5361,-0.10795
1.5371,-0.1077
1.5381,-0.10745
1.5391,-0.10719
1.5401,-0.10694
1.5411,-0.10668
1.5421,-0.10642
1.5431,-0.10616
1.5441,-0.1059
1.5451,-0.10564
1.5461,-0.10538
1.5471,-0.10511
1.5481,-0.10485
1.5491,-0.10458
1.5501,-0.10431
1.5511,-0.10404
1.5521,-0.10377
1.5531,-0.1035
1.5541,-0.10323
1.5551,-0.10295
1.5561,-0.10268
1.5571,-0.1024
1.5581,-0.10212
1.5591,-0.10184
1.5601,-0.10156
1.5611,-0.10128
1.5621,-0.10099
1.5631,-0.10071
1.5641,-0.10042
1.5651,-0.10013
1.5661,-0.099846
1.5671,-0.099556
1.5681,-0.099265
1.5691,-0.098973
1.5701,-0.09868
1.5711,-0.098386
1.5721,-0.09809
1.5731,-0.097793
1.5741,-0.097495
1.5751,-0.097196
1.5761,-0.096895
1.5771,-0.096594
1.5781,-0.096291
1.5791,-0.095987
1.5801,-0.095682
1.5811,-0.095376
1.5821,-0.095068
1.5831,-0.09476
1.5841,-0.09445
1.5851,-0.094139
1.5861,-0.093827
1.5871,-0.093514
1.5881,-0.0932
1.5891,-0.092885
1.5901,-0.092568
1.5911,-0.092251
1.5921,-0.091932
1.5931,-0.091612
1.5941,-0.091291
1.5951,-0.090969
1.5961,-0.090646
1.5971,-0.090322
1.5981,-0.089997
1.5991,-0.089671
1.6001,-0.089344
1.6011,-0.089015
1.6021,-0.088686
1.6031,-0.088355
1.6041,-0.088024
1.6051,-0.087691
1.6061,-0.087357
1.6071,-0.087023
1.6081,-0.086687
1.6091,-0.08635
1.6101,-0.086013
1.6111,-0.085674
1.6121,-0.085334
1.6131,-0.084993
1.6141,-0.084652
1.6151,-0.084309
1.6161,-0.083965
1.6171,-0.08362
1.6181,-0.083275
1.6191,-0.082928
1.6201,-0.08258
1.6211,-0.082232
1.6221,-0.081882
1.6231,-0.081532
1.6241,-0.08118
1.6251,-0.080828
1.6261,-0.080474
1.6271,-0.08012
1.6281,-0.079765
1.6291,-0.079409
1.6301,-0.079052
1.6311,-0.078694
1.6321,-0.078335
1.6331,-0.077975
1.6341,-0.077614
1.6351,-0.077253
1.6361,-0.07689
1.6371,-0.076527
1.6381,-0.076163
1.6391,-0.075797
1.6401,-0.075431
1.6411,-0.075065
1.6421,-0.074697
1.6431,-0.074328
1.6441,-0.073959
1.6451,-0.073589
1.6461,-0.073218
1.6471,-0.072846
1.6481,-0.072473
1.6491,-0.072099
1.6501,-0.071725
1.6511,-0.07135
1.6521,-0.070974
1.6531,-0.070597
1.6541,-0.07022
1.6551,-0.069841
1.6561,-0.069462
1.6571,-0.069082
1.6581,-0.068701
1.6591,-0.06832
1.6601,-0.067938
1.6611,-0.067555
1.6621,-0.067171
1.6631,-0.066787
1.6641,-0.066401
1.6651,-0.066015
1.6661,-0.065629
1.6671,-0.065241
1.6681,-0.064853
1.6691,-0.064464
1.6701,-0.064075
1.6711,-0.063685
1.6721,-0.063294
1.6731,-0.062902
1.6741,-0.06251
1.6751,-0.062117
1.6761,-0.061723
1.6771,-0.061329
1.6781,-0.060934
1.6791,-0.060538
1.6801,-0.060142
1.6811,-0.059745
1.6821,-0.059347
1.6831,-0.058949
1.6841,-0.05855
1.6851,-0.058151
1.6861,-0.05775
1.6871,-0.05735
1.6881,-0.056948
1.6891,-0.056547
1.6901,-0.056144
1.6911,-0.055741
1.6921,-0.055337
1.6931,-0.054933
1.6941,-0.054528
1.6951,-0.054123
1.6961,-0.053717
1.6971,-0.05331
1.6981,-0.052903
1.6991,-0.052495
1.7001,-0.052087
1.7011,-0.051678
1.7021,-0.051269
1.7031,-0.050859
1.7041,-0.050449
1.7051,-0.050038
1.7061,-0.049627
1.7071,-0.049215
1.7081,-0.048803
1.7091,-0.04839
1.7101,-0.047977
1.7111,-0.047563
1.7121,-0.047149
1.7131,-0.046734
1.7141,-0.046319
1.7151,-0.045903
1.7161,-0.045487
1.7171,-0.045071
1.7181,-0.044654
1.7191,-0.044237
1.7201,-0.043819
1.7211,-0.043401
1.7221,-0.042982
1.7231,-0.042563
1.7241,-0.042143
1.7251,-0.041724
1.7261,-0.041303
1.7271,-0.040883
1.7281,-0.040462
1.7291,-0.04004
1.7301,-0.039618
1.7311,-0.039196
1.7321,-0.038774
1.7331,-0.038351
1.7341,-0.037928
1.7351,-0.037504
1.7361,-0.03708
1.7371,-0.036656
1.7381,-0.036232
1.7391,-0.035807
1.7401,-0.035382
1.7411,-0.034956
1.7421,-0.034531
1.7431,-0.034104
1.7441,-0.033678
1.7451,-0.033251
1.7461,-0.032825
1.7471,-0.032397
1.7481,-0.03197
1.7491,-0.031542
1.7501,-0.031114
1.7511,-0.030686
1.7521,-0.030258
1.7531,-0.029829
1.7541,-0.0294
1.7551,-0.028971
1.7561,-0.028541
1.7571,-0.028112
1.7581,-0.027682
1.7591,-0.027252
1.7601,-0.026822
1.7611,-0.026391
1.7621,-0.025961
1.7631,-0.02553
1.7641,-0.025099
1.7651,-0.024668
1.7661,-0.024237
1.7671,-0.023805
1.7681,-0.023373
1.7691,-0.022942
1.7701,-0.02251
1.7711,-0.022078
1.7721,-0.021646
1.7731,-0.021213
1.7741,-0.020781
1.7751,-0.020348
1.7761,-0.019916
1.7771,-0.019483
1.7781,-0.01905
1.7791,-0.018617
1.7801,-0.018184
1.7811,-0.017751
1.7821,-0.017318
1.7831,-0.016885
1.7841,-0.016451
1.7851,-0.016018
1.7861,-0.015585
1.7871,-0.015151
1.7881,-0.014718
1.7891,-0.014284
1.7901,-0.013851
1.7911,-0.013417
1.7921,-0.012983
1.7931,-0.01255
1.7941,-0.012116
1.7951,-0.011682
1.7961,-0.011249
1.7971,-0.010815
1.7981,-0.010382
1.7991,-0.009948
1.8001,-0.0095145
1.8011,-0.0090809
1.8021,-0.0086474
1.8031,-0.008214
1.8041,-0.0077806
1.8051,-0.0073472
1.8061,-0.0069139
1.8071,-0.0064807
1.8081,-0.0060475
1.8091,-0.0056144
1.8101,-0.0051814
1.8111,-0.0047485
1.8121,-0.0043157
1.8131,-0.0038829
1.8141,-0.0034503
1.8151,-0.0030178
1.8161,-0.0025854
1.8171,-0.0021531
1.8181,-0.0017209
1.8191,-0.0012889
1.8201,-0.00085695
1.8211,-0.00042518
1.8221,6.4403e-06
1.8231,0.00043791
1.8241,0.00086923
1.8251,0.0013004
1.8261,0.0017314
1.8271,0.0021622
1.8281,0.0025928
1.8291,0.0030233
1.8301,0.0034535
1.8311,0.0038836
1.8321,0.0043135
1.8331,0.0047432
1.8341,0.0051726
1.8351,0.0056019
1.8361,0.0060309
1.8371,0.0064597
1.8381,0.0068883
1.8391,0.0073166
1.8401,0.0077447
1.8411,0.0081726
1.8412,0.0082123
1.8412,0.0082123


==> Data/Figure02_2/Figure02_2_dx.csv <==
0,0.3835
0.001,0.3837
0.002,0.3839
0.003,0.3841
0.004,0.38429
0.005,0.38448
0.006,0.38467
0.007,0.38485
0.008,0.38503
0.009,0.38521
0.01,0.38538
0.011,0.38555
0.012,0.38571
0.013,0.38587
0.014,0.38603
0.015,0.38619
0.016,0.38634
0.017,0.38649
0.018,0.38663
0.019,0.38677
0.02,0.38691
0.021,0.38705
0.022,0.38718
0.023,0.38731
0.024,0.38743
0.025,0.38755
0.026,0.38767
0.027,0.38778
0.028,0.3879
0.029,0.388
0.03,0.38811
0.031,0.38821
0.032,0.38831
0.033,0.3884
0.034,0.38849
0.035,0.38858
0.036,0.38867
0.037,0.38875
0.038,0.38883
0.039,0.3889
0.04,0.38897
0.041,0.38904
0.042,0.38911
0.043,0.38917
0.044,0.38923
0.045,0.38929
0.046,0.38934
0.047,0.38939
0.048,0.38944
0.049,0.38948
0.05,0.38952
0.051,0.38956
0.052,0.38959
0.053,0.38962
0.054,0.38965
0.055,0.38967
0.056,0.38969
0.057,0.38971
0.058,0.38973
0.059,0.38974
0.06,0.38975
0.061,0.38976
0.062,0.38976
0.063,0.38976
0.064,0.38976
0.065,0.38975
0.066,0.38974
0.067,0.38973
0.068,0.38972
0.069,0.3897
0.07,0.38968
0.071,0.38965
0.072,0.38963
0.073,0.3896
0.074,0.38956
0.075,0.38953
0.076,0.38949
0.077,0.38945
0.078,0.38941
0.079,0.38936
0.08,0.38931
0.081,0.38926
0.082,0.3892
0.083,0.38914
0.084,0.38908
0.085,0.38902
0.086,0.38895
0.087,0.38888
0.088,0.38881
0.089,0.38874
0.09,0.38866
0.091,0.38858
0.092,0.3885
0.093,0.38841
0.094,0.38832
0.095,0.38823
0.096,0.38814
0.097,0.38804
0.098,0.38794
0.099,0.38784
0.1,0.38774
0.101,0.38763
0.102,0.38752
0.103,0.38741
0.104,0.38729
0.105,0.38718
0.106,0.38706
0.107,0.38694
0.108,0.38681
0.109,0.38668
0.11,0.38655
0.111,0.38642
0.112,0.38629
0.113,0.38615
0.114,0.38601
0.115,0.38587
0.116,0.38573
0.117,0.38558
0.118,0.38543
0.119,0.38528
0.12,0.38513
0.121,0.38497
0.122,0.38481
0.123,0.38465
0.124,0.38449
0.125,0.38432
0.126,0.38415
0.127,0.38399
0.128,0.38381
0.129,0.38364
0.13,0.38346
0.131,0.38328
0.132,0.3831
0.133,0.38292
0.134,0.38273
0.135,0.38255
0.136,0.38236
0.137,0.38217
0.138,0.38197
0.139,0.38178
0.14,0.38158
0.141,0.38138
0.142,0.38118
0.143,0.38097
0.144,0.38077
0.145,0.38056
0.146,0.38035
0.147,0.38014
0.148,0.37992
0.149,0.37971
0.15,0.37949
0.151,0.37927
0.152,0.37905
0.153,0.37882
0.154,0.3786
0.155,0.37837
0.156,0.37814
0.157,0.37791
0.158,0.37768
0.159,0.37744
0.16,0.37721
0.161,0.37697
0.162,0.37673
0.163,0.37649
0.164,0.37624
0.165,0.376
0.166,0.37575
0.167,0.3755
0.168,0.37525
0.169,0.375
0.17,0.37475
0.171,0.37449
0.172,0.37423
0.173,0.37398
0.174,0.37372
0.175,0.37345
0.176,0.37319
0.177,0.37293
0.178,0.37266
0.179,0.37239
0.18,0.37212
0.181,0.37185
0.182,0.37158
0.183,0.37131
0.184,0.37103
0.185,0.37076
0.186,0.37048
0.187,0.3702
0.188,0.36992
0.189,0.36964
0.19,0.36935
0.191,0.36907
0.192,0.36878
0.193,0.36849
0.194,0.36821
0.195,0.36792
0.196,0.36763
0.197,0.36733
0.198,0.36704
0.199,0.36674
0.2,0.36645
0.201,0.36615
0.202,0.36585
0.203,0.36555
0.204,0.36525
0.205,0.36495
0.206,0.36465
0.207,0.36434
0.208,0.36404
0.209,0.36373
0.21,0.36343
0.211,0.36312
0.212,0.36281
0.213,0.3625
0.214,0.36219
0.215,0.36187
0.216,0.36156
0.217,0.36125
0.218,0.36093
0.219,0.36062
0.22,0.3603
0.221,0.35998
0.222,0.35966
0.223,0.35934
0.224,0.35902
0.225,0.3587
0.226,0.35838
0.227,0.35806
0.228,0.35773
0.229,0.35741
0.23,0.35709
0.231,0.35676
0.232,0.35643
0.233,0.35611
0.234,0.35578
0.235,0.35545
0.236,0.35512
0.237,0.35479
0.238,0.35446
0.239,0.35413
0.24,0.3538
0.241,0.35347
0.242,0.35313
0.243,0.3528
0.244,0.35247
0.245,0.35213
0.246,0.3518
0.247,0.35146
0.248,0.35112
0.249,0.35079
0.25,0.35045
0.251,0.35011
0.252,0.34978
0.253,0.34944
0.254,0.3491
0.255,0.34876
0.256,0.34842
0.257,0.34808
0.258,0.34774
0.259,0.3474
0.26,0.34706
0.261,0.34672
0.262,0.34638
0.263,0.34603
0.264,0.34569
0.265,0.34535
0.266,0.34501
0.267,0.34466
0.268,0.34432
0.269,0.34398
0.27,0.34363
0.271,0.34329
0.272,0.34295
0.273,0.3426
0.274,0.34226
0.275,0.34192
0.276,0.34157
0.277,0.34123
0.278,0.34088
0.279,0.34054
0.28,0.34019
0.281,0.33985
0.282,0.3395
0.283,0.33916
0.284,0.33882
0.285,0.33847
0.286,0.33813
0.287,0.33778
0.288,0.33744
0.289,0.33709
0.29,0.33675
0.291,0.3364
0.292,0.33606
0.293,0.33572
0.294,0.33537
0.295,0.33503
0.296,0.33468
0.297,0.33434
0.298,0.334
0.299,0.33365
0.3,0.33331
0.301,0.33297
0.302,0.33263
0.303,0.33228
0.304,0.33194
0.305,0.3316
0.306,0.33126
0.307,0.33092
0.308,0.33057
0.309,0.33023
0.31,0.32989
0.311,0.32955
0.312,0.32921
0.313,0.32887
0.314,0.32853
0.315,0.3282
0.316,0.32786
0.317,0.32752
0.318,0.32718
0.319,0.32684
0.32,0.32651
0.321,0.32617
0.322,0.32583
0.323,0.3255
0.324,0.32516
0.325,0.32483
0.326,0.3245
0.327,0.32416
0.328,0.32383
0.329,0.3235
0.33,0.32316
0.331,0.32283
0.332,0.3225
0.333,0.32217
0.334,0.32184
0.335,0.32151
0.336,0.32118
0.337,0.32085
0.338,0.32053
0.339,0.3202
0.34,0.31987
0.341,0.31955
0.342,0.31922
0.343,0.3189
0.344,0.31857
0.345,0.31825
0.346,0.31793
0.347,0.3176
0.348,0.31728
0.349,0.31696
0.35,0.31664
0.351,0.31632
0.352,0.31601
0.353,0.31569
0.354,0.31537
0.355,0.31505
0.356,0.31474
0.357,0.31442
0.358,0.31411
0.359,0.3138
0.36,0.31348
0.361,0.31317
0.362,0.31286
0.363,0.31255
0.364,0.31224
0.365,0.31193
0.366,0.31163
0.367,0.31132
0.368,0.31101
0.369,0.31071
0.37,0.3104
0.371,0.3101
0.372,0.3098
0.373,0.3095
0.374,0.3092
0.375,0.3089
0.376,0.3086
0.377,0.3083
0.378,0.308
0.379,0.30771
0.38,0.30741
0.381,0.30712
0.382,0.30682
0.383,0.30653
0.384,0.30624
0.385,0.30595
0.386,0.30566
0.387,0.30537
0.388,0.30508
0.389,0.3048
0.39,0.30451
0.391,0.30423
0.392,0.30394
0.393,0.30366
0.394,0.30338
0.395,0.3031
0.396,0.30282
0.397,0.30254
0.398,0.30226
0.399,0.30198
0.4,0.30171
0.401,0.30143
0.402,0.30116
0.403,0.30089
0.404,0.30062
0.405,0.30035
0.406,0.30008
0.407,0.29981
0.408,0.29954
0.409,0.29927
0.41,0.29901
0.411,0.29875
0.412,0.29848
0.413,0.29822
0.414,0.29796
0.415,0.2977
0.416,0.29744
0.417,0.29718
0.418,0.29693
0.419,0.29667
0.42,0.29642
0.421,0.29617
0.422,0.29591
0.423,0.29566
0.424,0.29541
0.425,0.29516
0.426,0.29492
0.427,0.29467
0.428,0.29443
0.429,0.29418
0.43,0.29394
0.431,0.2937
0.432,0.29346
0.433,0.29322
0.434,0.29298
0.435,0.29274
0.436,0.2925
0.437,0.29227
0.438,0.29204
0.439,0.2918
0.44,0.29157
0.441,0.29134
0.442,0.29111
0.443,0.29088
0.444,0.29066
0.445,0.29043
0.446,0.29021
0.447,0.28998
0.448,0.28976
0.449,0.28954
0.45,0.28932
0.451,0.2891
0.452,0.28889
0.453,0.28867
0.454,0.28845
0.455,0.28824
0.456,0.28803
0.457,0.28782
0.458,0.28761
0.459,0.2874
0.46,0.28719
0.461,0.28698
0.462,0.28678
0.463,0.28657
0.464,0.28637
0.465,0.28617
0.466,0.28596
0.467,0.28576
0.468,0.28557
0.469,0.28537
0.47,0.28517
0.471,0.28498
0.472,0.28478
0.473,0.28459
0.474,0.2844
0.475,0.28421
0.476,0.28402
0.477,0.28383
0.478,0.28364
0.479,0.28346
0.48,0.28327
0.481,0.28309
0.482,0.28291
0.483,0.28273
0.484,0.28255
0.485,0.28237
0.486,0.28219
0.487,0.28201
0.488,0.28184
0.489,0.28166
0.49,0.28149
0.491,0.28132
0.492,0.28115
0.493,0.28098
0.494,0.28081
0.495,0.28064
0.496,0.28048
0.497,0.28031
0.498,0.28015
0.499,0.27998
0.5,0.27982
0.501,0.27966
0.502,0.2795
0.503,0.27934
0.504,0.27919
0.505,0.27903
0.506,0.27888
0.507,0.27872
0.508,0.27857
0.509,0.27842
0.51,0.27827
0.511,0.27812
0.512,0.27797
0.513,0.27782
0.514,0.27768
0.515,0.27753
0.516,0.27739
0.517,0.27724
0.518,0.2771
0.519,0.27696
0.52,0.27682
0.521,0.27668
0.522,0.27655
0.523,0.27641
0.524,0.27627
0.525,0.27614
0.526,0.27601
0.527,0.27587
0.528,0.27574
0.529,0.27561
0.53,0.27548
0.531,0.27536
0.532,0.27523
0.533,0.2751
0.534,0.27498
0.535,0.27485
0.536,0.27473
0.537,0.27461
0.538,0.27449
0.539,0.27437
0.54,0.27425
0.541,0.27413
0.542,0.27401
0.543,0.2739
0.544,0.27378
0.545,0.27367
0.546,0.27355
0.547,0.27344
0.548,0.27333
0.549,0.27322
0.55,0.27311
0.551,0.273
0.552,0.27289
0.553,0.27279
0.554,0.27268
0.555,0.27258
0.556,0.27247
0.557,0.27237
0.558,0.27227
0.559,0.27217
0.56,0.27207
0.561,0.27197
0.562,0.27187
0.563,0.27177
0.564,0.27168
0.565,0.27158
0.566,0.27148
0.567,0.27139
0.568,0.2713
0.569,0.2712
0.57,0.27111
0.571,0.27102
0.572,0.27093
0.573,0.27084
0.574,0.27076
0.575,0.27067
0.576,0.27058
0.577,0.2705
0.578,0.27041
0.579,0.27033
0.58,0.27024
0.581,0.27016
0.582,0.27008
0.583,0.27
0.584,0.26992
0.585,0.26984
0.586,0.26976
0.587,0.26968
0.588,0.2696
0.589,0.26953
0.59,0.26945
0.591,0.26937
0.592,0.2693
0.593,0.26923
0.594,0.26915
0.595,0.26908
0.596,0.26901
0.597,0.26894
0.598,0.26887
0.599,0.2688
0.6,0.26873
0.601,0.26866
0.602,0.26859
0.603,0.26853
0.604,0.26846
0.605,0.26839
0.606,0.26833
0.607,0.26826
0.608,0.2682
0.609,0.26814
0.61,0.26807
0.611,0.26801
0.612,0.26795
0.613,0.26789
0.614,0.26783
0.615,0.26777
0.616,0.26771
0.617,0.26765
0.618,0.26759
0.619,0.26754
0.62,0.26748
0.621,0.26742
0.622,0.26737
0.623,0.26731
0.624,0.26725
0.625,0.2672
0.626,0.26715
0.627,0.26709
0.628,0.26704
0.629,0.26699
0.63,0.26694
0.631,0.26688
0.632,0.26683
0.633,0.26678
0.634,0.26673
0.635,0.26668
0.636,0.26663
0.637,0.26658
0.638,0.26653
0.639,0.26649
0.64,0.26644
0.641,0.26639
0.642,0.26634
0.643,0.2663
0.644,0.26625
0.645,0.26621
0.646,0.26616
0.647,0.26612
0.648,0.26607
0.649,0.26603
0.65,0.26598
0.651,0.26594
0.652,0.26589
0.653,0.26585
0.654,0.26581
0.655,0.26577
0.656,0.26572
0.657,0.26568
0.658,0.26564
0.659,0.2656
0.66,0.26556
0.661,0.26552
0.662,0.26548
0.663,0.26544
0.664,0.2654
0.665,0.26536
0.666,0.26532
0.667,0.26528
0.668,0.26524
0.669,0.2652
0.67,0.26516
0.671,0.26512
0.672,0.26508
0.673,0.26504
0.674,0.26501
0.675,0.26497
0.676,0.26493
0.677,0.26489
0.678,0.26486
0.679,0.26482
0.68,0.26478
0.681,0.26474
0.682,0.26471
0.683,0.26467
0.684,0.26463
0.685,0.2646
0.686,0.26456
0.687,0.26452
0.688,0.26449
0.689,0.26445
0.69,0.26442
0.691,0.26438
0.692,0.26434
0.693,0.26431
0.694,0.26427
0.695,0.26424
0.696,0.2642
0.697,0.26416
0.698,0.26413
0.699,0.26409
0.7,0.26406
0.701,0.26402
0.702,0.26398
0.703,0.26395
0.704,0.26391
0.705,0.26388
0.706,0.26384
0.707,0.26381
0.708,0.26377
0.709,0.26373
0.71,0.2637
0.711,0.26366
0.712,0.26362
0.713,0.26359
0.714,0.26355
0.715,0.26351
0.716,0.26348
0.717,0.26344
0.718,0.2634
0.719,0.26337
0.72,0.26333
0.721,0.26329
0.722,0.26326
0.723,0.26322
0.724,0.26318
0.725,0.26314
0.726,0.26311
0.727,0.26307
0.728,0.26303
0.729,0.26299
0.73,0.26295
0.731,0.26291
0.732,0.26287
0.733,0.26284
0.734,0.2628
0.735,0.26276
0.736,0.26272
0.737,0.26268
0.738,0.26264
0.739,0.2626
0.74,0.26255
0.741,0.26251
0.742,0.26247
0.743,0.26243
0.744,0.26239
0.745,0.26235
0.746,0.26231
0.747,0.26226
0.748,0.26222
0.749,0.26218
0.75,0.26213
0.751,0.26209
0.752,0.26205
0.753,0.262
0.754,0.26196
0.755,0.26191
0.756,0.26187
0.757,0.26182
0.758,0.26178
0.759,0.26173
0.76,0.26168
0.761,0.26164
0.762,0.26159
0.763,0.26154
0.764,0.26149
0.765,0.26144
0.766,0.2614
0.767,0.26135
0.768,0.2613
0.769,0.26125
0.77,0.2612
0.771,0.26115
0.772,0.26109
0.773,0.26104
0.77311,0.26104
0.77311,0.26104
0.77311,0.26104
0.77411,0.26099
0.77511,0.26094
0.77611,0.26089
0.77711,0.26084
0.77811,0.26079
0.77911,0.26074
0.78011,0.26069
0.78111,0.26064
0.78211,0.26059
0.78311,0.26054
0.78411,0.26049
0.78511,0.26044
0.78611,0.26038
0.78711,0.26033
0.78811,0.26028
0.78911,0.26022
0.79011,0.26017
0.79111,0.26011
0.79211,0.26006
0.79311,0.26
0.79411,0.25994
0.79511,0.25989
0.79611,0.25983
0.79711,0.25977
0.79811,0.25972
0.79911,0.25966
0.80011,0.2596
0.80111,0.25954
0.80211,0.25948
0.80311,0.25942
0.80411,0.25936
0.80511,0.2593
0.80611,0.25924
0.80711,0.25918
0.80811,0.25912
0.80911,0.25906
0.81011,0.259
0.81111,0.25894
0.81211,0.25887
0.81311,0.25881
0.81411,0.25875
0.81511,0.25868
0.81611,0.25862
0.81711,0.25856
0.81811,0.25849
0.81911,0.25843
0.82011,0.25836
0.82111,0.2583
0.82211,0.25823
0.82311,0.25817
0.82411,0.2581
0.82511,0.25804
0.82611,0.25797
0.82711,0.2579
0.82811,0.25784
0.82911,0.25777
0.83011,0.2577
0.83111,0.25763
0.83211,0.25757
0.83311,0.2575
0.83411,0.25743
0.83511,0.25736
0.83611,0.25729
0.83711,0.25723
0.83811,0.25716
0.83911,0.25709
0.84011,0.25702
0.84111,0.25695
0.84211,0.25688
0.84311,0.25681
0.84411,0.25674
0.84511,0.25667
0.84611,0.2566
0.84711,0.25653
0.84811,0.25646
0.84911,0.25639
0.85011,0.25632
0.85111,0.25625
0.85211,0.25618
0.85311,0.2561
0.85411,0.25603
0.85511,0.25596
0.85611,0.25589
0.85711,0.25582
0.85811,0.25575
0.85911,0.25568
0.86011,0.25561
0.86111,0.25553
0.86211,0.25546
0.86311,0.25539
0.86411,0.25532
0.86511,0.25525
0.86611,0.25517
0.86711,0.2551
0.86811,0.25503
0.86911,0.25496
0.87011,0.25489
0.87111,0.25481
0.87211,0.25474
0.87311,0.25467
0.87411,0.2546
0.87511,0.25452
0.87611,0.25445
0.87711,0.25438
0.87811,0.25431
0.87911,0.25424
0.88011,0.25416
0.88111,0.25409
0.88211,0.25402
0.88311,0.25395
0.88411,0.25387
0.88511,0.2538
0.88611,0.25373
0.88711,0.25366
0.88811,0.25359
0.88911,0.25351
0.89011,0.25344
0.89111,0.25337
0.89211,0.2533
0.89311,0.25323
0.89411,0.25316
0.89511,0.25308
0.89611,0.25301
0.89711,0.25294
0.89811,0.25287
0.89911,0.2528
0.90011,0.25273
0.90111,0.25266
0.90211,0.25259
0.90311,0.25252
0.90411,0.25244
0.90511,0.25237
0.90611,0.2523
0.90711,0.25223
0.90811,0.25216
0.90911,0.25209
0.91011,0.25202
0.91111,0.25195
0.91211,0.25188
0.91311,0.25181
0.91411,0.25174
0.91511,0.25167
0.91611,0.2516
0.91711,0.25153
0.91811,0.25146
0.91911,0.2514
0.92011,0.25133
0.92111,0.25126
0.92211,0.25119
0.92311,0.25112
0.92411,0.25105
0.92511,0.25098
0.92611,0.25092
0.92711,0.25085
0.92811,0.25078
0.92911,0.25071
0.93011,0.25064
0.93111,0.25058
0.93211,0.25051
0.93311,0.25044
0.93411,0.25037
0.93511,0.25031
0.93611,0.25024
0.93711,0.25017
0.93811,0.25011
0.93911,0.25004
0.94011,0.24998
0.94111,0.24991
0.94211,0.24984
0.94311,0.24978
0.94411,0.24971
0.94511,0.24965
0.94611,0.24958
0.94711,0.24952
0.94811,0.24945
0.94911,0.24939
0.95011,0.24932
0.95111,0.24926
0.95211,0.24919
0.95311,0.24913
0.95411,0.24906
0.95511,0.249
0.95611,0.24894
0.95711,0.24887
0.95811,0.24881
0.95911,0.24875
0.96011,0.24868
0.96111,0.24862
0.96211,0.24856
0.96311,0.24849
0.96411,0.24843
0.96511,0.24837
0.96611,0.2483
0.96711,0.24824
0.96811,0.24818
0.96911,0.24812
0.97011,0.24806
0.97111,0.24799
0.97211,0.24793
0.97311,0.24787
0.97411,0.24781
0.97511,0.24775
0.97611,0.24769
0.97711,0.24763
0.97811,0.24756
0.97911,0.2475
0.98011,0.24744
0.98111,0.24738
0.98211,0.24732
0.98311,0.24726
0.98411,0.2472
0.98511,0.24714
0.98611,0.24708
0.98711,0.24702
0.98811,0.24696
0.98911,0.2469
0.99011,0.24684
0.99111,0.24678
0.99211,0.24672
0.99311,0.24666
0.99411,0.24661
0.99511,0.24655
0.99611,0.24649
0.99711,0.24643
0.99811,0.24637
0.99911,0.24631
1.0001,0.24625
1.0011,0.24619
1.0021,0.24614
1.0031,0.24608
1.0041,0.24602
1.0051,0.24596
1.0061,0.2459
1.0071,0.24585
1.0081,0.24579
1.0091,0.24573
1.0101,0.24567
1.0111,0.24562
1.0121,0.24556
1.0131,0.2455
1.0141,0.24544
1.0151,0.24539
1.0161,0.24533
1.0171,0.24527
1.0181,0.24522
1.0191,0.24516
1.0201,0.2451
1.0211,0.24505
1.0221,0.24499
1.0231,0.24493
1.0241,0.24488
1.0251,0.24482
1.0261,0.24476
1.0271,0.24471
1.0281,0.24465
1.0291,0.2446
1.0301,0.24454
1.0311,0.24448
1.0321,0.24443
1.0331,0.24437
1.0341,0.24432
1.0351,0.24426
1.0361,0.24421
1.0371,0.24415
1.0381,0.2441
1.0391,0.24404
1.0401,0.24399
1.0411,0.24393
1.0421,0.24388
1.0431,0.24382
1.0441,0.24377
1.0451,0.24371
1.0461,0.24366
1.0471,0.2436
1.0481,0.24355
1.0491,0.24349
1.0501,0.24344
1.0511,0.24338
1.0521,0.24333
1.0531,0.24328
1.0541,0.24322
1.0551,0.24317
1.0561,0.24312
1.0571,0.24306
1.0581,0.24301
1.0591,0.24295
1.0601,0.2429
1.0611,0.24285
1.0621,0.24279
1.0631,0.24274
1.0641,0.24269
1.0651,0.24264
1.0661,0.24258
1.0671,0.24253
1.0681,0.24248
1.0691,0.24243
1.0701,0.24237
1.0711,0.24232
1.0721,0.24227
1.0731,0.24222
1.0741,0.24217
1.0751,0.24211
1.0761,0.24206
1.0771,0.24201
1.0781,0.24196
1.0791,0.24191
1.0801,0.24186
1.0811,0.24181
1.0821,0.24176
1.0831,0.2417
1.0841,0.24165
1.0851,0.2416
1.0861,0.24155
1.0871,0.2415
1.0881,0.24145
1.0891,0.2414
1.0901,0.24135
1.0911,0.24131
1.0921,0.24126
1.0931,0.24121
1.0941,0.24116
1.0951,0.24111
1.0961,0.24106
1.0971,0.24101
1.0981,0.24097
1.0991,0.24092
1.1001,0.24087
1.1011,0.24082
1.1021,0.24078
1.1031,0.24073
1.1041,0.24068
1.1051,0.24064
1.1061,0.24059
1.1071,0.24054
1.1081,0.2405
1.1091,0.24045
1.1101,0.24041
1.1111,0.24036
1.1121,0.24032
1.1131,0.24027
1.1141,0.24023
1.1151,0.24018
1.1161,0.24014
1.1171,0.2401
1.1181,0.24005
1.1191,0.24001
1.1201,0.23997
1.1211,0.23992
1.1221,0.23988
1.1231,0.23984
1.1241,0.2398
1.1251,0.23976
1.1261,0.23972
1.1271,0.23968
1.1281,0.23964
1.1291,0.2396
1.1301,0.23956
1.1311,0.23952
1.1321,0.23948
1.1331,0.23944
1.1341,0.2394
1.1351,0.23936
1.1361,0.23933
1.1371,0.23929
1.1381,0.23925
1.1391,0.23922
1.1401,0.23918
1.1411,0.23915
1.1421,0.23911
1.1431,0.23908
1.1441,0.23904
1.1451,0.23901
1.1461,0.23897
1.1471,0.23894
1.1481,0.23891
1.1491,0.23888
1.1501,0.23884
1.1511,0.23881
1.1521,0.23878
1.1531,0.23875
1.1541,0.23872
1.1551,0.23869
1.1561,0.23866
1.1571,0.23863
1.1581,0.23861
1.1591,0.23858
1.1601,0.23855
1.1611,0.23852
1.1621,0.2385
1.1631,0.23847
1.1641,0.23845
1.1651,0.23842
1.1661,0.2384
1.1671,0.23838
1.1681,0.23835
1.1691,0.23833
1.1701,0.23831
1.1711,0.23829
1.1721,0.23827
1.1731,0.23825
1.1741,0.23823
1.1751,0.23821
1.1761,0.23819
1.1771,0.23817
1.1781,0.23815
1.1791,0.23814
1.1801,0.23812
1.1811,0.2381
1.1821,0.23809
1.1831,0.23808
1.1841,0.23806
1.1851,0.23805
1.1861,0.23804
1.1871,0.23802
1.1881,0.23801
1.1891,0.238
1.1901,0.23799
1.1911,0.23798
1.1921,0.23798
1.1931,0.23797
1.1941,0.23796
1.1951,0.23795
1.1961,0.23795
1.1971,0.23794
1.1981,0.23794
1.1991,0.23793
1.2001,0.23793
1.2011,0.23793
1.2021,0.23793
1.2031,0.23793
1.2041,0.23792
1.2051,0.23793
1.2061,0.23793
1.2071,0.23793
1.2081,0.23793
1.2091,0.23793
1.2101,0.23794
1.2111,0.23794
1.2121,0.23795
1.2131,0.23795
1.2141,0.23796
1.2151,0.23797
1.2161,0.23798
1.2171,0.23799
1.2181,0.238
1.2191,0.23801
1.2201,0.23802
1.2211,0.23803
1.2221,0.23805
1.2231,0.23806
1.2241,0.23807
1.2251,0.23809
1.2261,0.23811
1.2271,0.23812
1.2281,0.23814
1.2291,0.23816
1.2301,0.23818
1.2311,0.2382
1.2321,0.23822
1.2331,0.23824
1.2341,0.23827
1.2351,0.23829
1.2361,0.23831
1.2371,0.23834
1.2381,0.23837
1.2391,0.23839
1.2401,0.23842
1.2411,0.23845
1.2421,0.23848
1.2431,0.23851
1.2441,0.23854
1.2451,0.23857
1.2461,0.23861
1.2471,0.23864
1.2481,0.23867
1.2491,0.23871
1.2501,0.23875
1.2511,0.23878
1.2521,0.23882
1.2531,0.23886
1.2541,0.2389
1.2551,0.23894
1.2561,0.23898
1.2571,0.23903
1.2581,0.23907
1.2591,0.23912
1.2601,0.23916
1.2611,0.23921
1.2621,0.23925
1.2631,0.2393
1.2641,0.23935
1.2651,0.2394
1.2661,0.23945
1.2671,0.2395
1.2681,0.23956
1.2691,0.23961
1.2701,0.23966
1.2711,0.23972
1.2721,0.23977
1.2731,0.23983
1.2741,0.23989
1.2751,0.23995
1.2761,0.24001
1.2771,0.24007
1.2781,0.24013
1.2791,0.24019
1.2801,0.24026
1.2811,0.24032
1.2821,0.24039
1.2831,0.24045
1.2841,0.24052
1.2851,0.24059
1.2861,0.24066
1.2871,0.24073
1.2881,0.2408
1.2891,0.24087
1.2901,0.24094
1.2911,0.24101
1.2921,0.24109
1.2931,0.24116
1.2941,0.24124
1.2951,0.24132
1.2961,0.2414
1.2971,0.24147
1.2981,0.24155
1.2991,0.24164
1.3001,0.24172
1.3011,0.2418
1.3021,0.24188
1.3031,0.24197
1.3041,0.24205
1.3051,0.24214
1.3061,0.24223
1.3071,0.24232
1.3081,0.2424
1.3091,0.24249
1.3101,0.24259
1.3111,0.24268
1.3121,0.24277
1.3131,0.24286
1.3141,0.24296
1.3151,0.24305
1.3161,0.24315
1.3171,0.24325
1.3181,0.24335
1.3191,0.24345
1.3201,0.24355
1.3211,0.24365
1.3221,0.24375
1.3231,0.24385
1.3241,0.24396
1.3251,0.24406
1.3261,0.24417
1.3271,0.24427
1.3281,0.24438
1.3291,0.24449
1.3301,0.2446
1.3311,0.24471
1.3321,0.24482
1.3331,0.24493
1.3341,0.24505
1.3351,0.24516
1.3361,0.24527
1.3371,0.24539
1.3381,0.24551
1.3391,0.24562
1.3401,0.24574
1.3411,0.24586
1.3421,0.24598
1.3431,0.2461
1.3441,0.24622
1.3451,0.24635
1.3461,0.24647
1.3471,0.2466
1.3481,0.24672
1.3491,0.24685
1.3501,0.24697
1.3511,0.2471
1.3521,0.24723
1.3531,0.24736
1.3541,0.24749
1.3551,0.24762
1.3561,0.24776
1.3571,0.24789
1.3581,0.24802
1.3591,0.24816
1.3601,0.24829
1.3611,0.24843
1.3621,0.24857
1.3631,0.24871
1.3641,0.24885
1.3651,0.24899
1.3661,0.24913
1.3671,0.24927
1.3681,0.24941
1.3691,0.24956
1.3701,0.2497
1.3711,0.24985
1.3721,0.24999
1.3731,0.25014
1.3741,0.25029
1.3751,0.25044
1.3761,0.25059
1.3771,0.25074
1.3781,0.25089
1.3791,0.25104
1.3801,0.25119
1.3811,0.25135
1.3821,0.2515
1.3831,0.25166
1.3841,0.25182
1.3851,0.25197
1.3861,0.25213
1.3871,0.25229
1.3881,0.25245
1.3891,0.25261
1.3901,0.25277
1.3911,0.25293
1.3921,0.2531
1.3931,0.25326
1.3941,0.25343
1.3951,0.25359
1.3961,0.25376
1.3971,0.25392
1.3981,0.25409
1.3991,0.25426
1.4001,0.25443
1.4011,0.2546
1.4021,0.25477
1.4031,0.25494
1.4041,0.25512
1.4051,0.25529
1.4061,0.25547
1.4071,0.25564
1.4081,0.25582
1.4091,0.25599
1.4101,0.25617
1.4111,0.25635
1.4121,0.25653
1.4131,0.25671
1.4141,0.25689
1.4151,0.25707
1.4161,0.25725
1.4171,0.25744
1.4181,0.25762
1.4191,0.25781
1.4201,0.25799
1.4211,0.25818
1.4221,0.25836
1.4231,0.25855
1.4241,0.25874
1.4251,0.25893
1.4261,0.25912
1.4271,0.25931
1.4281,0.2595
1.4291,0.2597
1.4301,0.25989
1.4311,0.26008
1.4321,0.26028
1.4331,0.26047
1.4341,0.26067
1.4351,0.26087
1.4361,0.26107
1.4371,0.26126
1.4381,0.26146
1.4391,0.26166
1.4401,0.26187
1.4411,0.26207
1.4421,0.26227
1.4431,0.26247
1.4441,0.26268
1.4451,0.26288
1.4461,0.26309
1.4471,0.26329
1.4481,0.2635
1.4491,0.26371
1.4501,0.26392
1.4511,0.26413
1.4521,0.26434
1.4531,0.26455
1.4541,0.26476
1.4551,0.26497
1.4561,0.26518
1.4571,0.2654
1.4581,0.26561
1.4591,0.26583
1.4601,0.26604
1.4611,0.26626
1.4621,0.26648
1.4631,0.2667
1.4641,0.26692
1.4651,0.26714
1.4661,0.26736
1.4671,0.26758
1.4681,0.2678
1.4691,0.26802
1.4701,0.26825
1.4711,0.26847
1.4721,0.26869
1.4731,0.26892
1.4741,0.26915
1.4751,0.26937
1.4761,0.2696
1.4771,0.26983
1.4781,0.27006
1.4791,0.27029
1.4801,0.27052
1.4811,0.27075
1.4821,0.27098
1.4831,0.27121
1.4841,0.27145
1.4851,0.27168
1.4861,0.27192
1.4871,0.27215
1.4881,0.27239
1.4891,0.27263
1.4901,0.27286
1.4911,0.2731
1.4921,0.27334
1.4931,0.27358
1.4941,0.27382
1.4951,0.27406
1.4961,0.27431
1.4971,0.27455
1.4981,0.27479
1.4991,0.27504
1.5001,0.27528
1.5011,0.27553
1.5021,0.27577
1.5031,0.27602
1.5041,0.27627
1.5051,0.27651
1.5061,0.27676
1.5071,0.27701
1.5081,0.27726
1.5091,0.27751
1.5101,0.27777
1.5111,0.27802
1.5121,0.27827
1.5131,0.27853
1.5141,0.27878
1.5151,0.27904
1.5161,0.27929
1.5171,0.27955
1.5181,0.2798
1.5191,0.28006
1.5201,0.28032
1.5211,0.28058
1.5221,0.28084
1.5231,0.2811
1.5241,0.28136
1.5251,0.28162
1.5261,0.28189
1.5271,0.28215
1.5281,0.28241
1.5291,0.28268
1.5301,0.28294
1.5311,0.28321
1.5321,0.28348
1.5331,0.28374
1.5341,0.28401
1.5351,0.28428
1.5361,0.28455
1.5371,0.28482
1.5381,0.28509
1.5391,0.28536
1.5401,0.28563
1.5411,0.2859
1.5421,0.28618
1.5431,0.28645
1.5441,0.28672
1.5451,0.287
1.5461,0.28727
1.5471,0.28755
1.5481,0.28783
1.5491,0.2881
1.5501,0.28838
1.5511,0.28866
1.5521,0.28894
1.5531,0.28922
1.5541,0.2895
1.5551,0.28978
1.5561,0.29006
1.5571,0.29035
1.5581,0.29063
1.5591,0.29091
1.5601,0.2912
1.5611,0.29148
1.5621,0.29177
1.5631,0.29205
1.5641,0.29234
1.5651,0.29263
1.5661,0.29292
1.5671,0.29321
1.5681,0.29349
1.5691,0.29378
1.5701,0.29407
1.5711,0.29437
1.5721,0.29466
1.5731,0.29495
1.5741,0.29524
1.5751,0.29553
1.5761,0.29583
1.5771,0.29612
1.5781,0.29642
1.5791,0.29671
1.5801,0.29701
1.5811,0.29731
1.5821,0.2976
1.5831,0.2979
1.5841,0.2982
1.5851,0.2985
1.5861,0.2988
1.5871,0.2991
1.5881,0.2994
1.5891,0.2997
1.5901,0.3
1.5911,0.3003
1.5921,0.30061
1.5931,0.30091
1.5941,0.30121
1.5951,0.30152
1.5961,0.30182
1.5971,0.30213
1.5981,0.30243
1.5991,0.30274
1.6001,0.30305
1.6011,0.30336
1.6021,0.30366
1.6031,0.30397
1.6041,0.30428
1.6051,0.30459
1.6061,0.3049
1.6071,0.30521
1.6081,0.30552
1.6091,0.30583
1.6101,0.30615
1.6111,0.30646
1.6121,0.30677
1.6131,0.30708
1.6141,0.3074
1.6151,0.30771
1.6161,0.30803
1.6171,0.30834
1.6181,0.30866
1.6191,0.30898
1.6201,0.30929
1.6211,0.30961
1.6221,0.30993
1.6231,0.31024
1.6241,0.31056
1.6251,0.31088
1.6261,0.3112
1.6271,0.31152
1.6281,0.31184
1.6291,0.31216
1.6301,0.31248
1.6311,0.31281
1.6321,0.31313
1.6331,0.31345
1.6341,0.31377
1.6351,0.3141
1.6361,0.31442
1.6371,0.31474
1.6381,0.31507
1.6391,0.31539
1.6401,0.31572
1.6411,0.31604
1.6421,0.31637
1.6431,0.3167
1.6441,0.31702
1.6451,0.31735
1.6461,0.31768
1.6471,0.31801
1.6481,0.31834
1.6491,0.31866
1.6501,0.31899
1.6511,0.31932
1.6521,0.31965
1.6531,0.31998
1.6541,0.32031
1.6551,0.32064
1.6561,0.32097
1.6571,0.32131
1.6581,0.32164
1.6591,0.32197
1.6601,0.3223
1.6611,0.32263
1.6621,0.32297
1.6631,0.3233
1.6641,0.32364
1.6651,0.32397
1.6661,0.3243
1.6671,0.32464
1.6681,0.32497
1.6691,0.32531
1.6701,0.32564
1.6711,0.32598
1.6721,0.32632
1.6731,0.32665
1.6741,0.32699
1.6751,0.32732
1.6761,0.32766
1.6771,0.328
1.6781,0.32834
1.6791,0.32867
1.6801,0.32901
1.6811,0.32935
1.6821,0.32969
1.6831,0.33003
1.6841,0.33037
1.6851,0.33071
1.6861,0.33105
1.6871,0.33139
1.6881,0.33173
1.6891,0.33207
1.6901,0.33241
1.6911,0.33275
1.6921,0.33309
1.6931,0.33343
1.6941,0.33377
1.6951,0.33411
1.6961,0.33445
1.6971,0.33479
1.6981,0.33514
1.6991,0.33548
1.7001,0.33582
1.7011,0.33616
1.7021,0.33651
1.7031,0.33685
1.7041,0.33719
1.7051,0.33753
1.7061,0.33788
1.7071,0.33822
1.7081,0.33856
1.7091,0.33891
1.7101,0.33925
1.7111,0.33959
1.7121,0.33994
1.7131,0.34028
1.7141,0.34063
1.7151,0.34097
1.7161,0.34132
1.7171,0.34166
1.7181,0.342
1.7191,0.34235
1.7201,0.34269
1.7211,0.34304
1.7221,0.34338
1.7231,0.34373
1.7241,0.34407
1.7251,0.34442
1.7261,0.34476
1.7271,0.34511
1.7281,0.34545
1.7291,0.3458
1.7301,0.34615
1.7311,0.34649
1.7321,0.34684
1.7331,0.34718
1.7341,0.34753
1.7351,0.34787
1.7361,0.34822
1.7371,0.34856
1.7381,0.34891
1.7391,0.34926
1.7401,0.3496
1.7411,0.34995
1.7421,0.35029
1.7431,0.35064
1.7441,0.35098
1.7451,0.35133
1.7461,0.35168
1.7471,0.35202
1.7481,0.35237
1.7491,0.35271
1.7501,0.35306
1.7511,0.3534
1.7521,0.35375
1.7531,0.3541
1.7541,0.35444
1.7551,0.35479
1.7561,0.35513
1.7571,0.35548
1.7581,0.35582
1.7591,0.35617
1.7601,0.35651
1.7611,0.35686
1.7621,0.3572
1.7631,0.35755
1.7641,0.35789
1.7651,0.35824
1.7661,0.35858
1.7671,0.35893
1.7681,0.35927
1.7691,0.35962
1.7701,0.35996
1.7711,0.3603
1.7721,0.36065
1.7731,0.36099
1.7741,0.36134
1.7751,0.36168
1.7761,0.36202
1.7771,0.36237
1.7781,0.36271
1.7791,0.36305
1.7801,0.3634
1.7811,0.36374
1.7821,0.36408
1.7831,0.36443
1.7841,0.36477
1.7851,0.36511
1.7861,0.36545
1.7871,0.3658
1.7881,0.36614
1.7891,0.36648
1.7901,0.36682
1.7911,0.36716
1.7921,0.3675
1.7931,0.36785
1.7941,0.36819
1.7951,0.36853
1.7961,0.36887
1.7971,0.36921
1.7981,0.36955
1.7991,0.36989
1.8001,0.37023
1.8011,0.37057
1.8021,0.37091
1.8031,0.37125
1.8041,0.37159
1.8051,0.37192
1.8061,0.37226
1.8071,0.3726
1.8081,0.37294
1.8091,0.37328
1.8101,0.37362
1.8111,0.37395
1.8121,0.37429
1.8131,0.37463
1.8141,0.37496
1.8151,0.3753
1.8161,0.37564
1.8171,0.37597
1.8181,0.37631
1.8191,0.37664
1.8201,0.37698
1.8211,0.37731
1.8221,0.37765
1.8231,0.37798
1.8241,0.37832
1.8251,0.37865
1.8261,0.37898
1.8271,0.37932
1.8281,0.37965
1.8291,0.37998
1.8301,0.38032
1.8311,0.38065
1.8321,0.38098
1.8331,0.38131
1.8341,0.38164
1.8351,0.38197
1.8361,0.38231
1.8371,0.38264
1.8381,0.38297
1.8391,0.3833
1.8401,0.38363
1.8411,0.38395
1.8412,0.38399
1.8412,0.38351


==> Data/Figure02_2/Figure02_2_dz.csv <==
0,-0.57402
0.001,-0.57463
0.002,-0.57523
0.003,-0.57581
0.004,-0.57637
0.005,-0.57693
0.006,-0.57746
0.007,-0.57799
0.008,-0.5785
0.009,-0.57899
0.01,-0.57947
0.011,-0.57994
0.012,-0.58039
0.013,-0.58083
0.014,-0.58125
0.015,-0.58166
0.016,-0.58206
0.017,-0.58244
0.018,-0.58281
0.019,-0.58316
0.02,-0.5835
0.021,-0.58382
0.022,-0.58413
0.023,-0.58442
0.024,-0.5847
0.025,-0.58497
0.026,-0.58522
0.027,-0.58546
0.028,-0.58568
0.029,-0.58589
0.03,-0.58609
0.031,-0.58627
0.032,-0.58644
0.033,-0.58659
0.034,-0.58673
0.035,-0.58685
0.036,-0.58696
0.037,-0.58705
0.038,-0.58713
0.039,-0.5872
0.04,-0.58725
0.041,-0.58729
0.042,-0.58731
0.043,-0.58732
0.044,-0.58732
0.045,-0.5873
0.046,-0.58727
0.047,-0.58722
0.048,-0.58716
0.049,-0.58708
0.05,-0.58699
0.051,-0.58689
0.052,-0.58677
0.053,-0.58664
0.054,-0.58649
0.055,-0.58633
0.056,-0.58616
0.057,-0.58597
0.058,-0.58576
0.059,-0.58555
0.06,-0.58532
0.061,-0.58507
0.062,-0.58481
0.063,-0.58454
0.064,-0.58425
0.065,-0.58395
0.066,-0.58363
0.067,-0.58331
0.068,-0.58296
0.069,-0.5826
0.07,-0.58223
0.071,-0.58185
0.072,-0.58145
0.073,-0.58104
0.074,-0.58061
0.075,-0.58017
0.076,-0.57971
0.077,-0.57925
0.078,-0.57876
0.079,-0.57827
0.08,-0.57776
0.081,-0.57723
0.082,-0.5767
0.083,-0.57615
0.084,-0.57558
0.085,-0.575
0.086,-0.57441
0.087,-0.5738
0.088,-0.57318
0.089,-0.57255
0.09,-0.57191
0.091,-0.57124
0.092,-0.57057
0.093,-0.56988
0.094,-0.56918
0.095,-0.56847
0.096,-0.56774
0.097,-0.567
0.098,-0.56625
0.099,-0.56548
0.1,-0.5647
0.101,-0.5639
0.102,-0.56309
0.103,-0.56227
0.104,-0.56144
0.105,-0.56059
0.106,-0.55973
0.107,-0.55886
0.108,-0.55797
0.109,-0.55707
0.11,-0.55615
0.111,-0.55523
0.112,-0.55429
0.113,-0.55333
0.114,-0.55237
0.115,-0.55139
0.116,-0.5504
0.117,-0.54939
0.118,-0.54838
0.119,-0.54735
0.12,-0.5463
0.121,-0.54525
0.122,-0.54418
0.123,-0.5431
0.124,-0.542
0.125,-0.5409
0.126,-0.53978
0.127,-0.53864
0.128,-0.5375
0.129,-0.53634
0.13,-0.53517
0.131,-0.53399
0.132,-0.5328
0.133,-0.53159
0.134,-0.53037
0.135,-0.52914
0.136,-0.52789
0.137,-0.52664
0.138,-0.52537
0.139,-0.52409
0.14,-0.52279
0.141,-0.52149
0.142,-0.52017
0.143,-0.51884
0.144,-0.5175
0.145,-0.51615
0.146,-0.51478
0.147,-0.5134
0.148,-0.51201
0.149,-0.51061
0.15,-0.5092
0.151,-0.50777
0.152,-0.50634
0.153,-0.50489
0.154,-0.50343
0.155,-0.50196
0.156,-0.50047
0.157,-0.49898
0.158,-0.49747
0.159,-0.49596
0.16,-0.49443
0.161,-0.49289
0.162,-0.49133
0.163,-0.48977
0.164,-0.4882
0.165,-0.48661
0.166,-0.48501
0.167,-0.48341
0.168,-0.48179
0.169,-0.48016
0.17,-0.47852
0.171,-0.47686
0.172,-0.4752
0.173,-0.47353
0.174,-0.47184
0.175,-0.47015
0.176,-0.46844
0.177,-0.46672
0.178,-0.46499
0.179,-0.46326
0.18,-0.46151
0.181,-0.45975
0.182,-0.45798
0.183,-0.4562
0.184,-0.45441
0.185,-0.4526
0.186,-0.45079
0.187,-0.44897
0.188,-0.44714
0.189,-0.4453
0.19,-0.44344
0.191,-0.44158
0.192,-0.43971
0.193,-0.43783
0.194,-0.43593
0.195,-0.43403
0.196,-0.43212
0.197,-0.4302
0.198,-0.42827
0.199,-0.42632
0.2,-0.42437
0.201,-0.42241
0.202,-0.42044
0.203,-0.41846
0.204,-0.41647
0.205,-0.41447
0.206,-0.41247
0.207,-0.41045
0.208,-0.40842
0.209,-0.40639
0.21,-0.40434
0.211,-0.40229
0.212,-0.40022
0.213,-0.39815
0.214,-0.39607
0.215,-0.39398
0.216,-0.39188
0.217,-0.38978
0.218,-0.38766
0.219,-0.38553
0.22,-0.3834
0.221,-0.38126
0.222,-0.37911
0.223,-0.37695
0.224,-0.37478
0.225,-0.37261
0.226,-0.37042
0.227,-0.36823
0.228,-0.36603
0.229,-0.36382
0.23,-0.3616
0.231,-0.35938
0.232,-0.35715
0.233,-0.3549
0.234,-0.35266
0.235,-0.3504
0.236,-0.34813
0.237,-0.34586
0.238,-0.34358
0.239,-0.3413
0.24,-0.339
0.241,-0.3367
0.242,-0.33439
0.243,-0.33207
0.244,-0.32975
0.245,-0.32742
0.246,-0.32508
0.247,-0.32273
0.248,-0.32038
0.249,-0.31802
0.25,-0.31565
0.251,-0.31328
0.252,-0.31089
0.253,-0.30851
0.254,-0.30611
0.255,-0.30371
0.256,-0.3013
0.257,-0.29889
0.258,-0.29647
0.259,-0.29404
0.26,-0.29161
0.261,-0.28917
0.262,-0.28672
0.263,-0.28427
0.264,-0.28181
0.265,-0.27934
0.266,-0.27687
0.267,-0.2744
0.268,-0.27191
0.269,-0.26943
0.27,-0.26693
0.271,-0.26443
0.272,-0.26192
0.273,-0.25941
0.274,-0.2569
0.275,-0.25437
0.276,-0.25185
0.277,-0.24931
0.278,-0.24677
0.279,-0.24423
0.28,-0.24168
0.281,-0.23913
0.282,-0.23657
0.283,-0.234
0.284,-0.23143
0.285,-0.22886
0.286,-0.22628
0.287,-0.2237
0.288,-0.22111
0.289,-0.21851
0.29,-0.21592
0.291,-0.21331
0.292,-0.21071
0.293,-0.2081
0.294,-0.20548
0.295,-0.20286
0.296,-0.20024
0.297,-0.19761
0.298,-0.19498
0.299,-0.19234
0.3,-0.1897
0.301,-0.18706
0.302,-0.18441
0.303,-0.18176
0.304,-0.1791
0.305,-0.17644
0.306,-0.17378
0.307,-0.17111
0.308,-0.16845
0.309,-0.16577
0.31,-0.1631
0.311,-0.16042
0.312,-0.15773
0.313,-0.15505
0.314,-0.15236
0.315,-0.14967
0.316,-0.14697
0.317,-0.14427
0.318,-0.14157
0.319,-0.13887
0.32,-0.13616
0.321,-0.13345
0.322,-0.13074
0.323,-0.12803
0.324,-0.12531
0.325,-0.12259
0.326,-0.11987
0.327,-0.11715
0.328,-0.11443
0.329,-0.1117
0.33,-0.10897
0.331,-0.10624
0.332,-0.1035
0.333,-0.10077
0.334,-0.098031
0.335,-0.095292
0.336,-0.092551
0.337,-0.089809
0.338,-0.087065
0.339,-0.08432
0.34,-0.081573
0.341,-0.078825
0.342,-0.076076
0.343,-0.073325
0.344,-0.070574
0.345,-0.067821
0.346,-0.065067
0.347,-0.062312
0.348,-0.059557
0.349,-0.0568
0.35,-0.054043
0.351,-0.051285
0.352,-0.048526
0.353,-0.045767
0.354,-0.043007
0.355,-0.040247
0.356,-0.037486
0.357,-0.034725
0.358,-0.031964
0.359,-0.029203
0.36,-0.026441
0.361,-0.02368
0.362,-0.020918
0.363,-0.018156
0.364,-0.015395
0.365,-0.012634
0.366,-0.0098725
0.367,-0.0071118
0.368,-0.0043514
0.369,-0.0015915
0.37,0.0011679
0.371,0.0039267
0.372,0.006685
0.373,0.0094425
0.374,0.012199
0.375,0.014955
0.376,0.01771
0.377,0.020464
0.378,0.023218
0.379,0.02597
0.38,0.02872
0.381,0.03147
0.382,0.034219
0.383,0.036966
0.384,0.039712
0.385,0.042456
0.386,0.045199
0.387,0.04794
0.388,0.050679
0.389,0.053417
0.39,0.056153
0.391,0.058888
0.392,0.06162
0.393,0.06435
0.394,0.067079
0.395,0.069805
0.396,0.072529
0.397,0.075251
0.398,0.077971
0.399,0.080688
0.4,0.083403
0.401,0.086116
0.402,0.088826
0.403,0.091533
0.404,0.094238
0.405,0.09694
0.406,0.09964
0.407,0.10234
0.408,0.10503
0.409,0.10772
0.41,0.11041
0.411,0.11309
0.412,0.11577
0.413,0.11845
0.414,0.12113
0.415,0.1238
0.416,0.12647
0.417,0.12913
0.418,0.13179
0.419,0.13445
0.42,0.13711
0.421,0.13976
0.422,0.1424
0.423,0.14505
0.424,0.14769
0.425,0.15032
0.426,0.15295
0.427,0.15558
0.428,0.15821
0.429,0.16082
0.43,0.16344
0.431,0.16605
0.432,0.16866
0.433,0.17126
0.434,0.17386
0.435,0.17645
0.436,0.17904
0.437,0.18162
0.438,0.1842
0.439,0.18678
0.44,0.18935
0.441,0.19191
0.442,0.19447
0.443,0.19703
0.444,0.19958
0.445,0.20212
0.446,0.20466
0.447,0.20719
0.448,0.20972
0.449,0.21225
0.45,0.21477
0.451,0.21728
0.452,0.21979
0.453,0.22229
0.454,0.22479
0.455,0.22728
0.456,0.22976
0.457,0.23224
0.458,0.23472
0.459,0.23719
0.46,0.23965
0.461,0.2421
0.462,0.24455
0.463,0.247
0.464,0.24944
0.465,0.25187
0.466,0.25429
0.467,0.25671
0.468,0.25913
0.469,0.26153
0.47,0.26393
0.471,0.26633
0.472,0.26871
0.473,0.27109
0.474,0.27347
0.475,0.27583
0.476,0.2782
0.477,0.28055
0.478,0.2829
0.479,0.28524
0.48,0.28757
0.481,0.28989
0.482,0.29221
0.483,0.29452
0.484,0.29683
0.485,0.29913
0.486,0.30142
0.487,0.3037
0.488,0.30597
0.489,0.30824
0.49,0.3105
0.491,0.31275
0.492,0.315
0.493,0.31724
0.494,0.31947
0.495,0.32169
0.496,0.3239
0.497,0.32611
0.498,0.32831
0.499,0.3305
0.5,0.33268
0.501,0.33486
0.502,0.33702
0.503,0.33918
0.504,0.34133
0.505,0.34348
0.506,0.34561
0.507,0.34774
0.508,0.34985
0.509,0.35196
0.51,0.35406
0.511,0.35616
0.512,0.35824
0.513,0.36031
0.514,0.36238
0.515,0.36444
0.516,0.36649
0.517,0.36853
0.518,0.37056
0.519,0.37258
0.52,0.3746
0.521,0.3766
0.522,0.3786
0.523,0.38059
0.524,0.38257
0.525,0.38453
0.526,0.38649
0.527,0.38845
0.528,0.39039
0.529,0.39232
0.53,0.39424
0.531,0.39616
0.532,0.39806
0.533,0.39996
0.534,0.40184
0.535,0.40372
0.536,0.40558
0.537,0.40744
0.538,0.40929
0.539,0.41113
0.54,0.41296
0.541,0.41477
0.542,0.41658
0.543,0.41838
0.544,0.42017
0.545,0.42195
0.546,0.42372
0.547,0.42548
0.548,0.42723
0.549,0.42897
0.55,0.4307
0.551,0.43242
0.552,0.43413
0.553,0.43582
0.554,0.43751
0.555,0.43919
0.556,0.44086
0.557,0.44252
0.558,0.44417
0.559,0.4458
0.56,0.44743
0.561,0.44905
0.562,0.45065
0.563,0.45225
0.564,0.45383
0.565,0.45541
0.566,0.45697
0.567,0.45852
0.568,0.46007
0.569,0.4616
0.57,0.46312
0.571,0.46463
0.572,0.46613
0.573,0.46762
0.574,0.4691
0.575,0.47056
0.576,0.47202
0.577,0.47347
0.578,0.4749
0.579,0.47632
0.58,0.47774
0.581,0.47914
0.582,0.48053
0.583,0.48191
0.584,0.48327
0.585,0.48463
0.586,0.48598
0.587,0.48731
0.588,0.48863
0.589,0.48995
0.59,0.49125
0.591,0.49254
0.592,0.49381
0.593,0.49508
0.594,0.49634
0.595,0.49758
0.596,0.49881
0.597,0.50003
0.598,0.50124
0.599,0.50244
0.6,0.50363
0.601,0.5048
0.602,0.50596
0.603,0.50712
0.604,0.50826
0.605,0.50938
0.606,0.5105
0.607,0.51161
0.608,0.5127
0.609,0.51378
0.61,0.51485
0.611,0.51591
0.612,0.51696
0.613,0.51799
0.614,0.51901
0.615,0.52002
0.616,0.52102
0.617,0.52201
0.618,0.52298
0.619,0.52395
0.62,0.5249
0.621,0.52584
0.622,0.52677
0.623,0.52768
0.624,0.52858
0.625,0.52948
0.626,0.53036
0.627,0.53122
0.628,0.53208
0.629,0.53292
0.63,0.53375
0.631,0.53457
0.632,0.53538
0.633,0.53617
0.634,0.53696
0.635,0.53773
0.636,0.53848
0.637,0.53923
0.638,0.53996
0.639,0.54069
0.64,0.5414
0.641,0.54209
0.642,0.54278
0.643,0.54345
0.644,0.54411
0.645,0.54476
0.646,0.54539
0.647,0.54602
0.648,0.54663
0.649,0.54723
0.65,0.54781
0.651,0.54839
0.652,0.54895
0.653,0.5495
0.654,0.55004
0.655,0.55056
0.656,0.55107
0.657,0.55157
0.658,0.55206
0.659,0.55254
0.66,0.553
0.661,0.55345
0.662,0.55389
0.663,0.55431
0.664,0.55473
0.665,0.55513
0.666,0.55552
0.667,0.55589
0.668,0.55626
0.669,0.55661
0.67,0.55695
0.671,0.55727
0.672,0.55758
0.673,0.55789
0.674,0.55817
0.675,0.55845
0.676,0.55871
0.677,0.55897
0.678,0.5592
0.679,0.55943
0.68,0.55964
0.681,0.55985
0.682,0.56004
0.683,0.56021
0.684,0.56038
0.685,0.56053
0.686,0.56067
0.687,0.56079
0.688,0.56091
0.689,0.56101
0.69,0.5611
0.691,0.56117
0.692,0.56124
0.693,0.56129
0.694,0.56133
0.695,0.56136
0.696,0.56137
0.697,0.56137
0.698,0.56136
0.699,0.56134
0.7,0.56131
0.701,0.56126
0.702,0.5612
0.703,0.56113
0.704,0.56104
0.705,0.56094
0.706,0.56083
0.707,0.56071
0.708,0.56058
0.709,0.56043
0.71,0.56027
0.711,0.5601
0.712,0.55992
0.713,0.55972
0.714,0.55951
0.715,0.55929
0.716,0.55906
0.717,0.55881
0.718,0.55856
0.719,0.55829
0.72,0.558
0.721,0.55771
0.722,0.5574
0.723,0.55708
0.724,0.55675
0.725,0.55641
0.726,0.55605
0.727,0.55569
0.728,0.55531
0.729,0.55492
0.73,0.55451
0.731,0.5541
0.732,0.55367
0.733,0.55323
0.734,0.55277
0.735,0.55231
0.736,0.55183
0.737,0.55134
0.738,0.55084
0.739,0.55033
0.74,0.54981
0.741,0.54927
0.742,0.54872
0.743,0.54816
0.744,0.54759
0.745,0.547
0.746,0.54641
0.747,0.5458
0.748,0.54518
0.749,0.54455
0.75,0.54391
0.751,0.54325
0.752,0.54258
0.753,0.5419
0.754,0.54121
0.755,0.54051
0.756,0.5398
0.757,0.53907
0.758,0.53833
0.759,0.53758
0.76,0.53682
0.761,0.53605
0.762,0.53527
0.763,0.53447
0.764,0.53367
0.765,0.53285
0.766,0.53202
0.767,0.53118
0.768,0.53032
0.769,0.52946
0.77,0.52858
0.771,0.5277
0.772,0.5268
0.773,0.52589
0.77311,0.52579
0.77311,0.52579
0.77311,0.52579
0.77411,0.52487
0.77511,0.52394
0.77611,0.52299
0.77711,0.52204
0.77811,0.52108
0.77911,0.5201
0.78011,0.51912
0.78111,0.51812
0.78211,0.51712
0.78311,0.5161
0.78411,0.51508
0.78511,0.51405
0.78611,0.51301
0.78711,0.51195
0.78811,0.51089
0.78911,0.50982
0.79011,0.50875
0.79111,0.50766
0.79211,0.50656
0.79311,0.50546
0.79411,0.50435
0.79511,0.50323
0.79611,0.5021
0.79711,0.50097
0.79811,0.49982
0.79911,0.49867
0.80011,0.49752
0.80111,0.49635
0.80211,0.49518
0.80311,0.494
0.80411,0.49281
0.80511,0.49162
0.80611,0.49042
0.80711,0.48922
0.80811,0.48801
0.80911,0.48679
0.81011,0.48557
0.81111,0.48434
0.81211,0.4831
0.81311,0.48186
0.81411,0.48062
0.81511,0.47937
0.81611,0.47811
0.81711,0.47685
0.81811,0.47559
0.81911,0.47432
0.82011,0.47304
0.82111,0.47177
0.82211,0.47048
0.82311,0.4692
0.82411,0.46791
0.82511,0.46661
0.82611,0.46532
0.82711,0.46401
0.82811,0.46271
0.82911,0.4614
0.83011,0.46009
0.83111,0.45878
0.83211,0.45746
0.83311,0.45614
0.83411,0.45482
0.83511,0.4535
0.83611,0.45217
0.83711,0.45084
0.83811,0.44951
0.83911,0.44818
0.84011,0.44684
0.84111,0.44551
0.84211,0.44417
0.84311,0.44283
0.84411,0.44149
0.84511,0.44015
0.84611,0.43881
0.84711,0.43747
0.84811,0.43613
0.84911,0.43478
0.85011,0.43344
0.85111,0.43209
0.85211,0.43075
0.85311,0.4294
0.85411,0.42806
0.85511,0.42671
0.85611,0.42537
0.85711,0.42403
0.85811,0.42268
0.85911,0.42134
0.86011,0.42
0.86111,0.41866
0.86211,0.41731
0.86311,0.41597
0.86411,0.41464
0.86511,0.4133
0.86611,0.41196
0.86711,0.41063
0.86811,0.40929
0.86911,0.40796
0.87011,0.40663
0.87111,0.4053
0.87211,0.40398
0.87311,0.40265
0.87411,0.40133
0.87511,0.40001
0.87611,0.39869
0.87711,0.39738
0.87811,0.39607
0.87911,0.39476
0.88011,0.39345
0.88111,0.39214
0.88211,0.39084
0.88311,0.38954
0.88411,0.38824
0.88511,0.38695
0.88611,0.38566
0.88711,0.38437
0.88811,0.38309
0.88911,0.38181
0.89011,0.38053
0.89111,0.37925
0.89211,0.37798
0.89311,0.37672
0.89411,0.37545
0.89511,0.37419
0.89611,0.37294
0.89711,0.37168
0.89811,0.37044
0.89911,0.36919
0.90011,0.36795
0.90111,0.36671
0.90211,0.36548
0.90311,0.36425
0.90411,0.36303
0.90511,0.36181
0.90611,0.36059
0.90711,0.35938
0.90811,0.35817
0.90911,0.35697
0.91011,0.35577
0.91111,0.35458
0.91211,0.35339
0.91311,0.3522
0.91411,0.35102
0.91511,0.34985
0.91611,0.34867
0.91711,0.34751
0.91811,0.34635
0.91911,0.34519
0.92011,0.34404
0.92111,0.34289
0.92211,0.34175
0.92311,0.34061
0.92411,0.33948
0.92511,0.33835
0.92611,0.33722
0.92711,0.3361
0.92811,0.33499
0.92911,0.33388
0.93011,0.33278
0.93111,0.33168
0.93211,0.33059
0.93311,0.3295
0.93411,0.32841
0.93511,0.32733
0.93611,0.32626
0.93711,0.32519
0.93811,0.32413
0.93911,0.32307
0.94011,0.32201
0.94111,0.32097
0.94211,0.31992
0.94311,0.31888
0.94411,0.31785
0.94511,0.31682
0.94611,0.3158
0.94711,0.31478
0.94811,0.31376
0.94911,0.31275
0.95011,0.31175
0.95111,0.31075
0.95211,0.30975
0.95311,0.30876
0.95411,0.30778
0.95511,0.3068
0.95611,0.30583
0.95711,0.30486
0.95811,0.30389
0.95911,0.30293
0.96011,0.30197
0.96111,0.30102
0.96211,0.30008
0.96311,0.29913
0.96411,0.2982
0.96511,0.29727
0.96611,0.29634
0.96711,0.29541
0.96811,0.2945
0.96911,0.29358
0.97011,0.29267
0.97111,0.29177
0.97211,0.29087
0.97311,0.28997
0.97411,0.28908
0.97511,0.28819
0.97611,0.28731
0.97711,0.28643
0.97811,0.28555
0.97911,0.28468
0.98011,0.28382
0.98111,0.28296
0.98211,0.2821
0.98311,0.28124
0.98411,0.28039
0.98511,0.27955
0.98611,0.27871
0.98711,0.27787
0.98811,0.27703
0.98911,0.2762
0.99011,0.27538
0.99111,0.27455
0.99211,0.27373
0.99311,0.27292
0.99411,0.2721
0.99511,0.2713
0.99611,0.27049
0.99711,0.26969
0.99811,0.26889
0.99911,0.2681
1.0001,0.2673
1.0011,0.26652
1.0021,0.26573
1.0031,0.26495
1.0041,0.26417
1.0051,0.26339
1.0061,0.26262
1.0071,0.26185
1.0081,0.26108
1.0091,0.26032
1.0101,0.25956
1.0111,0.2588
1.0121,0.25804
1.0131,0.25729
1.0141,0.25654
1.0151,0.25579
1.0161,0.25504
1.0171,0.2543
1.0181,0.25356
1.0191,0.25282
1.0201,0.25208
1.0211,0.25135
1.0221,0.25062
1.0231,0.24989
1.0241,0.24916
1.0251,0.24843
1.0261,0.24771
1.0271,0.24699
1.0281,0.24627
1.0291,0.24555
1.0301,0.24483
1.0311,0.24411
1.0321,0.2434
1.0331,0.24269
1.0341,0.24198
1.0351,0.24127
1.0361,0.24056
1.0371,0.23986
1.0381,0.23915
1.0391,0.23845
1.0401,0.23775
1.0411,0.23705
1.0421,0.23634
1.0431,0.23565
1.0441,0.23495
1.0451,0.23425
1.0461,0.23355
1.0471,0.23286
1.0481,0.23216
1.0491,0.23147
1.0501,0.23078
1.0511,0.23008
1.0521,0.22939
1.0531,0.2287
1.0541,0.22801
1.0551,0.22732
1.0561,0.22663
1.0571,0.22594
1.0581,0.22525
1.0591,0.22456
1.0601,0.22387
1.0611,0.22318
1.0621,0.22249
1.0631,0.22181
1.0641,0.22112
1.0651,0.22043
1.0661,0.21974
1.0671,0.21905
1.0681,0.21836
1.0691,0.21767
1.0701,0.21698
1.0711,0.21629
1.0721,0.2156
1.0731,0.21491
1.0741,0.21422
1.0751,0.21353
1.0761,0.21283
1.0771,0.21214
1.0781,0.21145
1.0791,0.21075
1.0801,0.21006
1.0811,0.20936
1.0821,0.20867
1.0831,0.20797
1.0841,0.20727
1.0851,0.20657
1.0861,0.20587
1.0871,0.20517
1.0881,0.20447
1.0891,0.20376
1.0901,0.20306
1.0911,0.20235
1.0921,0.20165
1.0931,0.20094
1.0941,0.20023
1.0951,0.19952
1.0961,0.19881
1.0971,0.1981
1.0981,0.19738
1.0991,0.19667
1.1001,0.19595
1.1011,0.19523
1.1021,0.19451
1.1031,0.19379
1.1041,0.19307
1.1051,0.19234
1.1061,0.19162
1.1071,0.19089
1.1081,0.19016
1.1091,0.18943
1.1101,0.18869
1.1111,0.18796
1.1121,0.18722
1.1131,0.18648
1.1141,0.18574
1.1151,0.185
1.1161,0.18426
1.1171,0.18351
1.1181,0.18277
1.1191,0.18202
1.1201,0.18126
1.1211,0.18051
1.1221,0.17976
1.1231,0.179
1.1241,0.17824
1.1251,0.17748
1.1261,0.17671
1.1271,0.17595
1.1281,0.17518
1.1291,0.17441
1.1301,0.17364
1.1311,0.17287
1.1321,0.17209
1.1331,0.17131
1.1341,0.17053
1.1351,0.16975
1.1361,0.16896
1.1371,0.16818
1.1381,0.16739
1.1391,0.1666
1.1401,0.1658
1.1411,0.16501
1.1421,0.16421
1.1431,0.16341
1.1441,0.16261
1.1451,0.1618
1.1461,0.16099
1.1471,0.16018
1.1481,0.15937
1.1491,0.15856
1.1501,0.15774
1.1511,0.15692
1.1521,0.1561
1.1531,0.15528
1.1541,0.15445
1.1551,0.15362
1.1561,0.15279
1.1571,0.15196
1.1581,0.15112
1.1591,0.15029
1.1601,0.14945
1.1611,0.1486
1.1621,0.14776
1.1631,0.14691
1.1641,0.14606
1.1651,0.14521
1.1661,0.14436
1.1671,0.1435
1.1681,0.14264
1.1691,0.14178
1.1701,0.14092
1.1711,0.14005
1.1721,0.13918
1.1731,0.13831
1.1741,0.13744
1.1751,0.13656
1.1761,0.13569
1.1771,0.13481
1.1781,0.13393
1.1791,0.13304
1.1801,0.13215
1.1811,0.13127
1.1821,0.13038
1.1831,0.12948
1.1841,0.12859
1.1851,0.12769
1.1861,0.12679
1.1871,0.12589
1.1881,0.12498
1.1891,0.12408
1.1901,0.12317
1.1911,0.12226
1.1921,0.12134
1.1931,0.12043
1.1941,0.11951
1.1951,0.11859
1.1961,0.11767
1.1971,0.11675
1.1981,0.11582
1.1991,0.11489
1.2001,0.11396
1.2011,0.11303
1.2021,0.1121
1.2031,0.11116
1.2041,0.11022
1.2051,0.10928
1.2061,0.10834
1.2071,0.1074
1.2081,0.10645
1.2091,0.1055
1.2101,0.10455
1.2111,0.1036
1.2121,0.10265
1.2131,0.10169
1.2141,0.10074
1.2151,0.099778
1.2161,0.098817
1.2171,0.097855
1.2181,0.09689
1.2191,0.095924
1.2201,0.094956
1.2211,0.093987
1.2221,0.093015
1.2231,0.092042
1.2241,0.091068
1.2251,0.090091
1.2261,0.089113
1.2271,0.088134
1.2281,0.087152
1.2291,0.08617
1.2301,0.085185
1.2311,0.084199
1.2321,0.083212
1.2331,0.082223
1.2341,0.081233
1.2351,0.080241
1.2361,0.079247
1.2371,0.078253
1.2381,0.077256
1.2391,0.076259
1.2401,0.07526
1.2411,0.074259
1.2421,0.073258
1.2431,0.072255
1.2441,0.07125
1.2451,0.070245
1.2461,0.069238
1.2471,0.06823
1.2481,0.067221
1.2491,0.06621
1.2501,0.065199
1.2511,0.064186
1.2521,0.063172
1.2531,0.062157
1.2541,0.061141
1.2551,0.060123
1.2561,0.059105
1.2571,0.058086
1.2581,0.057065
1.2591,0.056044
1.2601,0.055021
1.2611,0.053998
1.2621,0.052974
1.2631,0.051948
1.2641,0.050922
1.2651,0.049895
1.2661,0.048867
1.2671,0.047838
1.2681,0.046809
1.2691,0.045778
1.2701,0.044747
1.2711,0.043715
1.2721,0.042682
1.2731,0.041649
1.2741,0.040615
1.2751,0.03958
1.2761,0.038544
1.2771,0.037508
1.2781,0.036471
1.2791,0.035433
1.2801,0.034395
1.2811,0.033356
1.2821,0.032317
1.2831,0.031277
1.2841,0.030237
1.2851,0.029196
1.2861,0.028154
1.2871,0.027112
1.2881,0.02607
1.2891,0.025027
1.2901,0.023983
1.2911,0.02294
1.2921,0.021895
1.2931,0.020851
1.2941,0.019806
1.2951,0.018761
1.2961,0.017715
1.2971,0.016669
1.2981,0.015623
1.2991,0.014576
1.3001,0.013529
1.3011,0.012482
1.3021,0.011434
1.3031,0.010387
1.3041,0.0093388
1.3051,0.0082906
1.3061,0.0072423
1.3071,0.0061938
1.3081,0.0051452
1.3091,0.0040963
1.3101,0.0030474
1.3111,0.0019983
1.3121,0.00094903
1.3131,-0.00010029
1.3141,-0.0011497
1.3151,-0.0021992
1.3161,-0.0032487
1.3171,-0.0042983
1.3181,-0.005348
1.3191,-0.0063977
1.3201,-0.0074474
1.3211,-0.0084971
1.3221,-0.0095468
1.3231,-0.010596
1.3241,-0.011646
1.3251,-0.012696
1.3261,-0.013745
1.3271,-0.014795
1.3281,-0.015844
1.3291,-0.016894
1.3301,-0.017943
1.3311,-0.018992
1.3321,-0.020041
1.3331,-0.02109
1.3341,-0.022139
1.3351,-0.023188
1.3361,-0.024236
1.3371,-0.025284
1.3381,-0.026333
1.3391,-0.027381
1.3401,-0.028429
1.3411,-0.029476
1.3421,-0.030524
1.3431,-0.031571
1.3441,-0.032618
1.3451,-0.033665
1.3461,-0.034712
1.3471,-0.035758
1.3481,-0.036804
1.3491,-0.03785
1.3501,-0.038896
1.3511,-0.039942
1.3521,-0.040987
1.3531,-0.042032
1.3541,-0.043076
1.3551,-0.044121
1.3561,-0.045165
1.3571,-0.046209
1.3581,-0.047252
1.3591,-0.048296
1.3601,-0.049339
1.3611,-0.050381
1.3621,-0.051424
1.3631,-0.052466
1.3641,-0.053507
1.3651,-0.054549
1.3661,-0.05559
1.3671,-0.056631
1.3681,-0.057671
1.3691,-0.058711
1.3701,-0.059751
1.3711,-0.060791
1.3721,-0.06183
1.3731,-0.062869
1.3741,-0.063907
1.3751,-0.064945
1.3761,-0.065983
1.3771,-0.067021
1.3781,-0.068058
1.3791,-0.069095
1.3801,-0.070131
1.3811,-0.071167
1.3821,-0.072203
1.3831,-0.073238
1.3841,-0.074273
1.3851,-0.075308
1.3861,-0.076343
1.3871,-0.077377
1.3881,-0.07841
1.3891,-0.079444
1.3901,-0.080477
1.3911,-0.081509
1.3921,-0.082542
1.3931,-0.083574
1.3941,-0.084605
1.3951,-0.085637
1.3961,-0.086668
1.3971,-0.087699
1.3981,-0.088729
1.3991,-0.089759
1.4001,-0.090789
1.4011,-0.091818
1.4021,-0.092847
1.4031,-0.093876
1.4041,-0.094904
1.4051,-0.095932
1.4061,-0.09696
1.4071,-0.097988
1.4081,-0.099015
1.4091,-0.10004
1.4101,-0.10107
1.4111,-0.10209
1.4121,-0.10312
1.4131,-0.10415
1.4141,-0.10517
1.4151,-0.1062
1.4161,-0.10722
1.4171,-0.10825
1.4181,-0.10927
1.4191,-0.11029
1.4201,-0.11132
1.4211,-0.11234
1.4221,-0.11337
1.4231,-0.11439
1.4241,-0.11541
1.4251,-0.11643
1.4261,-0.11746
1.4271,-0.11848
1.4281,-0.1195
1.4291,-0.12052
1.4301,-0.12154
1.4311,-0.12257
1.4321,-0.12359
1.4331,-0.12461
1.4341,-0.12563
1.4351,-0.12665
1.4361,-0.12767
1.4371,-0.12869
1.4381,-0.12971
1.4391,-0.13073
1.4401,-0.13175
1.4411,-0.13277
1.4421,-0.13379
1.4431,-0.13481
1.4441,-0.13583
1.4451,-0.13685
1.4461,-0.13787
1.4471,-0.13888
1.4481,-0.1399
1.4491,-0.14092
1.4501,-0.14194
1.4511,-0.14296
1.4521,-0.14398
1.4531,-0.145
1.4541,-0.14602
1.4551,-0.14703
1.4561,-0.14805
1.4571,-0.14907
1.4581,-0.15009
1.4591,-0.15111
1.4601,-0.15212
1.4611,-0.15314
1.4621,-0.15416
1.4631,-0.15518
1.4641,-0.1562
1.4651,-0.15722
1.4661,-0.15823
1.4671,-0.15925
1.4681,-0.16027
1.4691,-0.16129
1.4701,-0.16231
1.4711,-0.16332
1.4721,-0.16434
1.4731,-0.16536
1.4741,-0.16638
1.4751,-0.1674
1.4761,-0.16842
1.4771,-0.16944
1.4781,-0.17046
1.4791,-0.17148
1.4801,-0.17249
1.4811,-0.17351
1.4821,-0.17453
1.4831,-0.17555
1.4841,-0.17657
1.4851,-0.17759
1.4861,-0.17861
1.4871,-0.17963
1.4881,-0.18065
1.4891,-0.18167
1.4901,-0.18269
1.4911,-0.18372
1.4921,-0.18474
1.4931,-0.18576
1.4941,-0.18678
1.4951,-0.1878
1.4961,-0.18882
1.4971,-0.18985
1.4981,-0.19087
1.4991,-0.19189
1.5001,-0.19291
1.5011,-0.19394
1.5021,-0.19496
1.5031,-0.19599
1.5041,-0.19701
1.5051,-0.19803
1.5061,-0.19906
1.5071,-0.20008
1.5081,-0.20111
1.5091,-0.20213
1.5101,-0.20316
1.5111,-0.20419
1.5121,-0.20521
1.5131,-0.20624
1.5141,-0.20727
1.5151,-0.2083
1.5161,-0.20932
1.5171,-0.21035
1.5181,-0.21138
1.5191,-0.21241
1.5201,-0.21344
1.5211,-0.21447
1.5221,-0.2155
1.5231,-0.21653
1.5241,-0.21756
1.5251,-0.21859
1.5261,-0.21962
1.5271,-0.22066
1.5281,-0.22169
1.5291,-0.22272
1.5301,-0.22376
1.5311,-0.22479
1.5321,-0.22583
1.5331,-0.22686
1.5341,-0.2279
1.5351,-0.22893
1.5361,-0.22997
1.5371,-0.231
1.5381,-0.23204
1.5391,-0.23308
1.5401,-0.23412
1.5411,-0.23516
1.5421,-0.2362
1.5431,-0.23724
1.5441,-0.23828
1.5451,-0.23932
1.5461,-0.24036
1.5471,-0.2414
1.5481,-0.24244
1.5491,-0.24348
1.5501,-0.24453
1.5511,-0.24557
1.5521,-0.24662
1.5531,-0.24766
1.5541,-0.24871
1.5551,-0.24975
1.5561,-0.2508
1.5571,-0.25185
1.5581,-0.25289
1.5591,-0.25394
1.5601,-0.25499
1.5611,-0.25604
1.5621,-0.25709
1.5631,-0.25814
1.5641,-0.25919
1.5651,-0.26024
1.5661,-0.26129
1.5671,-0.26235
1.5681,-0.2634
1.5691,-0.26446
1.5701,-0.26551
1.5711,-0.26657
1.5721,-0.26762
1.5731,-0.26868
1.5741,-0.26973
1.5751,-0.27079
1.5761,-0.27185
1.5771,-0.27291
1.5781,-0.27397
1.5791,-0.27503
1.5801,-0.27609
1.5811,-0.27715
1.5821,-0.27821
1.5831,-0.27927
1.5841,-0.28034
1.5851,-0.2814
1.5861,-0.28247
1.5871,-0.28353
1.5881,-0.2846
1.5891,-0.28566
1.5901,-0.28673
1.5911,-0.2878
1.5921,-0.28887
1.5931,-0.28994
1.5941,-0.29101
1.5951,-0.29208
1.5961,-0.29315
1.5971,-0.29422
1.5981,-0.29529
1.5991,-0.29636
1.6001,-0.29744
1.6011,-0.29851
1.6021,-0.29958
1.6031,-0.30066
1.6041,-0.30174
1.6051,-0.30281
1.6061,-0.30389
1.6071,-0.30497
1.6081,-0.30605
1.6091,-0.30713
1.6101,-0.30821
1.6111,-0.30929
1.6121,-0.31037
1.6131,-0.31145
1.6141,-0.31253
1.6151,-0.31362
1.6161,-0.3147
1.6171,-0.31579
1.6181,-0.31687
1.6191,-0.31796
1.6201,-0.31904
1.6211,-0.32013
1.6221,-0.32122
1.6231,-0.32231
1.6241,-0.3234
1.6251,-0.32449
1.6261,-0.32558
1.6271,-0.32667
1.6281,-0.32776
1.6291,-0.32885
1.6301,-0.32995
1.6311,-0.33104
1.6321,-0.33213
1.6331,-0.33323
1.6341,-0.33433
1.6351,-0.33542
1.6361,-0.33652
1.6371,-0.33762
1.6381,-0.33872
1.6391,-0.33982
1.6401,-0.34092
1.6411,-0.34202
1.6421,-0.34312
1.6431,-0.34422
1.6441,-0.34532
1.6451,-0.34642
1.6461,-0.34753
1.6471,-0.34863
1.6481,-0.34974
1.6491,-0.35084
1.6501,-0.35195
1.6511,-0.35306
1.6521,-0.35416
1.6531,-0.35527
1.6541,-0.35638
1.6551,-0.35749
1.6561,-0.3586
1.6571,-0.35971
1.6581,-0.36082
1.6591,-0.36194
1.6601,-0.36305
1.6611,-0.36416
1.6621,-0.36528
1.6631,-0.36639
1.6641,-0.36751
1.6651,-0.36862
1.6661,-0.36974
1.6671,-0.37086
1.6681,-0.37197
1.6691,-0.37309
1.6701,-0.37421
1.6711,-0.37533
1.6721,-0.37645
1.6731,-0.37757
1.6741,-0.37869
1.6751,-0.37982
1.6761,-0.38094
1.6771,-0.38206
1.6781,-0.38319
1.6791,-0.38431
1.6801,-0.38544
1.6811,-0.38656
1.6821,-0.38769
1.6831,-0.38882
1.6841,-0.38994
1.6851,-0.39107
1.6861,-0.3922
1.6871,-0.39333
1.6881,-0.39446
1.6891,-0.39559
1.6901,-0.39672
1.6911,-0.39785
1.6921,-0.39899
1.6931,-0.40012
1.6941,-0.40125
1.6951,-0.40239
1.6961,-0.40352
1.6971,-0.40466
1.6981,-0.40579
1.6991,-0.40693
1.7001,-0.40807
1.7011,-0.4092
1.7021,-0.41034
1.7031,-0.41148
1.7041,-0.41262
1.7051,-0.41376
1.7061,-0.4149
1.7071,-0.41604
1.7081,-0.41718
1.7091,-0.41833
1.7101,-0.41947
1.7111,-0.42061
1.7121,-0.42176
1.7131,-0.4229
1.7141,-0.42405
1.7151,-0.42519
1.7161,-0.42634
1.7171,-0.42749
1.7181,-0.42863
1.7191,-0.42978
1.7201,-0.43093
1.7211,-0.43208
1.7221,-0.43323
1.7231,-0.43438
1.7241,-0.43553
1.7251,-0.43668
1.7261,-0.43783
1.7271,-0.43899
1.7281,-0.44014
1.7291,-0.44129
1.7301,-0.44245
1.7311,-0.4436
1.7321,-0.44476
1.7331,-0.44591
1.7341,-0.44707
1.7351,-0.44822
1.7361,-0.44938
1.7371,-0.45054
1.7381,-0.4517
1.7391,-0.45286
1.7401,-0.45402
1.7411,-0.45518
1.7421,-0.45634
1.7431,-0.4575
1.7441,-0.45866
1.7451,-0.45982
1.7461,-0.46098
1.7471,-0.46215
1.7481,-0.46331
1.7491,-0.46447
1.7501,-0.46564
1.7511,-0.4668
1.7521,-0.46797
1.7531,-0.46914
1.7541,-0.4703
1.7551,-0.47147
1.7561,-0.47264
1.7571,-0.47381
1.7581,-0.47497
1.7591,-0.47614
1.7601,-0.47731
1.7611,-0.47848
1.7621,-0.47966
1.7631,-0.48083
1.7641,-0.482
1.7651,-0.48317
1.7661,-0.48434
1.7671,-0.48552
1.7681,-0.48669
1.7691,-0.48787
1.7701,-0.48904
1.7711,-0.49022
1.7721,-0.49139
1.7731,-0.49257
1.7741,-0.49375
1.7751,-0.49492
1.7761,-0.4961
1.7771,-0.49728
1.7781,-0.49846
1.7791,-0.49964
1.7801,-0.50082
1.7811,-0.502
1.7821,-0.50318
1.7831,-0.50436
1.7841,-0.50555
1.7851,-0.50673
1.7861,-0.50791
1.7871,-0.5091
1.7881,-0.51028
1.7891,-0.51147
1.7901,-0.51265
1.7911,-0.51384
1.7921,-0.51502
1.7931,-0.51621
1.7941,-0.5174
1.7951,-0.51859
1.7961,-0.51978
1.7971,-0.52096
1.7981,-0.52215
1.7991,-0.52334
1.8001,-0.52453
1.8011,-0.52573
1.8021,-0.52692
1.8031,-0.52811
1.8041,-0.5293
1.8051,-0.5305
1.8061,-0.53169
1.8071,-0.53288
1.8081,-0.53408
1.8091,-0.53527
1.8101,-0.53647
1.8111,-0.53767
1.8121,-0.53886
1.8131,-0.54006
1.8141,-0.54126
1.8151,-0.54246
1.8161,-0.54366
1.8171,-0.54486
1.8181,-0.54606
1.8191,-0.54726
1.8201,-0.54846
1.8211,-0.54966
1.8221,-0.55086
1.8231,-0.55206
1.8241,-0.55327
1.8251,-0.55447
1.8261,-0.55568
1.8271,-0.55688
1.8281,-0.55809
1.8291,-0.55929
1.8301,-0.5605
1.8311,-0.56171
1.8321,-0.56291
1.8331,-0.56412
1.8341,-0.56533
1.8351,-0.56654
1.8361,-0.56775
1.8371,-0.56896
1.8381,-0.57017
1.8391,-0.57138
1.8401,-0.57259
1.8411,-0.57381
1.8412,-0.57392
1.8412,-0.57403


==> Data/Figure04_1/Figure04_1_gamma1.csv <==
1e-12,-0.18057
0.005,-0.19346
0.01,-0.20554
0.015,-0.21682
0.02,-0.22735
0.025,-0.23715
0.03,-0.24626
0.035,-0.2547
0.04,-0.26251
0.045,-0.26972
0.05,-0.27636
0.055,-0.28246
0.06,-0.28806
0.065,-0.29319
0.07,-0.29788
0.075,-0.30216
0.08,-0.30605
0.085,-0.30961
0.09,-0.31285
0.095,-0.3158
0.1,-0.31851
0.105,-0.32099
0.11,-0.32329
0.115,-0.32544
0.12,-0.32745
0.125,-0.32938
0.13,-0.33125
0.135,-0.33308
0.14,-0.33492
0.145,-0.3368
0.15,-0.33874
0.155,-0.34074
0.16,-0.34283
0.165,-0.345
0.17,-0.34725
0.175,-0.34959
0.18,-0.35203
0.185,-0.35457
0.19,-0.35722
0.195,-0.35998
0.2,-0.36285
0.205,-0.36584
0.21,-0.36896
0.215,-0.3722
0.22,-0.37559
0.225,-0.3791
0.23,-0.38274
0.235,-0.38651
0.24,-0.39039
0.245,-0.39438
0.25,-0.39848
0.255,-0.40268
0.26,-0.40696
0.265,-0.41133
0.27,-0.41579
0.275,-0.42031
0.28,-0.4249
0.285,-0.42956
0.29,-0.43427
0.295,-0.43903
0.3,-0.44383
0.305,-0.44866
0.31,-0.45352
0.315,-0.4584
0.32,-0.46328
0.325,-0.46816
0.33,-0.47304
0.335,-0.4779
0.34,-0.48273
0.345,-0.48753
0.35,-0.49228
0.355,-0.49699
0.36,-0.50164
0.365,-0.50622
0.37,-0.51072
0.375,-0.51516
0.38,-0.51951
0.385,-0.52378
0.39,-0.52796
0.395,-0.53205
0.4,-0.53605
0.405,-0.53995
0.41,-0.54375
0.415,-0.54745
0.42,-0.55104
0.425,-0.55451
0.43,-0.55788
0.435,-0.56113
0.44,-0.56425
0.445,-0.56726
0.45,-0.57015
0.455,-0.57292
0.46,-0.57558
0.465,-0.57812
0.47,-0.58055
0.475,-0.58288
0.48,-0.58509
0.485,-0.58719
0.49,-0.58919
0.495,-0.59109
0.5,-0.59288
0.505,-0.59457
0.51,-0.59616
0.515,-0.59766
0.52,-0.59906
0.525,-0.60037
0.53,-0.60159
0.535,-0.60273
0.54,-0.60378
0.545,-0.60477
0.55,-0.60567
0.555,-0.60651
0.56,-0.60728
0.565,-0.60798
0.57,-0.60863
0.575,-0.60922
0.58,-0.60975
0.585,-0.61024
0.59,-0.61067
0.595,-0.61106
0.6,-0.61141
0.605,-0.61171
0.61,-0.61198
0.615,-0.61221
0.62,-0.6124
0.625,-0.61256
0.63,-0.61269
0.635,-0.6128
0.64,-0.61287
0.645,-0.61293
0.65,-0.61296
0.655,-0.61297
0.66,-0.61297
0.665,-0.61295
0.67,-0.61291
0.675,-0.61285
0.68,-0.61277
0.685,-0.61268
0.69,-0.61258
0.695,-0.61245
0.7,-0.61231
0.705,-0.61216
0.71,-0.61199
0.715,-0.6118
0.72,-0.6116
0.725,-0.61138
0.73,-0.61115
0.735,-0.61091
0.74,-0.61064
0.745,-0.61036
0.75,-0.61006
0.755,-0.60974
0.76,-0.6094
0.765,-0.60904
0.77,-0.60866
0.775,-0.60826
0.78,-0.60783
0.785,-0.60737
0.79,-0.60689
0.795,-0.60638
0.8,-0.60584
0.805,-0.60528
0.81,-0.60468
0.815,-0.60406
0.82,-0.6034
0.825,-0.60271
0.83,-0.60198
0.835,-0.60122
0.84,-0.60042
0.845,-0.59959
0.85,-0.59872
0.855,-0.5978
0.86,-0.59685
0.865,-0.59586
0.87,-0.59483
0.875,-0.59375
0.88,-0.59263
0.885,-0.59147
0.89,-0.59026
0.895,-0.589
0.9,-0.58771
0.905,-0.58636
0.91,-0.58497
0.915,-0.58354
0.92,-0.58205
0.925,-0.58052
0.93,-0.57895
0.935,-0.57732
0.94,-0.57565
0.945,-0.57392
0.95,-0.57215
0.955,-0.57033
0.96,-0.56846
0.965,-0.56654
0.97,-0.56457
0.975,-0.56256
0.98,-0.56049
0.985,-0.55838
0.99,-0.55622
0.995,-0.55401
1,-0.55175
1.005,-0.54945
1.01,-0.54709
1.015,-0.54469
1.02,-0.54224
1.025,-0.53975
1.03,-0.5372
1.035,-0.53461
1.04,-0.53197
1.045,-0.52929
1.05,-0.52655
1.055,-0.52378
1.06,-0.52095
1.065,-0.51808
1.07,-0.51517
1.075,-0.51221
1.08,-0.5092
1.085,-0.50615
1.09,-0.50305
1.095,-0.49991
1.1,-0.49673
1.105,-0.4935
1.11,-0.49023
1.115,-0.48691
1.12,-0.48355
1.125,-0.48014
1.13,-0.47669
1.135,-0.47319
1.14,-0.46966
1.145,-0.46607
1.15,-0.46245
1.155,-0.45878
1.16,-0.45506
1.165,-0.4513
1.17,-0.4475
1.175,-0.44365
1.18,-0.43976
1.185,-0.43583
1.19,-0.43186
1.195,-0.42783
1.2,-0.42377
1.205,-0.41966
1.21,-0.41551
1.215,-0.41132
1.22,-0.40709
1.225,-0.40281
1.23,-0.39848
1.235,-0.39412
1.24,-0.38971
1.245,-0.38526
1.25,-0.38076
1.255,-0.37623
1.26,-0.37165
1.265,-0.36703
1.27,-0.36236
1.275,-0.35766
1.28,-0.35291
1.285,-0.34812
1.29,-0.34328
1.295,-0.33841
1.3,-0.33349
1.305,-0.32853
1.306,-0.3275
1.311,-0.32266
1.316,-0.31791
1.321,-0.31325
1.326,-0.30866
1.331,-0.30416
1.336,-0.29974
1.341,-0.2954
1.346,-0.29113
1.351,-0.28693
1.356,-0.2828
1.361,-0.27874
1.366,-0.27475
1.371,-0.27082
1.376,-0.26696
1.381,-0.26315
1.386,-0.2594
1.391,-0.2557
1.396,-0.25206
1.401,-0.24847
1.406,-0.24492
1.411,-0.24143
1.416,-0.23797
1.421,-0.23458
1.426,-0.23125
1.431,-0.22799
1.436,-0.2248
1.441,-0.22171
1.446,-0.21871
1.451,-0.21581
1.456,-0.21303
1.461,-0.21036
1.466,-0.20782
1.471,-0.2054
1.476,-0.20311
1.481,-0.20095
1.486,-0.1989
1.491,-0.19697
1.496,-0.19516
1.501,-0.19347
1.506,-0.19189
1.511,-0.19042
1.516,-0.18906
1.521,-0.18781
1.526,-0.18666
1.531,-0.18561
1.536,-0.18464
1.541,-0.18377
1.546,-0.18297
1.551,-0.18225
1.556,-0.1816
1.561,-0.18101
1.566,-0.18048
1.571,-0.18001
1.576,-0.17959
1.581,-0.17922
1.586,-0.17889
1.591,-0.1786
1.596,-0.17834
1.601,-0.17812
1.606,-0.17792
1.611,-0.17775
1.616,-0.1776
1.621,-0.17746
1.626,-0.17734
1.631,-0.17723
1.636,-0.17713
1.641,-0.17705
1.646,-0.17697
1.651,-0.17689
1.656,-0.17683
1.661,-0.17677
1.666,-0.17671
1.671,-0.17665
1.676,-0.1766
1.681,-0.17655
1.686,-0.17649
1.691,-0.17644
1.696,-0.17639
1.701,-0.17634
1.706,-0.17629
1.711,-0.17624
1.716,-0.17619
1.721,-0.17615
1.726,-0.1761
1.731,-0.17606
1.736,-0.17601
1.741,-0.17597
1.746,-0.17593
1.751,-0.17589
1.756,-0.17585
1.761,-0.17581
1.766,-0.17578
1.771,-0.17575
1.776,-0.17572
1.781,-0.1757
1.786,-0.17568
1.791,-0.17566
1.796,-0.17564
1.801,-0.17563
1.806,-0.17562
1.811,-0.17561
1.816,-0.17561
1.821,-0.17561
1.826,-0.17561
1.831,-0.17561
1.836,-0.17562
1.841,-0.17564
1.846,-0.17565
1.851,-0.17567
1.856,-0.17569
1.861,-0.17571
1.866,-0.17574
1.871,-0.17577
1.876,-0.1758
1.881,-0.17583
1.886,-0.17586
1.891,-0.1759
1.896,-0.17594
1.901,-0.17598
1.906,-0.17602
1.911,-0.17607
1.916,-0.17612
1.921,-0.17616
1.926,-0.17621
1.931,-0.17626
1.936,-0.17631
1.941,-0.17637
1.946,-0.17642
1.951,-0.17648
1.956,-0.17653
1.961,-0.17659
1.966,-0.17665
1.971,-0.17671
1.976,-0.17677
1.981,-0.17683
1.986,-0.17689
1.991,-0.17695
1.996,-0.17701
2.001,-0.17708
2.006,-0.17714
2.011,-0.17721
2.016,-0.17727
2.021,-0.17734
2.026,-0.1774
2.031,-0.17747
2.036,-0.17754
2.041,-0.17761
2.046,-0.17768
2.051,-0.17775
2.056,-0.17781
2.061,-0.17788
2.066,-0.17796
2.071,-0.17803
2.076,-0.1781
2.081,-0.17817
2.086,-0.17824
2.091,-0.17831
2.096,-0.17839
2.101,-0.17846
2.106,-0.17854
2.111,-0.17861
2.116,-0.17868
2.121,-0.17876
2.126,-0.17883
2.131,-0.17891
2.136,-0.17899
2.141,-0.17906
2.146,-0.17914
2.151,-0.17922
2.156,-0.17929
2.161,-0.17937
2.166,-0.17945
2.171,-0.17952
2.176,-0.1796
2.181,-0.17968
2.186,-0.17976
2.191,-0.17984
2.196,-0.17991
2.201,-0.17999
2.206,-0.18007
2.211,-0.18015
2.216,-0.18022
2.221,-0.1803
2.226,-0.18038
2.231,-0.18046
2.236,-0.18053
2.236,-0.18057


==> Data/Figure04_1/Figure04_1_gamma2.csv <==
1e-12,0.52829
0.005,0.54782
0.01,0.56684
0.015,0.58535
0.02,0.60338
0.025,0.62094
0.03,0.63804
0.035,0.65469
0.04,0.67092
0.045,0.68672
0.05,0.70211
0.055,0.71712
0.06,0.73174
0.065,0.746
0.07,0.7599
0.075,0.77347
0.08,0.7867
0.085,0.79963
0.09,0.81225
0.095,0.82459
0.1,0.83665
0.105,0.84846
0.11,0.86001
0.115,0.87133
0.12,0.88243
0.125,0.89333
0.13,0.90403
0.135,0.91454
0.14,0.92489
0.145,0.93509
0.15,0.94514
0.155,0.95505
0.16,0.96483
0.165,0.97446
0.17,0.98395
0.175,0.99331
0.18,1.0025
0.185,1.0116
0.19,1.0205
0.195,1.0294
0.2,1.038
0.205,1.0466
0.21,1.055
0.215,1.0632
0.22,1.0714
0.225,1.0794
0.23,1.0873
0.235,1.095
0.24,1.1026
0.245,1.1101
0.25,1.1175
0.255,1.1247
0.26,1.1318
0.265,1.1388
0.27,1.1457
0.275,1.1525
0.28,1.1591
0.285,1.1656
0.29,1.1721
0.295,1.1784
0.3,1.1846
0.305,1.1907
0.31,1.1966
0.315,1.2025
0.32,1.2083
0.325,1.2139
0.33,1.2195
0.335,1.2249
0.34,1.2303
0.345,1.2355
0.35,1.2406
0.355,1.2457
0.36,1.2506
0.365,1.2554
0.37,1.2602
0.375,1.2648
0.38,1.2693
0.385,1.2738
0.39,1.2781
0.395,1.2824
0.4,1.2865
0.405,1.2906
0.41,1.2946
0.415,1.2985
0.42,1.3023
0.425,1.306
0.43,1.3096
0.435,1.3131
0.44,1.3165
0.445,1.3199
0.45,1.3232
0.455,1.3263
0.46,1.3294
0.465,1.3325
0.47,1.3354
0.475,1.3382
0.48,1.341
0.485,1.3437
0.49,1.3463
0.495,1.3488
0.5,1.3513
0.505,1.3536
0.51,1.3559
0.515,1.3581
0.52,1.3603
0.525,1.3623
0.53,1.3643
0.535,1.3662
0.54,1.368
0.545,1.3698
0.55,1.3715
0.555,1.3731
0.56,1.3746
0.565,1.376
0.57,1.3774
0.575,1.3787
0.58,1.3799
0.585,1.3811
0.59,1.3821
0.595,1.3831
0.6,1.3841
0.605,1.3849
0.61,1.3857
0.615,1.3864
0.62,1.387
0.625,1.3876
0.63,1.3881
0.635,1.3885
0.64,1.3888
0.645,1.3891
0.65,1.3893
0.655,1.3894
0.66,1.3894
0.665,1.3894
0.67,1.3893
0.675,1.3891
0.68,1.3889
0.685,1.3886
0.69,1.3882
0.695,1.3877
0.7,1.3871
0.705,1.3865
0.71,1.3858
0.715,1.385
0.72,1.3842
0.725,1.3833
0.73,1.3823
0.735,1.3812
0.74,1.38
0.745,1.3788
0.75,1.3775
0.755,1.3761
0.76,1.3747
0.765,1.3731
0.77,1.3715
0.775,1.3699
0.78,1.3681
0.785,1.3663
0.79,1.3643
0.795,1.3624
0.8,1.3603
0.805,1.3581
0.81,1.3559
0.815,1.3536
0.82,1.3512
0.825,1.3488
0.83,1.3463
0.835,1.3436
0.84,1.3409
0.845,1.3382
0.85,1.3353
0.855,1.3324
0.86,1.3294
0.865,1.3263
0.87,1.3231
0.875,1.3199
0.88,1.3166
0.885,1.3132
0.89,1.3097
0.895,1.3061
0.9,1.3025
0.905,1.2987
0.91,1.2949
0.915,1.291
0.92,1.2871
0.925,1.283
0.93,1.2789
0.935,1.2747
0.94,1.2704
0.945,1.266
0.95,1.2615
0.955,1.257
0.96,1.2524
0.965,1.2476
0.97,1.2429
0.975,1.238
0.98,1.233
0.985,1.228
0.99,1.2228
0.995,1.2176
1,1.2123
1.005,1.207
1.01,1.2015
1.015,1.1959
1.02,1.1903
1.025,1.1846
1.03,1.1788
1.035,1.1729
1.04,1.1669
1.045,1.1608
1.05,1.1547
1.055,1.1484
1.06,1.1421
1.065,1.1357
1.07,1.1292
1.075,1.1226
1.08,1.1159
1.085,1.1091
1.09,1.1022
1.095,1.0953
1.1,1.0882
1.105,1.0811
1.11,1.0739
1.115,1.0666
1.12,1.0592
1.125,1.0517
1.13,1.0441
1.135,1.0364
1.14,1.0286
1.145,1.0208
1.15,1.0128
1.155,1.0048
1.16,0.99661
1.165,0.98837
1.17,0.98004
1.175,0.97161
1.18,0.96308
1.185,0.95447
1.19,0.94576
1.195,0.93696
1.2,0.92806
1.205,0.91908
1.21,0.91
1.215,0.90083
1.22,0.89157
1.225,0.88222
1.23,0.87278
1.235,0.86325
1.24,0.85363
1.245,0.84392
1.25,0.83412
1.255,0.82423
1.26,0.81425
1.265,0.80419
1.27,0.79404
1.275,0.7838
1.28,0.77347
1.285,0.76306
1.29,0.75256
1.295,0.74197
1.3,0.7313
1.305,0.72054
1.306,0.71832
1.311,0.70717
1.316,0.69693
1.321,0.68753
1.326,0.67894
1.331,0.6711
1.336,0.66396
1.341,0.65748
1.346,0.65162
1.351,0.64631
1.356,0.64151
1.361,0.63717
1.366,0.63325
1.371,0.62969
1.376,0.62644
1.381,0.62347
1.386,0.62071
1.391,0.61812
1.396,0.61565
1.401,0.61326
1.406,0.61089
1.411,0.60849
1.416,0.60604
1.421,0.60353
1.426,0.60098
1.431,0.59839
1.436,0.59576
1.441,0.5931
1.446,0.59042
1.451,0.58772
1.456,0.58501
1.461,0.58229
1.466,0.57957
1.471,0.57686
1.476,0.57417
1.481,0.5715
1.486,0.56887
1.491,0.56629
1.496,0.56376
1.501,0.56129
1.506,0.5589
1.511,0.55659
1.516,0.55438
1.521,0.55226
1.526,0.55024
1.531,0.54831
1.536,0.54648
1.541,0.54475
1.546,0.54311
1.551,0.54157
1.556,0.54013
1.561,0.53879
1.566,0.53754
1.571,0.53639
1.576,0.53533
1.581,0.53436
1.586,0.53347
1.591,0.53266
1.596,0.53192
1.601,0.53125
1.606,0.53065
1.611,0.53011
1.616,0.52963
1.621,0.52919
1.626,0.52881
1.631,0.52847
1.636,0.52817
1.641,0.52791
1.646,0.52768
1.651,0.52748
1.656,0.52731
1.661,0.52716
1.666,0.52703
1.671,0.52692
1.676,0.52682
1.681,0.52674
1.686,0.52666
1.691,0.5266
1.696,0.52654
1.701,0.52649
1.706,0.52645
1.711,0.52641
1.716,0.52637
1.721,0.52633
1.726,0.5263
1.731,0.52626
1.736,0.52623
1.741,0.5262
1.746,0.52616
1.751,0.52613
1.756,0.52609
1.761,0.52606
1.766,0.52602
1.771,0.52599
1.776,0.52595
1.781,0.52592
1.786,0.52588
1.791,0.52585
1.796,0.52581
1.801,0.52578
1.806,0.52574
1.811,0.52571
1.816,0.52568
1.821,0.52565
1.826,0.52562
1.831,0.52559
1.836,0.52557
1.841,0.52554
1.846,0.52552
1.851,0.5255
1.856,0.52548
1.861,0.52547
1.866,0.52545
1.871,0.52544
1.876,0.52543
1.881,0.52543
1.886,0.52542
1.891,0.52542
1.896,0.52542
1.901,0.52543
1.906,0.52543
1.911,0.52544
1.916,0.52545
1.921,0.52546
1.926,0.52547
1.931,0.52549
1.936,0.52551
1.941,0.52553
1.946,0.52555
1.951,0.52557
1.956,0.5256
1.961,0.52563
1.966,0.52565
1.971,0.52568
1.976,0.52572
1.981,0.52575
1.986,0.52578
1.991,0.52582
1.996,0.52585
2.001,0.52589
2.006,0.52593
2.011,0.52597
2.016,0.52601
2.021,0.52605
2.026,0.52609
2.031,0.52613
2.036,0.52617
2.041,0.52622
2.046,0.52626
2.051,0.5263
2.056,0.52635
2.061,0.5264
2.066,0.52644
2.071,0.52649
2.076,0.52654
2.081,0.52659
2.086,0.52663
2.091,0.52668
2.096,0.52673
2.101,0.52678
2.106,0.52683
2.111,0.52688
2.116,0.52693
2.121,0.52699
2.126,0.52704
2.131,0.52709
2.136,0.52714
2.141,0.5272
2.146,0.52725
2.151,0.5273
2.156,0.52736
2.161,0.52741
2.166,0.52747
2.171,0.52752
2.176,0.52758
2.181,0.52763
2.186,0.52769
2.191,0.52775
2.196,0.5278
2.201,0.52786
2.206,0.52792
2.211,0.52798
2.216,0.52803
2.221,0.52809
2.226,0.52815
2.231,0.52821
2.236,0.52827
2.236,0.52829


==> Data/Figure04_1/Figure04_1_phi.csv <==
1e-12,0.28772
0.005,0.28942
0.01,0.29057
0.015,0.29119
0.02,0.2913
0.025,0.29093
0.03,0.2901
0.035,0.28884
0.04,0.28717
0.045,0.28512
0.05,0.28271
0.055,0.27997
0.06,0.27692
0.065,0.27358
0.07,0.26998
0.075,0.26614
0.08,0.2621
0.085,0.25786
0.09,0.25347
0.095,0.24894
0.1,0.24429
0.105,0.23956
0.11,0.23476
0.115,0.22992
0.12,0.22507
0.125,0.22023
0.13,0.21542
0.135,0.21067
0.14,0.20601
0.145,0.20145
0.15,0.19703
0.155,0.19274
0.16,0.18859
0.165,0.18459
0.17,0.18074
0.175,0.17704
0.18,0.17351
0.185,0.17013
0.19,0.16693
0.195,0.1639
0.2,0.16105
0.205,0.15838
0.21,0.15589
0.215,0.1536
0.22,0.1515
0.225,0.1496
0.23,0.14788
0.235,0.14634
0.24,0.14498
0.245,0.14379
0.25,0.14275
0.255,0.14187
0.26,0.14114
0.265,0.14055
0.27,0.14009
0.275,0.13977
0.28,0.13956
0.285,0.13947
0.29,0.13948
0.295,0.13959
0.3,0.1398
0.305,0.14009
0.31,0.14046
0.315,0.1409
0.32,0.14139
0.325,0.14193
0.33,0.14252
0.335,0.14314
0.34,0.14378
0.345,0.14444
0.35,0.1451
0.355,0.14577
0.36,0.14642
0.365,0.14706
0.37,0.14767
0.375,0.14826
0.38,0.14881
0.385,0.14933
0.39,0.14981
0.395,0.15024
0.4,0.15063
0.405,0.15097
0.41,0.15126
0.415,0.15148
0.42,0.15165
0.425,0.15175
0.43,0.15178
0.435,0.15173
0.44,0.15162
0.445,0.15142
0.45,0.15116
0.455,0.15082
0.46,0.1504
0.465,0.14992
0.47,0.14937
0.475,0.14875
0.48,0.14806
0.485,0.14731
0.49,0.1465
0.495,0.14562
0.5,0.14468
0.505,0.14368
0.51,0.14262
0.515,0.1415
0.52,0.14033
0.525,0.13911
0.53,0.13784
0.535,0.13653
0.54,0.13518
0.545,0.13379
0.55,0.13236
0.555,0.13091
0.56,0.12942
0.565,0.12791
0.57,0.12638
0.575,0.12483
0.58,0.12326
0.585,0.12169
0.59,0.1201
0.595,0.1185
0.6,0.1169
0.605,0.11529
0.61,0.11369
0.615,0.11208
0.62,0.11048
0.625,0.10888
0.63,0.10729
0.635,0.10571
0.64,0.10414
0.645,0.10258
0.65,0.10105
0.655,0.099525
0.66,0.098025
0.665,0.096544
0.67,0.095085
0.675,0.093646
0.68,0.092228
0.685,0.090832
0.69,0.089458
0.695,0.088105
0.7,0.086775
0.705,0.085468
0.71,0.084184
0.715,0.082924
0.72,0.081687
0.725,0.080474
0.73,0.079285
0.735,0.07812
0.74,0.076978
0.745,0.075857
0.75,0.074758
0.755,0.07368
0.76,0.07262
0.765,0.07158
0.77,0.070557
0.775,0.069552
0.78,0.068562
0.785,0.067588
0.79,0.066629
0.795,0.065683
0.8,0.06475
0.805,0.06383
0.81,0.06292
0.815,0.062021
0.82,0.061131
0.825,0.06025
0.83,0.059377
0.835,0.05851
0.84,0.05765
0.845,0.056795
0.85,0.055944
0.855,0.055097
0.86,0.054252
0.865,0.053409
0.87,0.052567
0.875,0.051725
0.88,0.050883
0.885,0.05004
0.89,0.049196
0.895,0.048351
0.9,0.047505
0.905,0.046656
0.91,0.045806
0.915,0.044953
0.92,0.044097
0.925,0.043238
0.93,0.042376
0.935,0.04151
0.94,0.04064
0.945,0.039766
0.95,0.038888
0.955,0.038005
0.96,0.037119
0.965,0.036228
0.97,0.035335
0.975,0.034437
0.98,0.033537
0.985,0.032634
0.99,0.031727
0.995,0.030819
1,0.029908
1.005,0.028994
1.01,0.028079
1.015,0.027162
1.02,0.026243
1.025,0.025324
1.03,0.024403
1.035,0.023481
1.04,0.02256
1.045,0.021638
1.05,0.020717
1.055,0.019796
1.06,0.018877
1.065,0.017959
1.07,0.017042
1.075,0.016128
1.08,0.015216
1.085,0.014307
1.09,0.0134
1.095,0.012497
1.1,0.011598
1.105,0.010702
1.11,0.0098103
1.115,0.0089224
1.12,0.0080388
1.125,0.0071597
1.13,0.0062852
1.135,0.0054156
1.14,0.004551
1.145,0.0036916
1.15,0.0028376
1.155,0.0019892
1.16,0.0011466
1.165,0.00030993
1.17,-0.00052083
1.175,-0.0013459
1.18,-0.0021653
1.185,-0.0029794
1.19,-0.0037882
1.195,-0.0045919
1.2,-0.0053907
1.205,-0.0061847
1.21,-0.0069741
1.215,-0.007759
1.22,-0.0085396
1.225,-0.0093161
1.23,-0.010089
1.235,-0.010857
1.24,-0.011622
1.245,-0.012384
1.25,-0.013142
1.255,-0.013897
1.26,-0.014649
1.265,-0.015398
1.27,-0.016144
1.275,-0.016888
1.28,-0.01763
1.285,-0.018369
1.29,-0.019106
1.295,-0.019841
1.3,-0.020575
1.305,-0.021306
1.306,-0.021456
1.311,-0.022032
1.316,-0.022684
1.321,-0.023404
1.326,-0.024188
1.331,-0.025027
1.336,-0.025914
1.341,-0.026844
1.346,-0.02781
1.351,-0.028804
1.356,-0.029819
1.361,-0.03085
1.366,-0.031888
1.371,-0.032928
1.376,-0.033963
1.381,-0.034986
1.386,-0.035989
1.391,-0.036967
1.396,-0.037912
1.401,-0.038818
1.406,-0.039678
1.411,-0.040484
1.416,-0.041232
1.421,-0.041916
1.426,-0.042531
1.431,-0.043073
1.436,-0.043537
1.441,-0.043918
1.446,-0.044211
1.451,-0.044411
1.456,-0.044515
1.461,-0.044516
1.466,-0.044412
1.471,-0.044204
1.476,-0.043894
1.481,-0.043487
1.486,-0.042984
1.491,-0.042388
1.496,-0.041704
1.501,-0.040933
1.506,-0.04008
1.511,-0.039146
1.516,-0.038135
1.521,-0.03705
1.526,-0.035895
1.531,-0.034675
1.536,-0.033392
1.541,-0.032051
1.546,-0.030655
1.551,-0.029209
1.556,-0.027717
1.561,-0.026181
1.566,-0.024606
1.571,-0.022995
1.576,-0.021351
1.581,-0.019675
1.586,-0.01797
1.591,-0.016238
1.596,-0.014481
1.601,-0.0127
1.606,-0.010899
1.611,-0.0090787
1.616,-0.0072416
1.621,-0.0053896
1.626,-0.0035236
1.631,-0.001644
1.636,0.00024883
1.641,0.0021544
1.646,0.0040722
1.651,0.0060019
1.656,0.007943
1.661,0.0098951
1.666,0.011858
1.671,0.013831
1.676,0.015813
1.681,0.017806
1.686,0.01981
1.691,0.021823
1.696,0.023847
1.701,0.025882
1.706,0.027928
1.711,0.029984
1.716,0.032052
1.721,0.034131
1.726,0.036221
1.731,0.038323
1.736,0.040436
1.741,0.042561
1.746,0.044698
1.751,0.046846
1.756,0.049006
1.761,0.051178
1.766,0.053362
1.771,0.055558
1.776,0.057766
1.781,0.059986
1.786,0.062217
1.791,0.064461
1.796,0.066716
1.801,0.068983
1.806,0.071261
1.811,0.07355
1.816,0.075851
1.821,0.078162
1.826,0.080485
1.831,0.082818
1.836,0.085162
1.841,0.087515
1.846,0.089879
1.851,0.092253
1.856,0.094637
1.861,0.09703
1.866,0.099432
1.871,0.10184
1.876,0.10426
1.881,0.10669
1.886,0.10913
1.891,0.11157
1.896,0.11402
1.901,0.11648
1.906,0.11895
1.911,0.12142
1.916,0.12391
1.921,0.12639
1.926,0.12889
1.931,0.13139
1.936,0.13389
1.941,0.13641
1.946,0.13892
1.951,0.14145
1.956,0.14397
1.961,0.14651
1.966,0.14904
1.971,0.15159
1.976,0.15413
1.981,0.15668
1.986,0.15924
1.991,0.16179
1.996,0.16435
2.001,0.16692
2.006,0.16948
2.011,0.17205
2.016,0.17462
2.021,0.1772
2.026,0.17977
2.031,0.18235
2.036,0.18493
2.041,0.18751
2.046,0.19009
2.051,0.19268
2.056,0.19526
2.061,0.19784
2.066,0.20043
2.071,0.20301
2.076,0.20559
2.081,0.20818
2.086,0.21076
2.091,0.21334
2.096,0.21592
2.101,0.2185
2.106,0.22108
2.111,0.22365
2.116,0.22623
2.121,0.2288
2.126,0.23136
2.131,0.23393
2.136,0.23649
2.141,0.23905
2.146,0.24161
2.151,0.24416
2.156,0.2467
2.161,0.24925
2.166,0.25179
2.171,0.25432
2.176,0.25685
2.181,0.25937
2.186,0.26189
2.191,0.2644
2.196,0.26691
2.201,0.2694
2.206,0.2719
2.211,0.27438
2.216,0.27686
2.221,0.27933
2.226,0.2818
2.231,0.28425
2.236,0.2867
2.236,0.28772


==> Data/Figure04_1/Figure04_1_x.csv <==
1e-12,0
0.005,0.0022791
0.01,0.004536
0.015,0.0067713
0.02,0.0089857
0.025,0.01118
0.03,0.013354
0.035,0.015509
0.04,0.017645
0.045,0.019764
0.05,0.021865
0.055,0.023949
0.06,0.026016
0.065,0.028068
0.07,0.030105
0.075,0.032128
0.08,0.034136
0.085,0.036131
0.09,0.038113
0.095,0.040084
0.1,0.042042
0.105,0.04399
0.11,0.045927
0.115,0.047854
0.12,0.049772
0.125,0.051681
0.13,0.053583
0.135,0.055476
0.14,0.057363
0.145,0.059244
0.15,0.061118
0.155,0.062987
0.16,0.06485
0.165,0.066708
0.17,0.068559
0.175,0.070405
0.18,0.072245
0.185,0.07408
0.19,0.075908
0.195,0.077731
0.2,0.079548
0.205,0.081359
0.21,0.083165
0.215,0.084964
0.22,0.086758
0.225,0.088546
0.23,0.090328
0.235,0.092104
0.24,0.093873
0.245,0.095636
0.25,0.097393
0.255,0.099143
0.26,0.10089
0.265,0.10262
0.27,0.10435
0.275,0.10607
0.28,0.10779
0.285,0.10949
0.29,0.11119
0.295,0.11289
0.3,0.11457
0.305,0.11625
0.31,0.11791
0.315,0.11957
0.32,0.12123
0.325,0.12287
0.33,0.1245
0.335,0.12613
0.34,0.12775
0.345,0.12935
0.35,0.13095
0.355,0.13254
0.36,0.13412
0.365,0.1357
0.37,0.13726
0.375,0.13881
0.38,0.14035
0.385,0.14189
0.39,0.14341
0.395,0.14492
0.4,0.14643
0.405,0.14792
0.41,0.14941
0.415,0.15089
0.42,0.15235
0.425,0.15381
0.43,0.15526
0.435,0.1567
0.44,0.15813
0.445,0.15955
0.45,0.16096
0.455,0.16236
0.46,0.16375
0.465,0.16513
0.47,0.16651
0.475,0.16787
0.48,0.16923
0.485,0.17058
0.49,0.17191
0.495,0.17325
0.5,0.17457
0.505,0.17588
0.51,0.17719
0.515,0.17849
0.52,0.17978
0.525,0.18106
0.53,0.18234
0.535,0.1836
0.54,0.18486
0.545,0.18612
0.55,0.18736
0.555,0.1886
0.56,0.18983
0.565,0.19106
0.57,0.19228
0.575,0.19349
0.58,0.19469
0.585,0.19589
0.59,0.19709
0.595,0.19827
0.6,0.19945
0.605,0.20063
0.61,0.2018
0.615,0.20296
0.62,0.20412
0.625,0.20528
0.63,0.20642
0.635,0.20757
0.64,0.2087
0.645,0.20984
0.65,0.21096
0.655,0.21209
0.66,0.21321
0.665,0.21432
0.67,0.21543
0.675,0.21653
0.68,0.21763
0.685,0.21873
0.69,0.21982
0.695,0.22091
0.7,0.22199
0.705,0.22307
0.71,0.22415
0.715,0.22522
0.72,0.22628
0.725,0.22735
0.73,0.22841
0.735,0.22946
0.74,0.23051
0.745,0.23156
0.75,0.23261
0.755,0.23365
0.76,0.23469
0.765,0.23572
0.77,0.23675
0.775,0.23778
0.78,0.23881
0.785,0.23983
0.79,0.24085
0.795,0.24186
0.8,0.24287
0.805,0.24388
0.81,0.24489
0.815,0.24589
0.82,0.24689
0.825,0.24789
0.83,0.24888
0.835,0.24987
0.84,0.25086
0.845,0.25185
0.85,0.25283
0.855,0.25382
0.86,0.2548
0.865,0.25577
0.87,0.25675
0.875,0.25772
0.88,0.25869
0.885,0.25966
0.89,0.26062
0.895,0.26159
0.9,0.26255
0.905,0.26351
0.91,0.26447
0.915,0.26542
0.92,0.26638
0.925,0.26733
0.93,0.26828
0.935,0.26924
0.94,0.27018
0.945,0.27113
0.95,0.27208
0.955,0.27302
0.96,0.27397
0.965,0.27491
0.97,0.27586
0.975,0.2768
0.98,0.27774
0.985,0.27868
0.99,0.27962
0.995,0.28056
1,0.2815
1.005,0.28244
1.01,0.28337
1.015,0.28431
1.02,0.28525
1.025,0.28619
1.03,0.28713
1.035,0.28806
1.04,0.289
1.045,0.28994
1.05,0.29088
1.055,0.29182
1.06,0.29276
1.065,0.2937
1.07,0.29464
1.075,0.29558
1.08,0.29653
1.085,0.29747
1.09,0.29842
1.095,0.29936
1.1,0.30031
1.105,0.30126
1.11,0.30221
1.115,0.30316
1.12,0.30411
1.125,0.30507
1.13,0.30602
1.135,0.30698
1.14,0.30794
1.145,0.3089
1.15,0.30987
1.155,0.31083
1.16,0.3118
1.165,0.31277
1.17,0.31374
1.175,0.31471
1.18,0.31569
1.185,0.31667
1.19,0.31765
1.195,0.31863
1.2,0.31962
1.205,0.32061
1.21,0.3216
1.215,0.3226
1.22,0.3236
1.225,0.3246
1.23,0.3256
1.235,0.32661
1.24,0.32762
1.245,0.32863
1.25,0.32965
1.255,0.33067
1.26,0.33169
1.265,0.33272
1.27,0.33375
1.275,0.33478
1.28,0.33582
1.285,0.33686
1.29,0.33791
1.295,0.33896
1.3,0.34001
1.305,0.34107
1.306,0.34129
1.311,0.34236
1.316,0.34342
1.321,0.3445
1.326,0.34557
1.331,0.34665
1.336,0.34773
1.341,0.34881
1.346,0.3499
1.351,0.35099
1.356,0.35208
1.361,0.35318
1.366,0.35428
1.371,0.35538
1.376,0.35649
1.381,0.35761
1.386,0.35872
1.391,0.35985
1.396,0.36098
1.401,0.36211
1.406,0.36325
1.411,0.36439
1.416,0.36554
1.421,0.36669
1.426,0.36785
1.431,0.36902
1.436,0.37019
1.441,0.37137
1.446,0.37256
1.451,0.37375
1.456,0.37495
1.461,0.37615
1.466,0.37737
1.471,0.37859
1.476,0.37981
1.481,0.38105
1.486,0.38229
1.491,0.38353
1.496,0.38479
1.501,0.38605
1.506,0.38731
1.511,0.38859
1.516,0.38987
1.521,0.39116
1.526,0.39245
1.531,0.39375
1.536,0.39506
1.541,0.39637
1.546,0.39769
1.551,0.39901
1.556,0.40035
1.561,0.40168
1.566,0.40303
1.571,0.40438
1.576,0.40573
1.581,0.4071
1.586,0.40846
1.591,0.40984
1.596,0.41122
1.601,0.4126
1.606,0.41399
1.611,0.41539
1.616,0.41679
1.621,0.4182
1.626,0.41961
1.631,0.42103
1.636,0.42246
1.641,0.42389
1.646,0.42533
1.651,0.42677
1.656,0.42822
1.661,0.42968
1.666,0.43114
1.671,0.43261
1.676,0.43408
1.681,0.43556
1.686,0.43704
1.691,0.43853
1.696,0.44003
1.701,0.44153
1.706,0.44304
1.711,0.44456
1.716,0.44608
1.721,0.44761
1.726,0.44914
1.731,0.45068
1.736,0.45223
1.741,0.45378
1.746,0.45534
1.751,0.45691
1.756,0.45848
1.761,0.46006
1.766,0.46165
1.771,0.46324
1.776,0.46484
1.781,0.46645
1.786,0.46806
1.791,0.46968
1.796,0.47131
1.801,0.47294
1.806,0.47458
1.811,0.47623
1.816,0.47788
1.821,0.47955
1.826,0.48122
1.831,0.48289
1.836,0.48457
1.841,0.48626
1.846,0.48796
1.851,0.48967
1.856,0.49138
1.861,0.4931
1.866,0.49483
1.871,0.49656
1.876,0.4983
1.881,0.50005
1.886,0.50181
1.891,0.50357
1.896,0.50535
1.901,0.50713
1.906,0.50891
1.911,0.51071
1.916,0.51251
1.921,0.51432
1.926,0.51614
1.931,0.51797
1.936,0.5198
1.941,0.52165
1.946,0.5235
1.951,0.52536
1.956,0.52723
1.961,0.5291
1.966,0.53098
1.971,0.53288
1.976,0.53478
1.981,0.53669
1.986,0.5386
1.991,0.54053
1.996,0.54246
2.001,0.54441
2.006,0.54636
2.011,0.54832
2.016,0.55029
2.021,0.55227
2.026,0.55425
2.031,0.55625
2.036,0.55826
2.041,0.56027
2.046,0.56229
2.051,0.56432
2.056,0.56637
2.061,0.56842
2.066,0.57047
2.071,0.57254
2.076,0.57462
2.081,0.57671
2.086,0.57881
2.091,0.58091
2.096,0.58303
2.101,0.58516
2.106,0.58729
2.111,0.58944
2.116,0.59159
2.121,0.59376
2.126,0.59593
2.131,0.59812
2.136,0.60031
2.141,0.60252
2.146,0.60473
2.151,0.60696
2.156,0.60919
2.161,0.61144
2.166,0.61369
2.171,0.61596
2.176,0.61824
2.181,0.62052
2.186,0.62282
2.191,0.62513
2.196,0.62745
2.201,0.62978
2.206,0.63212
2.211,0.63447
2.216,0.63684
2.221,0.63921
2.226,0.64159
2.231,0.64399
2.236,0.6464
2.236,0.6474


==> Data/Figure04_1/Figure04_1_z.csv <==
1e-12,0.89954
0.005,0.89747
0.01,0.89541
0.015,0.89336
0.02,0.89132
0.025,0.88929
0.03,0.88727
0.035,0.88526
0.04,0.88326
0.045,0.88127
0.05,0.87929
0.055,0.87732
0.06,0.87536
0.065,0.87341
0.07,0.87147
0.075,0.86954
0.08,0.86762
0.085,0.86571
0.09,0.86381
0.095,0.86192
0.1,0.86004
0.105,0.85817
0.11,0.85631
0.115,0.85446
0.12,0.85262
0.125,0.85079
0.13,0.84896
0.135,0.84715
0.14,0.84535
0.145,0.84356
0.15,0.84178
0.155,0.84001
0.16,0.83825
0.165,0.8365
0.17,0.83476
0.175,0.83304
0.18,0.83132
0.185,0.82963
0.19,0.82794
0.195,0.82627
0.2,0.82461
0.205,0.82297
0.21,0.82134
0.215,0.81973
0.22,0.81813
0.225,0.81655
0.23,0.81499
0.235,0.81344
0.24,0.81191
0.245,0.8104
0.25,0.80891
0.255,0.80743
0.26,0.80597
0.265,0.80453
0.27,0.80311
0.275,0.80171
0.28,0.80032
0.285,0.79896
0.29,0.79761
0.295,0.79629
0.3,0.79498
0.305,0.7937
0.31,0.79243
0.315,0.79119
0.32,0.78996
0.325,0.78876
0.33,0.78757
0.335,0.78641
0.34,0.78526
0.345,0.78414
0.35,0.78304
0.355,0.78195
0.36,0.78089
0.365,0.77985
0.37,0.77883
0.375,0.77783
0.38,0.77686
0.385,0.7759
0.39,0.77496
0.395,0.77405
0.4,0.77315
0.405,0.77228
0.41,0.77142
0.415,0.77059
0.42,0.76978
0.425,0.76899
0.43,0.76822
0.435,0.76747
0.44,0.76674
0.445,0.76603
0.45,0.76534
0.455,0.76467
0.46,0.76403
0.465,0.7634
0.47,0.76279
0.475,0.76221
0.48,0.76164
0.485,0.7611
0.49,0.76058
0.495,0.76007
0.5,0.75959
0.505,0.75913
0.51,0.75869
0.515,0.75827
0.52,0.75787
0.525,0.75749
0.53,0.75713
0.535,0.75679
0.54,0.75647
0.545,0.75617
0.55,0.7559
0.555,0.75564
0.56,0.75541
0.565,0.75519
0.57,0.755
0.575,0.75482
0.58,0.75467
0.585,0.75454
0.59,0.75443
0.595,0.75434
0.6,0.75427
0.605,0.75422
0.61,0.75419
0.615,0.75419
0.62,0.7542
0.625,0.75424
0.63,0.7543
0.635,0.75437
0.64,0.75447
0.645,0.7546
0.65,0.75474
0.655,0.7549
0.66,0.75509
0.665,0.75529
0.67,0.75552
0.675,0.75577
0.68,0.75604
0.685,0.75634
0.69,0.75665
0.695,0.75699
0.7,0.75735
0.705,0.75773
0.71,0.75813
0.715,0.75855
0.72,0.759
0.725,0.75946
0.73,0.75995
0.735,0.76046
0.74,0.761
0.745,0.76155
0.75,0.76213
0.755,0.76273
0.76,0.76335
0.765,0.76399
0.77,0.76465
0.775,0.76534
0.78,0.76605
0.785,0.76678
0.79,0.76753
0.795,0.7683
0.8,0.7691
0.805,0.76991
0.81,0.77075
0.815,0.77161
0.82,0.77249
0.825,0.77339
0.83,0.77432
0.835,0.77526
0.84,0.77623
0.845,0.77722
0.85,0.77823
0.855,0.77926
0.86,0.78031
0.865,0.78138
0.87,0.78248
0.875,0.78359
0.88,0.78473
0.885,0.78588
0.89,0.78706
0.895,0.78826
0.9,0.78947
0.905,0.79071
0.91,0.79197
0.915,0.79324
0.92,0.79454
0.925,0.79586
0.93,0.79719
0.935,0.79855
0.94,0.79992
0.945,0.80132
0.95,0.80273
0.955,0.80416
0.96,0.80561
0.965,0.80708
0.97,0.80857
0.975,0.81007
0.98,0.81159
0.985,0.81314
0.99,0.81469
0.995,0.81627
1,0.81786
1.005,0.81947
1.01,0.8211
1.015,0.82274
1.02,0.8244
1.025,0.82607
1.03,0.82777
1.035,0.82947
1.04,0.83119
1.045,0.83293
1.05,0.83468
1.055,0.83645
1.06,0.83823
1.065,0.84002
1.07,0.84183
1.075,0.84365
1.08,0.84549
1.085,0.84734
1.09,0.8492
1.095,0.85107
1.1,0.85295
1.105,0.85485
1.11,0.85675
1.115,0.85867
1.12,0.86059
1.125,0.86253
1.13,0.86448
1.135,0.86643
1.14,0.8684
1.145,0.87037
1.15,0.87235
1.155,0.87434
1.16,0.87633
1.165,0.87834
1.17,0.88034
1.175,0.88236
1.18,0.88438
1.185,0.8864
1.19,0.88842
1.195,0.89045
1.2,0.89248
1.205,0.89452
1.21,0.89655
1.215,0.89858
1.22,0.90062
1.225,0.90265
1.23,0.90468
1.235,0.90671
1.24,0.90873
1.245,0.91075
1.25,0.91276
1.255,0.91477
1.26,0.91678
1.265,0.91877
1.27,0.92076
1.275,0.92275
1.28,0.92472
1.285,0.92668
1.29,0.92863
1.295,0.93058
1.3,0.93251
1.305,0.93443
1.306,0.93482
1.311,0.93671
1.316,0.93858
1.321,0.94043
1.326,0.94227
1.331,0.94409
1.336,0.94589
1.341,0.94767
1.346,0.94944
1.351,0.95118
1.356,0.95291
1.361,0.95462
1.366,0.95631
1.371,0.95799
1.376,0.95964
1.381,0.96128
1.386,0.9629
1.391,0.9645
1.396,0.96608
1.401,0.96765
1.406,0.96919
1.411,0.97072
1.416,0.97223
1.421,0.97372
1.426,0.9752
1.431,0.97665
1.436,0.97809
1.441,0.9795
1.446,0.9809
1.451,0.98228
1.456,0.98364
1.461,0.98497
1.466,0.98629
1.471,0.98759
1.476,0.98887
1.481,0.99013
1.486,0.99137
1.491,0.9926
1.496,0.9938
1.501,0.99498
1.506,0.99614
1.511,0.99728
1.516,0.9984
1.521,0.9995
1.526,1.0006
1.531,1.0016
1.536,1.0027
1.541,1.0037
1.546,1.0047
1.551,1.0057
1.556,1.0066
1.561,1.0075
1.566,1.0085
1.571,1.0093
1.576,1.0102
1.581,1.0111
1.586,1.0119
1.591,1.0127
1.596,1.0135
1.601,1.0142
1.606,1.015
1.611,1.0157
1.616,1.0164
1.621,1.0171
1.626,1.0177
1.631,1.0184
1.636,1.019
1.641,1.0196
1.646,1.0201
1.651,1.0207
1.656,1.0212
1.661,1.0217
1.666,1.0221
1.671,1.0226
1.676,1.023
1.681,1.0234
1.686,1.0238
1.691,1.0242
1.696,1.0245
1.701,1.0248
1.706,1.0251
1.711,1.0254
1.716,1.0256
1.721,1.0258
1.726,1.026
1.731,1.0262
1.736,1.0263
1.741,1.0265
1.746,1.0266
1.751,1.0266
1.756,1.0267
1.761,1.0267
1.766,1.0267
1.771,1.0267
1.776,1.0266
1.781,1.0266
1.786,1.0265
1.791,1.0263
1.796,1.0262
1.801,1.026
1.806,1.0258
1.811,1.0256
1.816,1.0253
1.821,1.0251
1.826,1.0248
1.831,1.0244
1.836,1.0241
1.841,1.0237
1.846,1.0233
1.851,1.0228
1.856,1.0224
1.861,1.0219
1.866,1.0214
1.871,1.0208
1.876,1.0203
1.881,1.0197
1.886,1.019
1.891,1.0184
1.896,1.0177
1.901,1.017
1.906,1.0163
1.911,1.0155
1.916,1.0147
1.921,1.0139
1.926,1.0131
1.931,1.0122
1.936,1.0113
1.941,1.0104
1.946,1.0094
1.951,1.0084
1.956,1.0074
1.961,1.0064
1.966,1.0053
1.971,1.0042
1.976,1.0031
1.981,1.0019
1.986,1.0007
1.991,0.99949
1.996,0.99824
2.001,0.99696
2.006,0.99565
2.011,0.99431
2.016,0.99294
2.021,0.99154
2.026,0.99011
2.031,0.98865
2.036,0.98715
2.041,0.98563
2.046,0.98408
2.051,0.98249
2.056,0.98087
2.061,0.97923
2.066,0.97755
2.071,0.97584
2.076,0.97409
2.081,0.97232
2.086,0.97051
2.091,0.96867
2.096,0.9668
2.101,0.9649
2.106,0.96296
2.111,0.96099
2.116,0.95899
2.121,0.95695
2.126,0.95489
2.131,0.95278
2.136,0.95065
2.141,0.94848
2.146,0.94628
2.151,0.94404
2.156,0.94177
2.161,0.93947
2.166,0.93713
2.171,0.93476
2.176,0.93235
2.181,0.92991
2.186,0.92744
2.191,0.92492
2.196,0.92238
2.201,0.9198
2.206,0.91718
2.211,0.91453
2.216,0.91184
2.221,0.90912
2.226,0.90636
2.231,0.90356
2.236,0.90073
2.236,0.89954


==> Data/Figure04_2/Figure04_2_dgamma1.csv <==
1e-12,-2.9334
0.005,-2.7092
0.01,-2.498
0.015,-2.2995
0.02,-2.1131
0.025,-1.9387
0.03,-1.7758
0.035,-1.6241
0.04,-1.4832
0.045,-1.3528
0.05,-1.2325
0.055,-1.1219
0.06,-1.0208
0.065,-0.92871
0.07,-0.84531
0.075,-0.77024
0.08,-0.70316
0.085,-0.64369
0.09,-0.59149
0.095,-0.54619
0.1,-0.50746
0.105,-0.47491
0.11,-0.44821
0.115,-0.427
0.12,-0.41091
0.125,-0.3996
0.13,-0.3927
0.135,-0.38986
0.14,-0.39073
0.145,-0.39495
0.15,-0.40217
0.155,-0.41216
0.16,-0.42467
0.165,-0.43949
0.17,-0.45637
0.175,-0.4751
0.18,-0.49544
0.185,-0.51716
0.19,-0.54004
0.195,-0.56383
0.2,-0.58832
0.205,-0.61328
0.21,-0.63847
0.215,-0.66366
0.22,-0.68863
0.225,-0.71321
0.23,-0.7373
0.235,-0.76079
0.24,-0.78358
0.245,-0.80558
0.25,-0.82669
0.255,-0.84679
0.26,-0.8658
0.265,-0.88361
0.27,-0.90012
0.275,-0.91524
0.28,-0.92885
0.285,-0.94087
0.29,-0.95118
0.295,-0.95972
0.3,-0.96648
0.305,-0.97151
0.31,-0.97485
0.315,-0.97653
0.32,-0.97658
0.325,-0.97505
0.33,-0.97198
0.335,-0.96739
0.34,-0.96132
0.345,-0.95382
0.35,-0.94492
0.355,-0.93466
0.36,-0.92307
0.365,-0.91019
0.37,-0.89608
0.375,-0.88082
0.38,-0.86448
0.385,-0.84715
0.39,-0.8289
0.395,-0.80982
0.4,-0.78999
0.405,-0.76948
0.41,-0.74837
0.415,-0.72675
0.42,-0.70469
0.425,-0.68227
0.43,-0.65958
0.435,-0.63669
0.44,-0.61368
0.445,-0.59061
0.45,-0.56752
0.455,-0.54446
0.46,-0.52149
0.465,-0.49866
0.47,-0.47601
0.475,-0.45359
0.48,-0.43146
0.485,-0.40967
0.49,-0.38826
0.495,-0.36729
0.5,-0.3468
0.505,-0.32685
0.51,-0.30749
0.515,-0.28873
0.52,-0.2706
0.525,-0.25307
0.53,-0.23617
0.535,-0.21988
0.54,-0.20421
0.545,-0.18916
0.55,-0.17473
0.555,-0.16092
0.56,-0.14773
0.565,-0.13516
0.57,-0.12321
0.575,-0.11188
0.58,-0.10118
0.585,-0.091091
0.59,-0.081605
0.595,-0.072691
0.6,-0.064323
0.605,-0.056473
0.61,-0.049116
0.615,-0.042225
0.62,-0.035773
0.625,-0.029733
0.63,-0.024079
0.635,-0.018784
0.64,-0.013822
0.645,-0.0091656
0.65,-0.0047882
0.655,-0.00066335
0.66,0.0032346
0.665,0.00693
0.67,0.010447
0.675,0.013811
0.68,0.017045
0.685,0.020173
0.69,0.023221
0.695,0.026212
0.7,0.029171
0.705,0.032121
0.71,0.035088
0.715,0.038096
0.72,0.041169
0.725,0.044331
0.73,0.047604
0.735,0.051001
0.74,0.054529
0.745,0.058195
0.75,0.062008
0.755,0.065975
0.76,0.070104
0.765,0.074403
0.77,0.07888
0.775,0.083542
0.78,0.088396
0.785,0.093452
0.79,0.098716
0.795,0.1042
0.8,0.1099
0.805,0.11583
0.81,0.12198
0.815,0.12835
0.82,0.13493
0.825,0.14171
0.83,0.14869
0.835,0.15587
0.84,0.16323
0.845,0.17077
0.85,0.17849
0.855,0.18638
0.86,0.19444
0.865,0.20266
0.87,0.21103
0.875,0.21954
0.88,0.2282
0.885,0.23699
0.89,0.2459
0.895,0.25493
0.9,0.26406
0.905,0.27329
0.91,0.28261
0.915,0.292
0.92,0.30147
0.925,0.31099
0.93,0.32057
0.935,0.3302
0.94,0.33986
0.945,0.34954
0.95,0.35925
0.955,0.36897
0.96,0.37871
0.965,0.38844
0.97,0.39818
0.975,0.40792
0.98,0.41765
0.985,0.42737
0.99,0.43708
0.995,0.44676
1,0.45642
1.005,0.46605
1.01,0.47565
1.015,0.4852
1.02,0.49472
1.025,0.50419
1.03,0.51363
1.035,0.52301
1.04,0.53236
1.045,0.54167
1.05,0.55094
1.055,0.56017
1.06,0.56936
1.065,0.57851
1.07,0.58762
1.075,0.5967
1.08,0.60573
1.085,0.61473
1.09,0.6237
1.095,0.63263
1.1,0.64153
1.105,0.6504
1.11,0.65925
1.115,0.66807
1.12,0.67688
1.125,0.68567
1.13,0.69445
1.135,0.70321
1.14,0.71198
1.145,0.72073
1.15,0.72949
1.155,0.73825
1.16,0.74702
1.165,0.7558
1.17,0.76458
1.175,0.77337
1.18,0.78216
1.185,0.79095
1.19,0.79973
1.195,0.8085
1.2,0.81726
1.205,0.82601
1.21,0.83473
1.215,0.84343
1.22,0.85211
1.225,0.86076
1.23,0.86938
1.235,0.87797
1.24,0.88651
1.245,0.89501
1.25,0.90347
1.255,0.91188
1.26,0.92024
1.265,0.92855
1.27,0.93679
1.275,0.94498
1.28,0.9531
1.285,0.96115
1.29,0.96914
1.295,0.97705
1.3,0.98488
1.305,0.99263
1.306,0.99421
1.311,0.96161
1.316,0.93254
1.321,0.90673
1.326,0.88392
1.331,0.86386
1.336,0.84628
1.341,0.83092
1.346,0.81753
1.351,0.80584
1.356,0.7956
1.361,0.78655
1.366,0.77841
1.371,0.77095
1.376,0.76388
1.381,0.75697
1.386,0.74994
1.391,0.74254
1.396,0.7345
1.401,0.72557
1.406,0.71548
1.411,0.70399
1.416,0.69094
1.421,0.67643
1.426,0.66053
1.431,0.64336
1.436,0.625
1.441,0.60556
1.446,0.58513
1.451,0.5638
1.456,0.54169
1.461,0.51887
1.466,0.49546
1.471,0.47159
1.476,0.4474
1.481,0.42306
1.486,0.3987
1.491,0.37446
1.496,0.3505
1.501,0.32697
1.506,0.304
1.511,0.28176
1.516,0.26037
1.521,0.23991
1.526,0.22039
1.531,0.20181
1.536,0.1842
1.541,0.16754
1.546,0.15186
1.551,0.13716
1.556,0.12346
1.561,0.11074
1.566,0.099038
1.571,0.088331
1.576,0.078576
1.581,0.069725
1.586,0.06173
1.591,0.054541
1.596,0.04811
1.601,0.042386
1.606,0.037322
1.611,0.032869
1.616,0.028977
1.621,0.025599
1.626,0.022692
1.631,0.020217
1.636,0.018134
1.641,0.016404
1.646,0.014987
1.651,0.013843
1.656,0.012932
1.661,0.012216
1.666,0.011654
1.671,0.011206
1.676,0.010848
1.681,0.010565
1.686,0.010344
1.691,0.010172
1.696,0.010035
1.701,0.0099213
1.706,0.0098166
1.711,0.0097079
1.716,0.0095823
1.721,0.0094265
1.726,0.009231
1.731,0.0089956
1.736,0.0087216
1.741,0.0084103
1.746,0.0080631
1.751,0.0076813
1.756,0.0072661
1.761,0.0068189
1.766,0.006341
1.771,0.0058336
1.776,0.0052984
1.781,0.0047382
1.786,0.0041565
1.791,0.003557
1.796,0.0029432
1.801,0.0023186
1.806,0.0016869
1.811,0.0010515
1.816,0.00041605
1.821,-0.00021587
1.826,-0.00084075
1.831,-0.0014561
1.836,-0.0020605
1.841,-0.0026529
1.846,-0.0032319
1.851,-0.0037963
1.856,-0.0043449
1.861,-0.0048765
1.866,-0.0053897
1.871,-0.0058834
1.876,-0.0063562
1.881,-0.0068075
1.886,-0.0072374
1.891,-0.0076467
1.896,-0.0080358
1.901,-0.0084054
1.906,-0.008756
1.911,-0.0090883
1.916,-0.0094029
1.921,-0.0097002
1.926,-0.009981
1.931,-0.010246
1.936,-0.010495
1.941,-0.010731
1.946,-0.010953
1.951,-0.011162
1.956,-0.01136
1.961,-0.011547
1.966,-0.011724
1.971,-0.011892
1.976,-0.012053
1.981,-0.012206
1.986,-0.012352
1.991,-0.012493
1.996,-0.012628
2.001,-0.012758
2.006,-0.012883
2.011,-0.013004
2.016,-0.013122
2.021,-0.013236
2.026,-0.013346
2.031,-0.013455
2.036,-0.013561
2.041,-0.013665
2.046,-0.013768
2.051,-0.013868
2.056,-0.013966
2.061,-0.014061
2.066,-0.014155
2.071,-0.014247
2.076,-0.014337
2.081,-0.014425
2.086,-0.01451
2.091,-0.014594
2.096,-0.014675
2.101,-0.014754
2.106,-0.01483
2.111,-0.014903
2.116,-0.014973
2.121,-0.01504
2.126,-0.015104
2.131,-0.015164
2.136,-0.015221
2.141,-0.015274
2.146,-0.015323
2.151,-0.015369
2.156,-0.01541
2.161,-0.015447
2.166,-0.015479
2.171,-0.015508
2.176,-0.015531
2.181,-0.015551
2.186,-0.015565
2.191,-0.015575
2.196,-0.01558
2.201,-0.01558
2.206,-0.015575
2.211,-0.015565
2.216,-0.015549
2.221,-0.015528
2.226,-0.015502
2.231,-0.01547
2.236,-0.015432
2.236,-2.9334


==> Data/Figure04_2/Figure04_2_dgamma2.csv <==
1e-12,4.31
0.005,4.1438
0.01,3.9868
0.015,3.8387
0.02,3.699
0.025,3.5676
0.03,3.4441
0.035,3.3281
0.04,3.2194
0.045,3.1176
0.05,3.0224
0.055,2.9335
0.06,2.8506
0.065,2.7733
0.07,2.7013
0.075,2.6343
0.08,2.572
0.085,2.5141
0.09,2.4601
0.095,2.4099
0.1,2.3631
0.105,2.3194
0.11,2.2784
0.115,2.2398
0.12,2.2034
0.125,2.1687
0.13,2.1355
0.135,2.1034
0.14,2.0722
0.145,2.0414
0.15,2.0109
0.155,1.9806
0.16,1.9504
0.165,1.9205
0.17,1.8908
0.175,1.8614
0.18,1.8323
0.185,1.8034
0.19,1.7748
0.195,1.7466
0.2,1.7186
0.205,1.691
0.21,1.6638
0.215,1.637
0.22,1.6105
0.225,1.5845
0.23,1.5588
0.235,1.5334
0.24,1.5085
0.245,1.4838
0.25,1.4595
0.255,1.4354
0.26,1.4116
0.265,1.3881
0.27,1.3648
0.275,1.3418
0.28,1.3189
0.285,1.2963
0.29,1.2738
0.295,1.2514
0.3,1.2292
0.305,1.2072
0.31,1.1854
0.315,1.1637
0.32,1.1421
0.325,1.1208
0.33,1.0996
0.335,1.0786
0.34,1.0577
0.345,1.0371
0.35,1.0166
0.355,0.99634
0.36,0.97626
0.365,0.95636
0.37,0.93666
0.375,0.91715
0.38,0.89783
0.385,0.87869
0.39,0.85973
0.395,0.84095
0.4,0.82234
0.405,0.8039
0.41,0.78563
0.415,0.76753
0.42,0.74958
0.425,0.7318
0.43,0.71416
0.435,0.69668
0.44,0.67934
0.445,0.66215
0.45,0.6451
0.455,0.62818
0.46,0.61139
0.465,0.59473
0.47,0.5782
0.475,0.56178
0.48,0.54548
0.485,0.52929
0.49,0.5132
0.495,0.49722
0.5,0.48134
0.505,0.46556
0.51,0.44986
0.515,0.43425
0.52,0.41873
0.525,0.40328
0.53,0.38791
0.535,0.37261
0.54,0.35737
0.545,0.34219
0.55,0.32707
0.555,0.31201
0.56,0.29699
0.565,0.28201
0.57,0.26708
0.575,0.25218
0.58,0.23731
0.585,0.22247
0.59,0.20766
0.595,0.19286
0.6,0.17809
0.605,0.16333
0.61,0.14858
0.615,0.13384
0.62,0.11912
0.625,0.10439
0.63,0.089673
0.635,0.074953
0.64,0.06023
0.645,0.045501
0.65,0.030764
0.655,0.016015
0.66,0.0012542
0.665,-0.013521
0.67,-0.028312
0.675,-0.043119
0.68,-0.057943
0.685,-0.072786
0.69,-0.087649
0.695,-0.10253
0.7,-0.11744
0.705,-0.13237
0.71,-0.14732
0.715,-0.16229
0.72,-0.1773
0.725,-0.19233
0.73,-0.20739
0.735,-0.22247
0.74,-0.23759
0.745,-0.25273
0.75,-0.26791
0.755,-0.28311
0.76,-0.29835
0.765,-0.31361
0.77,-0.3289
0.775,-0.34422
0.78,-0.35957
0.785,-0.37496
0.79,-0.39037
0.795,-0.40581
0.8,-0.42129
0.805,-0.43679
0.81,-0.45233
0.815,-0.46789
0.82,-0.48349
0.825,-0.49912
0.83,-0.51478
0.835,-0.53047
0.84,-0.5462
0.845,-0.56195
0.85,-0.57774
0.855,-0.59356
0.86,-0.60941
0.865,-0.6253
0.87,-0.64121
0.875,-0.65716
0.88,-0.67314
0.885,-0.68915
0.89,-0.7052
0.895,-0.72128
0.9,-0.7374
0.905,-0.75355
0.91,-0.76974
0.915,-0.78596
0.92,-0.80222
0.925,-0.81852
0.93,-0.83485
0.935,-0.85122
0.94,-0.86763
0.945,-0.88408
0.95,-0.90057
0.955,-0.9171
0.96,-0.93367
0.965,-0.95028
0.97,-0.96694
0.975,-0.98363
0.98,-1.0004
0.985,-1.0172
0.99,-1.034
0.995,-1.0509
1,-1.0678
1.005,-1.0848
1.01,-1.1018
1.015,-1.1189
1.02,-1.1361
1.025,-1.1533
1.03,-1.1705
1.035,-1.1878
1.04,-1.2051
1.045,-1.2225
1.05,-1.24
1.055,-1.2575
1.06,-1.2751
1.065,-1.2927
1.07,-1.3104
1.075,-1.3281
1.08,-1.3459
1.085,-1.3637
1.09,-1.3816
1.095,-1.3996
1.1,-1.4176
1.105,-1.4356
1.11,-1.4537
1.115,-1.4719
1.12,-1.4901
1.125,-1.5084
1.13,-1.5268
1.135,-1.5452
1.14,-1.5636
1.145,-1.5821
1.15,-1.6007
1.155,-1.6193
1.16,-1.638
1.165,-1.6567
1.17,-1.6755
1.175,-1.6943
1.18,-1.7132
1.185,-1.732
1.19,-1.7509
1.195,-1.7697
1.2,-1.7884
1.205,-1.8071
1.21,-1.8258
1.215,-1.8443
1.22,-1.8628
1.225,-1.8812
1.23,-1.8994
1.235,-1.9175
1.24,-1.9354
1.245,-1.9532
1.25,-1.9708
1.255,-1.9882
1.26,-2.0054
1.265,-2.0224
1.27,-2.0391
1.275,-2.0556
1.28,-2.0718
1.285,-2.0877
1.29,-2.1034
1.295,-2.1187
1.3,-2.1337
1.305,-2.1484
1.306,-2.1514
1.311,-1.97
1.316,-1.8018
1.321,-1.6461
1.326,-1.5027
1.331,-1.3709
1.336,-1.2505
1.341,-1.1408
1.346,-1.0416
1.351,-0.95227
1.356,-0.87244
1.361,-0.80165
1.366,-0.73945
1.371,-0.6854
1.376,-0.63904
1.381,-0.59993
1.386,-0.56762
1.391,-0.54166
1.396,-0.52161
1.401,-0.50701
1.406,-0.49743
1.411,-0.4924
1.416,-0.4914
1.421,-0.49373
1.426,-0.49869
1.431,-0.50557
1.436,-0.51366
1.441,-0.52226
1.446,-0.53067
1.451,-0.53817
1.456,-0.54405
1.461,-0.54763
1.466,-0.5483
1.471,-0.54611
1.476,-0.54127
1.481,-0.53401
1.486,-0.52456
1.491,-0.51313
1.496,-0.49994
1.501,-0.48522
1.506,-0.46919
1.511,-0.45207
1.516,-0.43408
1.521,-0.4154
1.526,-0.39617
1.531,-0.37651
1.536,-0.35657
1.541,-0.33649
1.546,-0.3164
1.551,-0.29644
1.556,-0.27674
1.561,-0.25745
1.566,-0.2387
1.571,-0.22058
1.576,-0.20315
1.581,-0.18642
1.586,-0.17043
1.591,-0.15519
1.596,-0.14073
1.601,-0.12708
1.606,-0.11427
1.611,-0.10232
1.616,-0.091257
1.621,-0.081101
1.626,-0.071826
1.631,-0.063389
1.636,-0.055746
1.641,-0.048854
1.646,-0.042672
1.651,-0.037155
1.656,-0.03226
1.661,-0.027946
1.666,-0.024167
1.671,-0.020883
1.676,-0.018053
1.681,-0.015641
1.686,-0.013613
1.691,-0.011932
1.696,-0.010564
1.701,-0.0094715
1.706,-0.0086201
1.711,-0.0079739
1.716,-0.0074974
1.721,-0.007155
1.726,-0.0069166
1.731,-0.0067666
1.736,-0.0066915
1.741,-0.0066779
1.746,-0.0067123
1.751,-0.0067814
1.756,-0.0068715
1.761,-0.0069694
1.766,-0.0070616
1.771,-0.0071347
1.776,-0.0071763
1.781,-0.0071827
1.786,-0.0071542
1.791,-0.0070909
1.796,-0.0069932
1.801,-0.0068612
1.806,-0.0066951
1.811,-0.0064953
1.816,-0.006262
1.821,-0.0059953
1.826,-0.0056956
1.831,-0.0053644
1.836,-0.0050048
1.841,-0.0046198
1.846,-0.0042126
1.851,-0.0037863
1.856,-0.003344
1.861,-0.0028888
1.866,-0.002424
1.871,-0.0019525
1.876,-0.0014775
1.881,-0.0010019
1.886,-0.00052723
1.891,-5.5164e-05
1.896,0.0004128
1.901,0.00087513
1.906,0.0013303
1.911,0.0017768
1.916,0.002213
1.921,0.0026375
1.926,0.0030487
1.931,0.0034452
1.936,0.0038266
1.941,0.004193
1.946,0.0045446
1.951,0.0048814
1.956,0.0052037
1.961,0.0055116
1.966,0.0058053
1.971,0.0060849
1.976,0.0063505
1.981,0.0066023
1.986,0.0068407
1.991,0.0070663
1.996,0.0072797
2.001,0.0074816
2.006,0.0076728
2.011,0.0078537
2.016,0.0080252
2.021,0.0081879
2.026,0.0083424
2.031,0.0084893
2.036,0.0086294
2.041,0.0087631
2.046,0.0088908
2.051,0.009013
2.056,0.0091301
2.061,0.0092426
2.066,0.0093508
2.071,0.0094553
2.076,0.0095564
2.081,0.0096546
2.086,0.0097504
2.091,0.0098439
2.096,0.0099353
2.101,0.010025
2.106,0.010112
2.111,0.010197
2.116,0.010281
2.121,0.010363
2.126,0.010444
2.131,0.010523
2.136,0.010601
2.141,0.010677
2.146,0.010752
2.151,0.010825
2.156,0.010897
2.161,0.010967
2.166,0.011036
2.171,0.011103
2.176,0.011167
2.181,0.01123
2.186,0.011291
2.191,0.011349
2.196,0.011405
2.201,0.011459
2.206,0.011511
2.211,0.011559
2.216,0.011606
2.221,0.011649
2.226,0.01169
2.231,0.011728
2.236,0.011763
2.236,4.31


==> Data/Figure04_2/Figure04_2_dphi.csv <==
1e-12,0.48814
0.005,0.34994
0.01,0.21992
0.015,0.097897
0.02,-0.016315
0.025,-0.12291
0.03,-0.22208
0.035,-0.31401
0.04,-0.3989
0.045,-0.47694
0.05,-0.54831
0.055,-0.61322
0.06,-0.67185
0.065,-0.72438
0.07,-0.77103
0.075,-0.81196
0.08,-0.84738
0.085,-0.87748
0.09,-0.90245
0.095,-0.92247
0.1,-0.93775
0.105,-0.94846
0.11,-0.95481
0.115,-0.95698
0.12,-0.95517
0.125,-0.94956
0.13,-0.94035
0.135,-0.92773
0.14,-0.91189
0.145,-0.89301
0.15,-0.87131
0.155,-0.847
0.16,-0.82031
0.165,-0.79148
0.17,-0.76075
0.175,-0.72834
0.18,-0.69449
0.185,-0.65942
0.19,-0.62339
0.195,-0.5866
0.2,-0.54931
0.205,-0.51174
0.21,-0.47412
0.215,-0.43669
0.22,-0.39968
0.225,-0.36325
0.23,-0.32749
0.235,-0.2925
0.24,-0.25836
0.245,-0.22517
0.25,-0.19301
0.255,-0.16196
0.26,-0.13213
0.265,-0.1036
0.27,-0.076449
0.275,-0.050779
0.28,-0.026675
0.285,-0.0042263
0.29,0.016479
0.295,0.035368
0.3,0.052455
0.305,0.067773
0.31,0.081358
0.315,0.093246
0.32,0.10347
0.325,0.11207
0.33,0.11908
0.335,0.12453
0.34,0.12846
0.345,0.1309
0.35,0.13189
0.355,0.13147
0.36,0.12967
0.365,0.12652
0.37,0.12208
0.375,0.11644
0.38,0.10966
0.385,0.10184
0.39,0.09304
0.395,0.08335
0.4,0.072849
0.405,0.061615
0.41,0.049728
0.415,0.037268
0.42,0.024314
0.425,0.010947
0.43,-0.0027551
0.435,-0.016712
0.44,-0.030848
0.445,-0.045106
0.45,-0.059436
0.455,-0.073787
0.46,-0.088108
0.465,-0.10235
0.47,-0.11646
0.475,-0.13039
0.48,-0.14408
0.485,-0.15749
0.49,-0.17057
0.495,-0.18327
0.5,-0.19552
0.505,-0.2073
0.51,-0.21853
0.515,-0.2292
0.52,-0.2393
0.525,-0.24883
0.53,-0.25778
0.535,-0.26616
0.54,-0.27395
0.545,-0.28117
0.55,-0.28779
0.555,-0.29383
0.56,-0.29928
0.565,-0.30413
0.57,-0.30839
0.575,-0.31205
0.58,-0.31511
0.585,-0.31757
0.59,-0.31945
0.595,-0.32078
0.6,-0.32157
0.605,-0.32185
0.61,-0.32165
0.615,-0.32099
0.62,-0.3199
0.625,-0.3184
0.63,-0.31651
0.635,-0.31427
0.64,-0.31169
0.645,-0.3088
0.65,-0.30563
0.655,-0.30219
0.66,-0.29852
0.665,-0.29463
0.67,-0.29056
0.675,-0.28631
0.68,-0.28192
0.685,-0.27742
0.69,-0.27281
0.695,-0.26813
0.7,-0.26339
0.705,-0.25863
0.71,-0.25387
0.715,-0.24912
0.72,-0.24441
0.725,-0.23977
0.73,-0.23521
0.735,-0.23075
0.74,-0.22639
0.745,-0.22215
0.75,-0.21802
0.755,-0.21403
0.76,-0.21017
0.765,-0.20645
0.77,-0.20288
0.775,-0.19947
0.78,-0.19622
0.785,-0.19315
0.79,-0.19025
0.795,-0.18755
0.8,-0.18504
0.805,-0.18273
0.81,-0.18061
0.815,-0.17868
0.82,-0.17693
0.825,-0.17536
0.83,-0.17397
0.835,-0.17273
0.84,-0.17166
0.845,-0.17075
0.85,-0.16999
0.855,-0.16937
0.86,-0.16889
0.865,-0.16854
0.87,-0.16833
0.875,-0.16824
0.88,-0.16827
0.885,-0.1684
0.89,-0.16863
0.895,-0.16895
0.9,-0.16936
0.905,-0.16984
0.91,-0.17038
0.915,-0.17098
0.92,-0.17163
0.925,-0.17232
0.93,-0.17304
0.935,-0.17378
0.94,-0.17453
0.945,-0.17529
0.95,-0.17605
0.955,-0.17681
0.96,-0.17755
0.965,-0.17828
0.97,-0.17898
0.975,-0.17967
0.98,-0.18032
0.985,-0.18094
0.99,-0.18152
0.995,-0.18206
1,-0.18256
1.005,-0.183
1.01,-0.18338
1.015,-0.1837
1.02,-0.18396
1.025,-0.18415
1.03,-0.18428
1.035,-0.18434
1.04,-0.18434
1.045,-0.18428
1.05,-0.18415
1.055,-0.18396
1.06,-0.18371
1.065,-0.1834
1.07,-0.18303
1.075,-0.1826
1.08,-0.18211
1.085,-0.18156
1.09,-0.18095
1.095,-0.18029
1.1,-0.17958
1.105,-0.17882
1.11,-0.17801
1.115,-0.17716
1.12,-0.17626
1.125,-0.17534
1.13,-0.17437
1.135,-0.17338
1.14,-0.17236
1.145,-0.17132
1.15,-0.17026
1.155,-0.16918
1.16,-0.16809
1.165,-0.16698
1.17,-0.16587
1.175,-0.16476
1.18,-0.16365
1.185,-0.16254
1.19,-0.16144
1.195,-0.16036
1.2,-0.1593
1.205,-0.15826
1.21,-0.15725
1.215,-0.15627
1.22,-0.15532
1.225,-0.15441
1.23,-0.15355
1.235,-0.15273
1.24,-0.15197
1.245,-0.15126
1.25,-0.15061
1.255,-0.15003
1.26,-0.14952
1.265,-0.14908
1.27,-0.14871
1.275,-0.14843
1.28,-0.14824
1.285,-0.14813
1.29,-0.14812
1.295,-0.1482
1.3,-0.14839
1.305,-0.14869
1.306,-0.14876
1.311,-0.15341
1.316,-0.15834
1.321,-0.16346
1.326,-0.16865
1.331,-0.1738
1.336,-0.1788
1.341,-0.18354
1.346,-0.1879
1.351,-0.19179
1.356,-0.19509
1.361,-0.19769
1.366,-0.19947
1.371,-0.20033
1.376,-0.20016
1.381,-0.19885
1.386,-0.19629
1.391,-0.19237
1.396,-0.18697
1.401,-0.17999
1.406,-0.17131
1.411,-0.16084
1.416,-0.14855
1.421,-0.13464
1.426,-0.11928
1.431,-0.10268
1.436,-0.085023
1.441,-0.066509
1.446,-0.047329
1.451,-0.027676
1.456,-0.0077452
1.461,0.012271
1.466,0.032197
1.471,0.051937
1.476,0.071426
1.481,0.090595
1.486,0.10938
1.491,0.1277
1.496,0.1455
1.501,0.16272
1.506,0.17927
1.511,0.1951
1.516,0.21014
1.521,0.22436
1.526,0.2378
1.531,0.25045
1.536,0.26235
1.541,0.27352
1.546,0.28396
1.551,0.2937
1.556,0.30276
1.561,0.31115
1.566,0.3189
1.571,0.32602
1.576,0.33256
1.581,0.33856
1.586,0.34406
1.591,0.34909
1.596,0.3537
1.601,0.35793
1.606,0.36182
1.611,0.36541
1.616,0.36873
1.621,0.37183
1.626,0.37474
1.631,0.37747
1.636,0.38004
1.641,0.38248
1.646,0.3848
1.651,0.38703
1.656,0.3892
1.661,0.39131
1.666,0.39339
1.671,0.39546
1.676,0.39754
1.681,0.39962
1.686,0.40171
1.691,0.40382
1.696,0.40594
1.701,0.40808
1.706,0.41024
1.711,0.41242
1.716,0.41463
1.721,0.41687
1.726,0.41915
1.731,0.42144
1.736,0.42377
1.741,0.42611
1.746,0.42847
1.751,0.43085
1.756,0.43323
1.761,0.43562
1.766,0.43801
1.771,0.4404
1.776,0.44278
1.781,0.44515
1.786,0.44751
1.791,0.44985
1.796,0.45218
1.801,0.45448
1.806,0.45676
1.811,0.45901
1.816,0.46124
1.821,0.46342
1.826,0.46557
1.831,0.46769
1.836,0.46976
1.841,0.47179
1.846,0.47378
1.851,0.47573
1.856,0.47763
1.861,0.47949
1.866,0.48131
1.871,0.48308
1.876,0.4848
1.881,0.48648
1.886,0.48811
1.891,0.48969
1.896,0.49122
1.901,0.49271
1.906,0.49415
1.911,0.49555
1.916,0.4969
1.921,0.4982
1.926,0.49946
1.931,0.50067
1.936,0.50184
1.941,0.50296
1.946,0.50404
1.951,0.50508
1.956,0.50607
1.961,0.50701
1.966,0.50791
1.971,0.50877
1.976,0.50959
1.981,0.51036
1.986,0.51109
1.991,0.51177
1.996,0.51242
2.001,0.51301
2.006,0.51357
2.011,0.51408
2.016,0.51455
2.021,0.51497
2.026,0.51535
2.031,0.51569
2.036,0.51598
2.041,0.51623
2.046,0.51643
2.051,0.51658
2.056,0.5167
2.061,0.51676
2.066,0.51678
2.071,0.51676
2.076,0.51668
2.081,0.51656
2.086,0.5164
2.091,0.51618
2.096,0.51592
2.101,0.51561
2.106,0.51526
2.111,0.51485
2.116,0.5144
2.121,0.5139
2.126,0.51335
2.131,0.51275
2.136,0.5121
2.141,0.5114
2.146,0.51065
2.151,0.50986
2.156,0.50901
2.161,0.50812
2.166,0.50717
2.171,0.50618
2.176,0.50514
2.181,0.50405
2.186,0.50291
2.191,0.50172
2.196,0.50048
2.201,0.4992
2.206,0.49786
2.211,0.49648
2.216,0.49505
2.221,0.49357
2.226,0.49204
2.231,0.49046
2.236,0.48884
2.236,0.48814


==> Data/Figure04_2/Figure04_2_dx.csv <==
1e-12,0.46521
0.005,0.45924
0.01,0.45355
0.015,0.44814
0.02,0.443
0.025,0.43813
0.03,0.4335
0.035,0.42913
0.04,0.42498
0.045,0.42106
0.05,0.41736
0.055,0.41387
0.06,0.41057
0.065,0.40746
0.07,0.40453
0.075,0.40178
0.08,0.39918
0.085,0.39674
0.09,0.39443
0.095,0.39227
0.1,0.39023
0.105,0.3883
0.11,0.38648
0.115,0.38476
0.12,0.38312
0.125,0.38157
0.13,0.38009
0.135,0.37866
0.14,0.37729
0.145,0.37596
0.15,0.37467
0.155,0.3734
0.16,0.37216
0.165,0.37095
0.17,0.36975
0.175,0.36857
0.18,0.36741
0.185,0.36625
0.19,0.3651
0.195,0.36395
0.2,0.3628
0.205,0.36164
0.21,0.36048
0.215,0.35931
0.22,0.35812
0.225,0.35691
0.23,0.35569
0.235,0.35445
0.24,0.35319
0.245,0.3519
0.25,0.3506
0.255,0.34927
0.26,0.34792
0.265,0.34654
0.27,0.34513
0.275,0.3437
0.28,0.34224
0.285,0.34075
0.29,0.33923
0.295,0.33767
0.3,0.33609
0.305,0.33448
0.31,0.33284
0.315,0.33117
0.32,0.32948
0.325,0.32776
0.33,0.32602
0.335,0.32426
0.34,0.32248
0.345,0.32068
0.35,0.31886
0.355,0.31703
0.36,0.31518
0.365,0.31332
0.37,0.31144
0.375,0.30956
0.38,0.30766
0.385,0.30576
0.39,0.30385
0.395,0.30194
0.4,0.30003
0.405,0.29812
0.41,0.29621
0.415,0.2943
0.42,0.29239
0.425,0.29049
0.43,0.2886
0.435,0.28672
0.44,0.28486
0.445,0.283
0.45,0.28116
0.455,0.27933
0.46,0.27751
0.465,0.27572
0.47,0.27394
0.475,0.27217
0.48,0.27043
0.485,0.26871
0.49,0.26701
0.495,0.26533
0.5,0.26367
0.505,0.26203
0.51,0.26042
0.515,0.25884
0.52,0.25728
0.525,0.25574
0.53,0.25423
0.535,0.25275
0.54,0.25129
0.545,0.24985
0.55,0.24844
0.555,0.24706
0.56,0.24569
0.565,0.24436
0.57,0.24304
0.575,0.24175
0.58,0.24049
0.585,0.23925
0.59,0.23803
0.595,0.23684
0.6,0.23567
0.605,0.23452
0.61,0.23339
0.615,0.23229
0.62,0.2312
0.625,0.23014
0.63,0.22909
0.635,0.22806
0.64,0.22706
0.645,0.22606
0.65,0.22509
0.655,0.22414
0.66,0.2232
0.665,0.22227
0.67,0.22136
0.675,0.22047
0.68,0.21959
0.685,0.21873
0.69,0.21788
0.695,0.21704
0.7,0.21622
0.705,0.21541
0.71,0.21461
0.715,0.21383
0.72,0.21305
0.725,0.21229
0.73,0.21154
0.735,0.21079
0.74,0.21006
0.745,0.20934
0.75,0.20863
0.755,0.20793
0.76,0.20724
0.765,0.20656
0.77,0.20589
0.775,0.20524
0.78,0.20459
0.785,0.20395
0.79,0.20332
0.795,0.2027
0.8,0.20209
0.805,0.20149
0.81,0.2009
0.815,0.20032
0.82,0.19976
0.825,0.1992
0.83,0.19865
0.835,0.19811
0.84,0.19759
0.845,0.19708
0.85,0.19657
0.855,0.19608
0.86,0.1956
0.865,0.19514
0.87,0.19468
0.875,0.19424
0.88,0.19381
0.885,0.19339
0.89,0.19299
0.895,0.1926
0.9,0.19222
0.905,0.19186
0.91,0.19151
0.915,0.19117
0.92,0.19085
0.925,0.19054
0.93,0.19025
0.935,0.18997
0.94,0.18971
0.945,0.18946
0.95,0.18923
0.955,0.18901
0.96,0.1888
0.965,0.18862
0.97,0.18845
0.975,0.18829
0.98,0.18815
0.985,0.18802
0.99,0.18792
0.995,0.18782
1,0.18775
1.005,0.18768
1.01,0.18764
1.015,0.18761
1.02,0.1876
1.025,0.1876
1.03,0.18762
1.035,0.18766
1.04,0.18771
1.045,0.18778
1.05,0.18787
1.055,0.18797
1.06,0.18808
1.065,0.18822
1.07,0.18837
1.075,0.18853
1.08,0.18871
1.085,0.18891
1.09,0.18912
1.095,0.18935
1.1,0.18959
1.105,0.18985
1.11,0.19013
1.115,0.19042
1.12,0.19072
1.125,0.19104
1.13,0.19138
1.135,0.19173
1.14,0.19209
1.145,0.19247
1.15,0.19287
1.155,0.19328
1.16,0.1937
1.165,0.19414
1.17,0.19459
1.175,0.19506
1.18,0.19554
1.185,0.19604
1.19,0.19654
1.195,0.19707
1.2,0.1976
1.205,0.19816
1.21,0.19872
1.215,0.1993
1.22,0.19989
1.225,0.20049
1.23,0.20111
1.235,0.20174
1.24,0.20239
1.245,0.20305
1.25,0.20372
1.255,0.2044
1.26,0.2051
1.265,0.2058
1.27,0.20653
1.275,0.20726
1.28,0.20801
1.285,0.20876
1.29,0.20954
1.295,0.21032
1.3,0.21111
1.305,0.21192
1.306,0.21209
1.311,0.21282
1.316,0.21355
1.321,0.21426
1.326,0.21498
1.331,0.21568
1.336,0.21639
1.341,0.2171
1.346,0.21782
1.351,0.21855
1.356,0.21929
1.361,0.22005
1.366,0.22083
1.371,0.22162
1.376,0.22245
1.381,0.2233
1.386,0.22418
1.391,0.22509
1.396,0.22604
1.401,0.22703
1.406,0.22807
1.411,0.22915
1.416,0.23027
1.421,0.23144
1.426,0.23265
1.431,0.23389
1.436,0.23516
1.441,0.23646
1.446,0.23778
1.451,0.23912
1.456,0.24047
1.461,0.24183
1.466,0.2432
1.471,0.24457
1.476,0.24594
1.481,0.24732
1.486,0.24869
1.491,0.25006
1.496,0.25142
1.501,0.25278
1.506,0.25412
1.511,0.25546
1.516,0.25679
1.521,0.2581
1.526,0.2594
1.531,0.26069
1.536,0.26196
1.541,0.26323
1.546,0.26448
1.551,0.26572
1.556,0.26695
1.561,0.26817
1.566,0.26938
1.571,0.27058
1.576,0.27178
1.581,0.27296
1.586,0.27414
1.591,0.27531
1.596,0.27648
1.601,0.27764
1.606,0.2788
1.611,0.27996
1.616,0.28112
1.621,0.28227
1.626,0.28343
1.631,0.28459
1.636,0.28575
1.641,0.28691
1.646,0.28808
1.651,0.28925
1.656,0.29042
1.661,0.2916
1.666,0.29278
1.671,0.29397
1.676,0.29517
1.681,0.29637
1.686,0.29758
1.691,0.29879
1.696,0.30002
1.701,0.30125
1.706,0.30248
1.711,0.30373
1.716,0.30498
1.721,0.30624
1.726,0.3075
1.731,0.30878
1.736,0.31006
1.741,0.31135
1.746,0.31265
1.751,0.31396
1.756,0.31527
1.761,0.31659
1.766,0.31792
1.771,0.31926
1.776,0.3206
1.781,0.32196
1.786,0.32332
1.791,0.32469
1.796,0.32606
1.801,0.32745
1.806,0.32884
1.811,0.33024
1.816,0.33164
1.821,0.33306
1.826,0.33448
1.831,0.33591
1.836,0.33735
1.841,0.33879
1.846,0.34025
1.851,0.34171
1.856,0.34318
1.861,0.34465
1.866,0.34614
1.871,0.34763
1.876,0.34913
1.881,0.35064
1.886,0.35216
1.891,0.35369
1.896,0.35522
1.901,0.35676
1.906,0.35831
1.911,0.35987
1.916,0.36144
1.921,0.36302
1.926,0.36461
1.931,0.3662
1.936,0.3678
1.941,0.36942
1.946,0.37104
1.951,0.37267
1.956,0.37431
1.961,0.37596
1.966,0.37762
1.971,0.37929
1.976,0.38096
1.981,0.38265
1.986,0.38435
1.991,0.38605
1.996,0.38777
2.001,0.3895
2.006,0.39123
2.011,0.39298
2.016,0.39473
2.021,0.3965
2.026,0.39828
2.031,0.40006
2.036,0.40186
2.041,0.40366
2.046,0.40548
2.051,0.40731
2.056,0.40914
2.061,0.41099
2.066,0.41285
2.071,0.41472
2.076,0.4166
2.081,0.41849
2.086,0.42039
2.091,0.4223
2.096,0.42422
2.101,0.42615
2.106,0.42809
2.111,0.43005
2.116,0.43201
2.121,0.43399
2.126,0.43597
2.131,0.43797
2.136,0.43998
2.141,0.442
2.146,0.44403
2.151,0.44607
2.156,0.44812
2.161,0.45018
2.166,0.45225
2.171,0.45434
2.176,0.45644
2.181,0.45854
2.186,0.46066
2.191,0.46279
2.196,0.46493
2.201,0.46709
2.206,0.46925
2.211,0.47142
2.216,0.47361
2.221,0.47581
2.226,0.47802
2.231,0.48024
2.236,0.48247
2.236,0.46521


==> Data/Figure04_2/Figure04_2_dz.csv <==
1e-12,-0.42265
0.005,-0.41903
0.01,-0.4156
0.015,-0.41234
0.02,-0.40925
0.025,-0.40632
0.03,-0.40354
0.035,-0.40089
0.04,-0.39837
0.045,-0.39597
0.05,-0.39368
0.055,-0.39149
0.06,-0.38939
0.065,-0.38736
0.07,-0.38541
0.075,-0.38352
0.08,-0.38168
0.085,-0.37988
0.09,-0.37811
0.095,-0.37636
0.1,-0.37462
0.105,-0.37289
0.11,-0.37115
0.115,-0.36939
0.12,-0.36761
0.125,-0.36579
0.13,-0.36392
0.135,-0.362
0.14,-0.36001
0.145,-0.35794
0.15,-0.3558
0.155,-0.35356
0.16,-0.35125
0.165,-0.34886
0.17,-0.34638
0.175,-0.34383
0.18,-0.3412
0.185,-0.33849
0.19,-0.33571
0.195,-0.33285
0.2,-0.32993
0.205,-0.32693
0.21,-0.32386
0.215,-0.32073
0.22,-0.31753
0.225,-0.31427
0.23,-0.31094
0.235,-0.30755
0.24,-0.30411
0.245,-0.30061
0.25,-0.29705
0.255,-0.29345
0.26,-0.2898
0.265,-0.2861
0.27,-0.28236
0.275,-0.27858
0.28,-0.27476
0.285,-0.27091
0.29,-0.26702
0.295,-0.2631
0.3,-0.25915
0.305,-0.25517
0.31,-0.25117
0.315,-0.24714
0.32,-0.2431
0.325,-0.23903
0.33,-0.23494
0.335,-0.23084
0.34,-0.22673
0.345,-0.22261
0.35,-0.21847
0.355,-0.21433
0.36,-0.21018
0.365,-0.20603
0.37,-0.20188
0.375,-0.19772
0.38,-0.19357
0.385,-0.18941
0.39,-0.18525
0.395,-0.18109
0.4,-0.17694
0.405,-0.17278
0.41,-0.16863
0.415,-0.16448
0.42,-0.16033
0.425,-0.15619
0.43,-0.15205
0.435,-0.14791
0.44,-0.14378
0.445,-0.13965
0.45,-0.13553
0.455,-0.13141
0.46,-0.12729
0.465,-0.12317
0.47,-0.11906
0.475,-0.11495
0.48,-0.11085
0.485,-0.10674
0.49,-0.10264
0.495,-0.098533
0.5,-0.094429
0.505,-0.090325
0.51,-0.086221
0.515,-0.082116
0.52,-0.078009
0.525,-0.073901
0.53,-0.06979
0.535,-0.065676
0.54,-0.061559
0.545,-0.057439
0.55,-0.053313
0.555,-0.049184
0.56,-0.045049
0.565,-0.040908
0.57,-0.036761
0.575,-0.032608
0.58,-0.028447
0.585,-0.024279
0.59,-0.020103
0.595,-0.015919
0.6,-0.011727
0.605,-0.0075275
0.61,-0.0033198
0.615,0.00089603
0.62,0.0051201
0.625,0.0093524
0.63,0.013593
0.635,0.017842
0.64,0.0221
0.645,0.026366
0.65,0.030641
0.655,0.034924
0.66,0.039216
0.665,0.043516
0.67,0.047825
0.675,0.05214
0.68,0.056463
0.685,0.060792
0.69,0.065127
0.695,0.069469
0.7,0.073815
0.705,0.078167
0.71,0.082524
0.715,0.086884
0.72,0.091249
0.725,0.095617
0.73,0.099988
0.735,0.10436
0.74,0.10874
0.745,0.11311
0.75,0.11749
0.755,0.12187
0.76,0.12624
0.765,0.13062
0.77,0.13499
0.775,0.13935
0.78,0.14372
0.785,0.14808
0.79,0.15243
0.795,0.15678
0.8,0.16113
0.805,0.16546
0.81,0.16979
0.815,0.17411
0.82,0.17842
0.825,0.18271
0.83,0.187
0.835,0.19128
0.84,0.19554
0.845,0.19979
0.85,0.20402
0.855,0.20824
0.86,0.21244
0.865,0.21663
0.87,0.2208
0.875,0.22495
0.88,0.22908
0.885,0.23319
0.89,0.23728
0.895,0.24135
0.9,0.2454
0.905,0.24942
0.91,0.25342
0.915,0.25739
0.92,0.26134
0.925,0.26526
0.93,0.26915
0.935,0.27302
0.94,0.27685
0.945,0.28066
0.95,0.28443
0.955,0.28817
0.96,0.29188
0.965,0.29556
0.97,0.2992
0.975,0.3028
0.98,0.30636
0.985,0.30989
0.99,0.31338
0.995,0.31683
1,0.32024
1.005,0.3236
1.01,0.32693
1.015,0.3302
1.02,0.33344
1.025,0.33662
1.03,0.33976
1.035,0.34285
1.04,0.34589
1.045,0.34888
1.05,0.35181
1.055,0.35469
1.06,0.35751
1.065,0.36027
1.07,0.36298
1.075,0.36562
1.08,0.3682
1.085,0.37072
1.09,0.37317
1.095,0.37556
1.1,0.37787
1.105,0.38012
1.11,0.38229
1.115,0.38439
1.12,0.38641
1.125,0.38835
1.13,0.39021
1.135,0.39198
1.14,0.39367
1.145,0.39528
1.15,0.39679
1.155,0.39821
1.16,0.39954
1.165,0.40077
1.17,0.40191
1.175,0.40294
1.18,0.40386
1.185,0.40467
1.19,0.40536
1.195,0.40594
1.2,0.40639
1.205,0.40671
1.21,0.4069
1.215,0.40696
1.22,0.40687
1.225,0.40665
1.23,0.40627
1.235,0.40574
1.24,0.40505
1.245,0.40421
1.25,0.4032
1.255,0.40202
1.26,0.40067
1.265,0.39914
1.27,0.39743
1.275,0.39554
1.28,0.39345
1.285,0.39118
1.29,0.38871
1.295,0.38603
1.3,0.38316
1.305,0.38007
1.306,0.37941
1.311,0.37583
1.316,0.37225
1.321,0.36868
1.326,0.36511
1.331,0.36154
1.336,0.35798
1.341,0.35442
1.346,0.35085
1.351,0.34728
1.356,0.34371
1.361,0.34014
1.366,0.33655
1.371,0.33296
1.376,0.32937
1.381,0.32576
1.386,0.32214
1.391,0.31851
1.396,0.31486
1.401,0.3112
1.406,0.30753
1.411,0.30383
1.416,0.30012
1.421,0.29639
1.426,0.29265
1.431,0.28888
1.436,0.28509
1.441,0.28129
1.446,0.27746
1.451,0.27361
1.456,0.26975
1.461,0.26586
1.466,0.26195
1.471,0.25802
1.476,0.25408
1.481,0.25011
1.486,0.24612
1.491,0.24212
1.496,0.2381
1.501,0.23406
1.506,0.23001
1.511,0.22594
1.516,0.22186
1.521,0.21776
1.526,0.21365
1.531,0.20953
1.536,0.20539
1.541,0.20124
1.546,0.19707
1.551,0.19289
1.556,0.18869
1.561,0.18448
1.566,0.18026
1.571,0.17602
1.576,0.17177
1.581,0.1675
1.586,0.16322
1.591,0.15892
1.596,0.1546
1.601,0.15028
1.606,0.14593
1.611,0.14157
1.616,0.13719
1.621,0.1328
1.626,0.12839
1.631,0.12396
1.636,0.11952
1.641,0.11506
1.646,0.11058
1.651,0.10609
1.656,0.10157
1.661,0.097044
1.666,0.092495
1.671,0.087928
1.676,0.083342
1.681,0.078737
1.686,0.074114
1.691,0.069473
1.696,0.064812
1.701,0.060132
1.706,0.055433
1.711,0.050715
1.716,0.045977
1.721,0.04122
1.726,0.036443
1.731,0.031647
1.736,0.02683
1.741,0.021994
1.746,0.017138
1.751,0.012262
1.756,0.0073654
1.761,0.0024489
1.766,-0.002488
1.771,-0.0074452
1.776,-0.012423
1.781,-0.017421
1.786,-0.02244
1.791,-0.02748
1.796,-0.03254
1.801,-0.037621
1.806,-0.042723
1.811,-0.047846
1.816,-0.052991
1.821,-0.058156
1.826,-0.063343
1.831,-0.068551
1.836,-0.073781
1.841,-0.079032
1.846,-0.084304
1.851,-0.089599
1.856,-0.094915
1.861,-0.10025
1.866,-0.10561
1.871,-0.11099
1.876,-0.1164
1.881,-0.12182
1.886,-0.12727
1.891,-0.13274
1.896,-0.13824
1.901,-0.14375
1.906,-0.14929
1.911,-0.15485
1.916,-0.16044
1.921,-0.16605
1.926,-0.17168
1.931,-0.17733
1.936,-0.18301
1.941,-0.18871
1.946,-0.19443
1.951,-0.20018
1.956,-0.20595
1.961,-0.21174
1.966,-0.21756
1.971,-0.2234
1.976,-0.22927
1.981,-0.23516
1.986,-0.24107
1.991,-0.24701
1.996,-0.25298
2.001,-0.25896
2.006,-0.26498
2.011,-0.27101
2.016,-0.27707
2.021,-0.28316
2.026,-0.28927
2.031,-0.29541
2.036,-0.30157
2.041,-0.30776
2.046,-0.31397
2.051,-0.32021
2.056,-0.32648
2.061,-0.33277
2.066,-0.33908
2.071,-0.34543
2.076,-0.35179
2.081,-0.35819
2.086,-0.36461
2.091,-0.37106
2.096,-0.37753
2.101,-0.38403
2.106,-0.39056
2.111,-0.39711
2.116,-0.40369
2.121,-0.4103
2.126,-0.41694
2.131,-0.4236
2.136,-0.43029
2.141,-0.43701
2.146,-0.44376
2.151,-0.45053
2.156,-0.45733
2.161,-0.46416
2.166,-0.47102
2.171,-0.47791
2.176,-0.48482
2.181,-0.49176
2.186,-0.49874
2.191,-0.50574
2.196,-0.51277
2.201,-0.51982
2.206,-0.52691
2.211,-0.53403
2.216,-0.54118
2.221,-0.54835
2.226,-0.55556
2.231,-0.5628
2.236,-0.57006
2.236,-0.42265


==> Data/Figure05_1/Figure05_1_gamma.csv <==
1e-12,0.1669
0.005,0.16641
0.01,0.1659
0.015,0.16537
0.02,0.16482
0.025,0.16426
0.03,0.16367
0.035,0.16307
0.04,0.16244
0.045,0.1618
0.05,0.16113
0.055,0.16045
0.06,0.15974
0.065,0.15902
0.07,0.15827
0.075,0.15751
0.08,0.15672
0.085,0.15592
0.09,0.15509
0.095,0.15424
0.1,0.15337
0.105,0.15248
0.11,0.15157
0.115,0.15064
0.12,0.14969
0.125,0.14871
0.13,0.14771
0.135,0.1467
0.14,0.14566
0.145,0.14459
0.15,0.14351
0.155,0.1424
0.16,0.14128
0.165,0.14013
0.17,0.13895
0.175,0.13776
0.18,0.13654
0.185,0.1353
0.19,0.13403
0.195,0.13274
0.2,0.13143
0.205,0.1301
0.21,0.12875
0.215,0.12737
0.22,0.12597
0.225,0.12454
0.23,0.1231
0.235,0.12163
0.24,0.12013
0.245,0.11862
0.25,0.11708
0.255,0.11552
0.26,0.11393
0.265,0.11233
0.27,0.1107
0.275,0.10904
0.28,0.10737
0.285,0.10567
0.29,0.10395
0.295,0.10221
0.3,0.10044
0.305,0.098653
0.31,0.096843
0.315,0.095011
0.32,0.093158
0.325,0.091283
0.33,0.089386
0.335,0.087468
0.34,0.085529
0.345,0.083568
0.35,0.081586
0.355,0.079584
0.36,0.07756
0.365,0.075516
0.37,0.073452
0.375,0.071367
0.38,0.069263
0.385,0.067139
0.39,0.064996
0.395,0.062834
0.4,0.060653
0.405,0.058454
0.41,0.056236
0.415,0.054001
0.42,0.051749
0.425,0.049479
0.43,0.047192
0.435,0.044889
0.44,0.04257
0.445,0.040234
0.45,0.037883
0.455,0.035516
0.46,0.033134
0.465,0.030737
0.47,0.028327
0.475,0.025902
0.48,0.023465
0.485,0.021014
0.49,0.018551
0.495,0.016076
0.5,0.013589
0.505,0.011091
0.51,0.0085828
0.515,0.0060639
0.52,0.0035352
0.525,0.00099705
0.53,-0.0015501
0.535,-0.0041058
0.54,-0.0066697
0.545,-0.0092413
0.55,-0.01182
0.555,-0.014406
0.56,-0.016998
0.565,-0.019595
0.57,-0.022198
0.575,-0.024806
0.58,-0.027419
0.585,-0.030035
0.59,-0.032655
0.595,-0.035279
0.6,-0.037904
0.605,-0.040532
0.61,-0.043161
0.615,-0.045792
0.62,-0.048423
0.625,-0.051055
0.63,-0.053686
0.635,-0.056317
0.64,-0.058947
0.645,-0.061575
0.65,-0.064201
0.655,-0.066824
0.66,-0.069445
0.665,-0.072062
0.67,-0.074675
0.675,-0.077283
0.68,-0.079887
0.685,-0.082486
0.69,-0.085079
0.695,-0.087665
0.7,-0.090245
0.705,-0.092818
0.71,-0.095383
0.715,-0.09794
0.72,-0.10049
0.725,-0.10303
0.73,-0.10556
0.735,-0.10808
0.74,-0.11059
0.745,-0.11309
0.75,-0.11558
0.755,-0.11807
0.76,-0.12054
0.765,-0.123
0.77,-0.12545
0.775,-0.12789
0.78,-0.13031
0.785,-0.13273
0.79,-0.13514
0.795,-0.13753
0.8,-0.13991
0.805,-0.14228
0.81,-0.14464
0.815,-0.14699
0.82,-0.14932
0.825,-0.15164
0.83,-0.15395
0.835,-0.15624
0.84,-0.15853
0.845,-0.16079
0.85,-0.16305
0.855,-0.16529
0.86,-0.16752
0.865,-0.16973
0.87,-0.17193
0.875,-0.17412
0.88,-0.17629
0.885,-0.17844
0.89,-0.18059
0.895,-0.18271
0.9,-0.18482
0.9026,-0.18591
0.9076,-0.18795
0.9126,-0.18989
0.9176,-0.19171
0.9226,-0.19343
0.9276,-0.19504
0.9326,-0.19653
0.9376,-0.19791
0.9426,-0.19919
0.9476,-0.20034
0.9526,-0.20139
0.9576,-0.20232
0.9626,-0.20314
0.9676,-0.20384
0.9726,-0.20443
0.9776,-0.20491
0.9826,-0.20526
0.9876,-0.2055
0.9926,-0.20562
0.9976,-0.20563
1.0026,-0.20551
1.0076,-0.20528
1.0126,-0.20492
1.0176,-0.20445
1.0226,-0.20385
1.0276,-0.20313
1.0326,-0.2023
1.0376,-0.20134
1.0426,-0.20026
1.0476,-0.19907
1.0526,-0.19776
1.0576,-0.19633
1.0626,-0.19479
1.0676,-0.19313
1.0726,-0.19136
1.0776,-0.18947
1.0826,-0.18747
1.0876,-0.18536
1.0926,-0.18314
1.0976,-0.18081
1.1026,-0.17837
1.1076,-0.17583
1.1126,-0.17318
1.1176,-0.17042
1.1226,-0.16756
1.1276,-0.1646
1.1326,-0.16154
1.1376,-0.15837
1.1426,-0.15511
1.1476,-0.15175
1.1526,-0.1483
1.1576,-0.14475
1.1626,-0.14112
1.1676,-0.13739
1.1726,-0.13358
1.1776,-0.12968
1.1826,-0.12569
1.1876,-0.12163
1.1926,-0.11749
1.1976,-0.11327
1.2026,-0.10898
1.2076,-0.10461
1.2126,-0.10017
1.2176,-0.09567
1.2226,-0.091103
1.2276,-0.086475
1.2326,-0.081788
1.2376,-0.077047
1.2426,-0.072252
1.2476,-0.067408
1.2526,-0.062517
1.2576,-0.057583
1.2626,-0.052607
1.2676,-0.047593
1.2726,-0.042544
1.2776,-0.037465
1.2826,-0.032357
1.2876,-0.027226
1.2926,-0.022073
1.2976,-0.016902
1.3026,-0.011718
1.3076,-0.0065218
1.3126,-0.0013184
1.3176,0.0038892
1.3226,0.0090976
1.3276,0.014304
1.3326,0.019504
1.3376,0.024694
1.3426,0.029873
1.3476,0.035035
1.3526,0.040178
1.3576,0.045299
1.3626,0.050393
1.3676,0.055458
1.3726,0.06049
1.3776,0.065486
1.3826,0.070443
1.3876,0.075359
1.3926,0.08023
1.3976,0.085055
1.4026,0.089831
1.4076,0.094556
1.4126,0.099227
1.4176,0.10384
1.4226,0.1084
1.4276,0.1129
1.4326,0.11733
1.4376,0.1217
1.4426,0.126
1.4476,0.13023
1.4526,0.13439
1.4576,0.13848
1.4626,0.14249
1.4676,0.14642
1.4726,0.15026
1.4776,0.15403
1.4826,0.1577
1.4876,0.16129
1.4926,0.16479
1.4926,0.1669


==> Data/Figure05_1/Figure05_1_l.csv <==
1e-12,1.0038
0.005,1.0021
0.01,1.0005
0.015,0.99875
0.02,0.99702
0.025,0.99527
0.03,0.99349
0.035,0.9917
0.04,0.98989
0.045,0.98806
0.05,0.98622
0.055,0.98436
0.06,0.98248
0.065,0.9806
0.07,0.9787
0.075,0.97678
0.08,0.97486
0.085,0.97293
0.09,0.971
0.095,0.96905
0.1,0.9671
0.105,0.96514
0.11,0.96318
0.115,0.96122
0.12,0.95926
0.125,0.95729
0.13,0.95533
0.135,0.95336
0.14,0.9514
0.145,0.94944
0.15,0.94749
0.155,0.94554
0.16,0.9436
0.165,0.94166
0.17,0.93974
0.175,0.93782
0.18,0.93591
0.185,0.93402
0.19,0.93214
0.195,0.93027
0.2,0.92841
0.205,0.92658
0.21,0.92475
0.215,0.92295
0.22,0.92116
0.225,0.9194
0.23,0.91765
0.235,0.91593
0.24,0.91423
0.245,0.91255
0.25,0.9109
0.255,0.90927
0.26,0.90767
0.265,0.9061
0.27,0.90455
0.275,0.90304
0.28,0.90155
0.285,0.9001
0.29,0.89867
0.295,0.89728
0.3,0.89593
0.305,0.8946
0.31,0.89331
0.315,0.89206
0.32,0.89084
0.325,0.88966
0.33,0.88852
0.335,0.88741
0.34,0.88635
0.345,0.88532
0.35,0.88433
0.355,0.88339
0.36,0.88248
0.365,0.88162
0.37,0.8808
0.375,0.88003
0.38,0.87929
0.385,0.87861
0.39,0.87796
0.395,0.87736
0.4,0.8768
0.405,0.87629
0.41,0.87583
0.415,0.87541
0.42,0.87503
0.425,0.87471
0.43,0.87443
0.435,0.87419
0.44,0.87401
0.445,0.87387
0.45,0.87378
0.455,0.87373
0.46,0.87374
0.465,0.87379
0.47,0.87389
0.475,0.87404
0.48,0.87424
0.485,0.87448
0.49,0.87477
0.495,0.87511
0.5,0.87549
0.505,0.87593
0.51,0.87641
0.515,0.87693
0.52,0.8775
0.525,0.87812
0.53,0.87879
0.535,0.8795
0.54,0.88026
0.545,0.88106
0.55,0.88191
0.555,0.8828
0.56,0.88374
0.565,0.88472
0.57,0.88574
0.575,0.88681
0.58,0.88791
0.585,0.88906
0.59,0.89025
0.595,0.89148
0.6,0.89275
0.605,0.89405
0.61,0.8954
0.615,0.89678
0.62,0.8982
0.625,0.89966
0.63,0.90115
0.635,0.90267
0.64,0.90423
0.645,0.90583
0.65,0.90745
0.655,0.90911
0.66,0.9108
0.665,0.91252
0.67,0.91427
0.675,0.91604
0.68,0.91784
0.685,0.91967
0.69,0.92152
0.695,0.9234
0.7,0.9253
0.705,0.92723
0.71,0.92917
0.715,0.93114
0.72,0.93313
0.725,0.93513
0.73,0.93716
0.735,0.9392
0.74,0.94125
0.745,0.94332
0.75,0.94541
0.755,0.9475
0.76,0.9496
0.765,0.95171
0.77,0.95383
0.775,0.95595
0.78,0.95808
0.785,0.96021
0.79,0.96234
0.795,0.96447
0.8,0.9666
0.805,0.96873
0.81,0.97086
0.815,0.97297
0.82,0.97509
0.825,0.97719
0.83,0.97928
0.835,0.98137
0.84,0.98344
0.845,0.98549
0.85,0.98754
0.855,0.98956
0.86,0.99157
0.865,0.99356
0.87,0.99553
0.875,0.99747
0.88,0.9994
0.885,1.0013
0.89,1.0032
0.895,1.005
0.9,1.0068
0.9026,1.0078
0.9076,1.0097
0.9126,1.0114
0.9176,1.013
0.9226,1.0144
0.9276,1.0157
0.9326,1.0168
0.9376,1.0177
0.9426,1.0185
0.9476,1.0192
0.9526,1.0197
0.9576,1.0201
0.9626,1.0204
0.9676,1.0205
0.9726,1.0206
0.9776,1.0205
0.9826,1.0203
0.9876,1.0201
0.9926,1.0197
0.9976,1.0192
1.0026,1.0187
1.0076,1.0181
1.0126,1.0174
1.0176,1.0166
1.0226,1.0158
1.0276,1.0149
1.0326,1.0139
1.0376,1.013
1.0426,1.012
1.0476,1.0109
1.0526,1.0098
1.0576,1.0088
1.0626,1.0077
1.0676,1.0066
1.0726,1.0056
1.0776,1.0045
1.0826,1.0035
1.0876,1.0025
1.0926,1.0016
1.0976,1.0007
1.1026,0.99983
1.1076,0.99901
1.1126,0.99824
1.1176,0.99752
1.1226,0.99686
1.1276,0.99625
1.1326,0.99571
1.1376,0.99522
1.1426,0.9948
1.1476,0.99445
1.1526,0.99416
1.1576,0.99394
1.1626,0.99378
1.1676,0.99368
1.1726,0.99364
1.1776,0.99366
1.1826,0.99374
1.1876,0.99388
1.1926,0.99408
1.1976,0.99433
1.2026,0.99463
1.2076,0.99499
1.2126,0.99539
1.2176,0.99584
1.2226,0.99633
1.2276,0.99685
1.2326,0.99742
1.2376,0.99801
1.2426,0.99863
1.2476,0.99927
1.2526,0.99993
1.2576,1.0006
1.2626,1.0013
1.2676,1.002
1.2726,1.0027
1.2776,1.0034
1.2826,1.0042
1.2876,1.0049
1.2926,1.0056
1.2976,1.0063
1.3026,1.007
1.3076,1.0076
1.3126,1.0083
1.3176,1.0089
1.3226,1.0095
1.3276,1.01
1.3326,1.0106
1.3376,1.0111
1.3426,1.0115
1.3476,1.012
1.3526,1.0123
1.3576,1.0127
1.3626,1.013
1.3676,1.0132
1.3726,1.0134
1.3776,1.0136
1.3826,1.0137
1.3876,1.0137
1.3926,1.0137
1.3976,1.0137
1.4026,1.0136
1.4076,1.0134
1.4126,1.0132
1.4176,1.013
1.4226,1.0127
1.4276,1.0124
1.4326,1.012
1.4376,1.0116
1.4426,1.0111
1.4476,1.0106
1.4526,1.0101
1.4576,1.0095
1.4626,1.0088
1.4676,1.0082
1.4726,1.0075
1.4776,1.0067
1.4826,1.006
1.4876,1.0052
1.4926,1.0043
1.4926,1.0038


==> Data/Figure05_1/Figure05_1_phi.csv <==
1e-12,-0.019778
0.005,-0.02039
0.01,-0.02099
0.015,-0.021576
0.02,-0.02215
0.025,-0.02271
0.03,-0.023258
0.035,-0.023792
0.04,-0.024314
0.045,-0.024823
0.05,-0.025318
0.055,-0.025801
0.06,-0.02627
0.065,-0.026727
0.07,-0.02717
0.075,-0.027601
0.08,-0.028018
0.085,-0.028423
0.09,-0.028814
0.095,-0.029192
0.1,-0.029557
0.105,-0.029909
0.11,-0.030248
0.115,-0.030574
0.12,-0.030887
0.125,-0.031187
0.13,-0.031473
0.135,-0.031747
0.14,-0.032007
0.145,-0.032254
0.15,-0.032488
0.155,-0.032708
0.16,-0.032916
0.165,-0.03311
0.17,-0.033292
0.175,-0.03346
0.18,-0.033614
0.185,-0.033756
0.19,-0.033884
0.195,-0.034
0.2,-0.034102
0.205,-0.034191
0.21,-0.034267
0.215,-0.034329
0.22,-0.034379
0.225,-0.034416
0.23,-0.03444
0.235,-0.034451
0.24,-0.034448
0.245,-0.034433
0.25,-0.034406
0.255,-0.034365
0.26,-0.034311
0.265,-0.034245
0.27,-0.034166
0.275,-0.034074
0.28,-0.033969
0.285,-0.033852
0.29,-0.033722
0.295,-0.03358
0.3,-0.033425
0.305,-0.033257
0.31,-0.033078
0.315,-0.032886
0.32,-0.032681
0.325,-0.032465
0.33,-0.032236
0.335,-0.031996
0.34,-0.031743
0.345,-0.031478
0.35,-0.031202
0.355,-0.030913
0.36,-0.030613
0.365,-0.0303
0.37,-0.029977
0.375,-0.029641
0.38,-0.029294
0.385,-0.028936
0.39,-0.028567
0.395,-0.028186
0.4,-0.027795
0.405,-0.027392
0.41,-0.026979
0.415,-0.026555
0.42,-0.026121
0.425,-0.025675
0.43,-0.02522
0.435,-0.024754
0.44,-0.024279
0.445,-0.023793
0.45,-0.023297
0.455,-0.022791
0.46,-0.022276
0.465,-0.021751
0.47,-0.021217
0.475,-0.020673
0.48,-0.020121
0.485,-0.01956
0.49,-0.01899
0.495,-0.018412
0.5,-0.017825
0.505,-0.01723
0.51,-0.016628
0.515,-0.016017
0.52,-0.015399
0.525,-0.014774
0.53,-0.014141
0.535,-0.013501
0.54,-0.012854
0.545,-0.012201
0.55,-0.011541
0.555,-0.010874
0.56,-0.010202
0.565,-0.0095234
0.57,-0.0088393
0.575,-0.0081499
0.58,-0.0074552
0.585,-0.0067555
0.59,-0.0060511
0.595,-0.0053421
0.6,-0.0046288
0.605,-0.0039114
0.61,-0.0031901
0.615,-0.0024652
0.62,-0.0017368
0.625,-0.0010052
0.63,-0.00027058
0.635,0.00046679
0.64,0.0012067
0.645,0.0019488
0.65,0.0026929
0.655,0.0034386
0.66,0.0041858
0.665,0.004934
0.67,0.0056831
0.675,0.0064327
0.68,0.0071825
0.685,0.0079323
0.69,0.0086819
0.695,0.0094308
0.7,0.010179
0.705,0.010926
0.71,0.011671
0.715,0.012415
0.72,0.013157
0.725,0.013896
0.73,0.014633
0.735,0.015368
0.74,0.016099
0.745,0.016828
0.75,0.017553
0.755,0.018275
0.76,0.018993
0.765,0.019708
0.77,0.020418
0.775,0.021125
0.78,0.021827
0.785,0.022525
0.79,0.023218
0.795,0.023907
0.8,0.02459
0.805,0.025268
0.81,0.025941
0.815,0.026609
0.82,0.02727
0.825,0.027926
0.83,0.028576
0.835,0.02922
0.84,0.029857
0.845,0.030488
0.85,0.031112
0.855,0.031729
0.86,0.032338
0.865,0.032941
0.87,0.033536
0.875,0.034124
0.88,0.034703
0.885,0.035275
0.89,0.035839
0.895,0.036394
0.9,0.03694
0.9026,0.037221
0.9076,0.037722
0.9126,0.038202
0.9176,0.03866
0.9226,0.039097
0.9276,0.039511
0.9326,0.039904
0.9376,0.040274
0.9426,0.040623
0.9476,0.040949
0.9526,0.041253
0.9576,0.041534
0.9626,0.041792
0.9676,0.042028
0.9726,0.042241
0.9776,0.042431
0.9826,0.042598
0.9876,0.042741
0.9926,0.042861
0.9976,0.042958
1.0026,0.043031
1.0076,0.043081
1.0126,0.043106
1.0176,0.043108
1.0226,0.043086
1.0276,0.043039
1.0326,0.042969
1.0376,0.042875
1.0426,0.042757
1.0476,0.042616
1.0526,0.042452
1.0576,0.042264
1.0626,0.042054
1.0676,0.041821
1.0726,0.041564
1.0776,0.041286
1.0826,0.040985
1.0876,0.040662
1.0926,0.040317
1.0976,0.03995
1.1026,0.039562
1.1076,0.039154
1.1126,0.038724
1.1176,0.038274
1.1226,0.037804
1.1276,0.037314
1.1326,0.036805
1.1376,0.036276
1.1426,0.035729
1.1476,0.035163
1.1526,0.034578
1.1576,0.033977
1.1626,0.033358
1.1676,0.032722
1.1726,0.03207
1.1776,0.031403
1.1826,0.03072
1.1876,0.030022
1.1926,0.02931
1.1976,0.028584
1.2026,0.027844
1.2076,0.027092
1.2126,0.026327
1.2176,0.025551
1.2226,0.024763
1.2276,0.023965
1.2326,0.023156
1.2376,0.022338
1.2426,0.021511
1.2476,0.020676
1.2526,0.019833
1.2576,0.018982
1.2626,0.018125
1.2676,0.017262
1.2726,0.016393
1.2776,0.015519
1.2826,0.014641
1.2876,0.013759
1.2926,0.012874
1.2976,0.011986
1.3026,0.011096
1.3076,0.010205
1.3126,0.0093123
1.3176,0.0084195
1.3226,0.007527
1.3276,0.0066351
1.3326,0.0057446
1.3376,0.0048557
1.3426,0.0039691
1.3476,0.0030853
1.3526,0.0022048
1.3576,0.001328
1.3626,0.00045556
1.3676,-0.0004121
1.3726,-0.0012745
1.3776,-0.002131
1.3826,-0.0029812
1.3876,-0.0038248
1.3926,-0.0046614
1.3976,-0.0054907
1.4026,-0.0063123
1.4076,-0.0071258
1.4126,-0.007931
1.4176,-0.0087275
1.4226,-0.009515
1.4276,-0.010293
1.4326,-0.011061
1.4376,-0.01182
1.4426,-0.012568
1.4476,-0.013305
1.4526,-0.014031
1.4576,-0.014745
1.4626,-0.015448
1.4676,-0.016139
1.4726,-0.016817
1.4776,-0.017483
1.4826,-0.018135
1.4876,-0.018774
1.4926,-0.019399
1.4926,-0.019778


==> Data/Figure05_1/Figure05_1_x.csv <==
1e-12,0
0.005,0.0013403
0.01,0.0026858
0.015,0.0040364
0.02,0.0053922
0.025,0.0067529
0.03,0.0081186
0.035,0.0094891
0.04,0.010864
0.045,0.012244
0.05,0.013629
0.055,0.015018
0.06,0.016412
0.065,0.01781
0.07,0.019212
0.075,0.020618
0.08,0.022029
0.085,0.023444
0.09,0.024862
0.095,0.026285
0.1,0.027711
0.105,0.029142
0.11,0.030576
0.115,0.032013
0.12,0.033454
0.125,0.034898
0.13,0.036346
0.135,0.037797
0.14,0.039252
0.145,0.040709
0.15,0.04217
0.155,0.043633
0.16,0.0451
0.165,0.046569
0.17,0.048041
0.175,0.049515
0.18,0.050992
0.185,0.052472
0.19,0.053954
0.195,0.055439
0.2,0.056926
0.205,0.058416
0.21,0.059908
0.215,0.061402
0.22,0.062898
0.225,0.064397
0.23,0.065899
0.235,0.067402
0.24,0.068908
0.245,0.070416
0.25,0.071927
0.255,0.073439
0.26,0.074954
0.265,0.076471
0.27,0.07799
0.275,0.079511
0.28,0.081035
0.285,0.08256
0.29,0.084088
0.295,0.085618
0.3,0.087151
0.305,0.088686
0.31,0.090223
0.315,0.091762
0.32,0.093304
0.325,0.094849
0.33,0.096396
0.335,0.097945
0.34,0.099497
0.345,0.10105
0.35,0.10261
0.355,0.10417
0.36,0.10573
0.365,0.1073
0.37,0.10887
0.375,0.11044
0.38,0.11201
0.385,0.11359
0.39,0.11517
0.395,0.11676
0.4,0.11834
0.405,0.11993
0.41,0.12153
0.415,0.12312
0.42,0.12472
0.425,0.12633
0.43,0.12794
0.435,0.12955
0.44,0.13116
0.445,0.13278
0.45,0.1344
0.455,0.13603
0.46,0.13766
0.465,0.1393
0.47,0.14093
0.475,0.14258
0.48,0.14422
0.485,0.14588
0.49,0.14753
0.495,0.14919
0.5,0.15086
0.505,0.15252
0.51,0.1542
0.515,0.15588
0.52,0.15756
0.525,0.15924
0.53,0.16094
0.535,0.16263
0.54,0.16433
0.545,0.16604
0.55,0.16775
0.555,0.16946
0.56,0.17118
0.565,0.17291
0.57,0.17464
0.575,0.17637
0.58,0.17811
0.585,0.17985
0.59,0.1816
0.595,0.18335
0.6,0.18511
0.605,0.18687
0.61,0.18864
0.615,0.19041
0.62,0.19218
0.625,0.19396
0.63,0.19575
0.635,0.19754
0.64,0.19933
0.645,0.20113
0.65,0.20293
0.655,0.20473
0.66,0.20654
0.665,0.20836
0.67,0.21017
0.675,0.21199
0.68,0.21382
0.685,0.21565
0.69,0.21748
0.695,0.21931
0.7,0.22115
0.705,0.22299
0.71,0.22484
0.715,0.22668
0.72,0.22853
0.725,0.23039
0.73,0.23224
0.735,0.2341
0.74,0.23596
0.745,0.23782
0.75,0.23968
0.755,0.24155
0.76,0.24342
0.765,0.24528
0.77,0.24715
0.775,0.24902
0.78,0.25089
0.785,0.25276
0.79,0.25463
0.795,0.25651
0.8,0.25838
0.805,0.26025
0.81,0.26212
0.815,0.26399
0.82,0.26586
0.825,0.26772
0.83,0.26959
0.835,0.27146
0.84,0.27332
0.845,0.27518
0.85,0.27704
0.855,0.2789
0.86,0.28076
0.865,0.28261
0.87,0.28446
0.875,0.28631
0.88,0.28815
0.885,0.28999
0.89,0.29183
0.895,0.29366
0.9,0.29549
0.9026,0.29644
0.9076,0.29825
0.9126,0.30005
0.9176,0.30183
0.9226,0.3036
0.9276,0.30537
0.9326,0.30712
0.9376,0.30885
0.9426,0.31058
0.9476,0.3123
0.9526,0.314
0.9576,0.31569
0.9626,0.31738
0.9676,0.31905
0.9726,0.32071
0.9776,0.32235
0.9826,0.32399
0.9876,0.32562
0.9926,0.32723
0.9976,0.32884
1.0026,0.33043
1.0076,0.33201
1.0126,0.33358
1.0176,0.33514
1.0226,0.33669
1.0276,0.33823
1.0326,0.33976
1.0376,0.34127
1.0426,0.34278
1.0476,0.34428
1.0526,0.34577
1.0576,0.34724
1.0626,0.34871
1.0676,0.35017
1.0726,0.35162
1.0776,0.35306
1.0826,0.35449
1.0876,0.35591
1.0926,0.35733
1.0976,0.35873
1.1026,0.36013
1.1076,0.36152
1.1126,0.3629
1.1176,0.36428
1.1226,0.36564
1.1276,0.367
1.1326,0.36835
1.1376,0.36969
1.1426,0.37103
1.1476,0.37236
1.1526,0.37368
1.1576,0.375
1.1626,0.3763
1.1676,0.37761
1.1726,0.3789
1.1776,0.38019
1.1826,0.38147
1.1876,0.38275
1.1926,0.38402
1.1976,0.38529
1.2026,0.38655
1.2076,0.38781
1.2126,0.38906
1.2176,0.3903
1.2226,0.39155
1.2276,0.39278
1.2326,0.39402
1.2376,0.39525
1.2426,0.39647
1.2476,0.3977
1.2526,0.39891
1.2576,0.40013
1.2626,0.40134
1.2676,0.40256
1.2726,0.40376
1.2776,0.40497
1.2826,0.40618
1.2876,0.40738
1.2926,0.40858
1.2976,0.40978
1.3026,0.41099
1.3076,0.41219
1.3126,0.41339
1.3176,0.41459
1.3226,0.41579
1.3276,0.41699
1.3326,0.41819
1.3376,0.4194
1.3426,0.4206
1.3476,0.42181
1.3526,0.42302
1.3576,0.42423
1.3626,0.42545
1.3676,0.42666
1.3726,0.42788
1.3776,0.42911
1.3826,0.43033
1.3876,0.43156
1.3926,0.4328
1.3976,0.43404
1.4026,0.43528
1.4076,0.43653
1.4126,0.43778
1.4176,0.43904
1.4226,0.4403
1.4276,0.44157
1.4326,0.44284
1.4376,0.44412
1.4426,0.44541
1.4476,0.4467
1.4526,0.448
1.4576,0.4493
1.4626,0.45061
1.4676,0.45192
1.4726,0.45325
1.4776,0.45458
1.4826,0.45591
1.4876,0.45726
1.4926,0.45861
1.4926,0.45945


==> Data/Figure05_1/Figure05_1_z.csv <==
1e-12,0.99296
0.005,0.99148
0.01,0.98997
0.015,0.98844
0.02,0.98689
0.025,0.98531
0.03,0.98372
0.035,0.9821
0.04,0.98046
0.045,0.97881
0.05,0.97714
0.055,0.97545
0.06,0.97374
0.065,0.97203
0.07,0.9703
0.075,0.96855
0.08,0.9668
0.085,0.96504
0.09,0.96327
0.095,0.96148
0.1,0.9597
0.105,0.9579
0.11,0.9561
0.115,0.9543
0.12,0.9525
0.125,0.95069
0.13,0.94888
0.135,0.94707
0.14,0.94526
0.145,0.94346
0.15,0.94165
0.155,0.93986
0.16,0.93806
0.165,0.93628
0.17,0.9345
0.175,0.93272
0.18,0.93096
0.185,0.92921
0.19,0.92747
0.195,0.92574
0.2,0.92402
0.205,0.92232
0.21,0.92063
0.215,0.91896
0.22,0.9173
0.225,0.91567
0.23,0.91405
0.235,0.91245
0.24,0.91087
0.245,0.90932
0.25,0.90779
0.255,0.90628
0.26,0.90479
0.265,0.90334
0.27,0.9019
0.275,0.9005
0.28,0.89912
0.285,0.89778
0.29,0.89646
0.295,0.89517
0.3,0.89392
0.305,0.89269
0.31,0.8915
0.315,0.89034
0.32,0.88921
0.325,0.88812
0.33,0.88707
0.335,0.88605
0.34,0.88507
0.345,0.88412
0.35,0.88321
0.355,0.88234
0.36,0.88151
0.365,0.88072
0.37,0.87997
0.375,0.87926
0.38,0.87859
0.385,0.87796
0.39,0.87738
0.395,0.87683
0.4,0.87633
0.405,0.87587
0.41,0.87545
0.415,0.87508
0.42,0.87475
0.425,0.87446
0.43,0.87422
0.435,0.87402
0.44,0.87386
0.445,0.87375
0.45,0.87368
0.455,0.87366
0.46,0.87369
0.465,0.87376
0.47,0.87387
0.475,0.87403
0.48,0.87423
0.485,0.87448
0.49,0.87477
0.495,0.87511
0.5,0.87549
0.505,0.87591
0.51,0.87638
0.515,0.87689
0.52,0.87744
0.525,0.87804
0.53,0.87868
0.535,0.87936
0.54,0.88009
0.545,0.88086
0.55,0.88167
0.555,0.88252
0.56,0.88341
0.565,0.88434
0.57,0.88531
0.575,0.88632
0.58,0.88737
0.585,0.88846
0.59,0.88958
0.595,0.89074
0.6,0.89194
0.605,0.89317
0.61,0.89444
0.615,0.89574
0.62,0.89707
0.625,0.89844
0.63,0.89984
0.635,0.90127
0.64,0.90273
0.645,0.90422
0.65,0.90574
0.655,0.90729
0.66,0.90886
0.665,0.91046
0.67,0.91209
0.675,0.91374
0.68,0.91542
0.685,0.91712
0.69,0.91884
0.695,0.92058
0.7,0.92234
0.705,0.92412
0.71,0.92592
0.715,0.92774
0.72,0.92957
0.725,0.93142
0.73,0.93329
0.735,0.93516
0.74,0.93705
0.745,0.93896
0.75,0.94087
0.755,0.94278
0.76,0.94471
0.765,0.94664
0.77,0.94857
0.775,0.95051
0.78,0.95245
0.785,0.95438
0.79,0.95632
0.795,0.95825
0.8,0.96018
0.805,0.96211
0.81,0.96402
0.815,0.96593
0.82,0.96783
0.825,0.96972
0.83,0.9716
0.835,0.97346
0.84,0.97531
0.845,0.97714
0.85,0.97895
0.855,0.98075
0.86,0.98253
0.865,0.98428
0.87,0.98601
0.875,0.98772
0.88,0.9894
0.885,0.99105
0.89,0.99268
0.895,0.99427
0.9,0.99584
0.9026,0.99664
0.9076,0.99817
0.9126,0.99966
0.9176,1.0011
0.9226,1.0025
0.9276,1.0039
0.9326,1.0052
0.9376,1.0065
0.9426,1.0078
0.9476,1.009
0.9526,1.0102
0.9576,1.0113
0.9626,1.0125
0.9676,1.0135
0.9726,1.0146
0.9776,1.0156
0.9826,1.0166
0.9876,1.0175
0.9926,1.0184
0.9976,1.0193
1.0026,1.0201
1.0076,1.0209
1.0126,1.0217
1.0176,1.0225
1.0226,1.0232
1.0276,1.0239
1.0326,1.0246
1.0376,1.0252
1.0426,1.0258
1.0476,1.0264
1.0526,1.027
1.0576,1.0275
1.0626,1.028
1.0676,1.0285
1.0726,1.029
1.0776,1.0294
1.0826,1.0298
1.0876,1.0302
1.0926,1.0306
1.0976,1.031
1.1026,1.0313
1.1076,1.0317
1.1126,1.032
1.1176,1.0323
1.1226,1.0325
1.1276,1.0328
1.1326,1.033
1.1376,1.0332
1.1426,1.0334
1.1476,1.0336
1.1526,1.0338
1.1576,1.0339
1.1626,1.0341
1.1676,1.0342
1.1726,1.0343
1.1776,1.0344
1.1826,1.0345
1.1876,1.0345
1.1926,1.0345
1.1976,1.0345
1.2026,1.0345
1.2076,1.0345
1.2126,1.0345
1.2176,1.0344
1.2226,1.0343
1.2276,1.0342
1.2326,1.0341
1.2376,1.034
1.2426,1.0338
1.2476,1.0337
1.2526,1.0334
1.2576,1.0332
1.2626,1.033
1.2676,1.0327
1.2726,1.0324
1.2776,1.0321
1.2826,1.0318
1.2876,1.0314
1.2926,1.031
1.2976,1.0306
1.3026,1.0302
1.3076,1.0297
1.3126,1.0293
1.3176,1.0288
1.3226,1.0282
1.3276,1.0277
1.3326,1.0271
1.3376,1.0265
1.3426,1.0258
1.3476,1.0252
1.3526,1.0245
1.3576,1.0238
1.3626,1.023
1.3676,1.0222
1.3726,1.0214
1.3776,1.0206
1.3826,1.0198
1.3876,1.0189
1.3926,1.018
1.3976,1.017
1.4026,1.016
1.4076,1.015
1.4126,1.014
1.4176,1.013
1.4226,1.0119
1.4276,1.0108
1.4326,1.0096
1.4376,1.0085
1.4426,1.0073
1.4476,1.0061
1.4526,1.0048
1.4576,1.0035
1.4626,1.0022
1.4676,1.0009
1.4726,0.99955
1.4776,0.99817
1.4826,0.99677
1.4876,0.99533
1.4926,0.99387
1.4926,0.99296


==> Data/Figure05_2/Figure05_2_dgamma.csv <==
1e-12,-0.097066
0.005,-0.10063
0.01,-0.10425
0.015,-0.1079
0.02,-0.1116
0.025,-0.11534
0.03,-0.11911
0.035,-0.12293
0.04,-0.12678
0.045,-0.13067
0.05,-0.13459
0.055,-0.13855
0.06,-0.14254
0.065,-0.14657
0.07,-0.15063
0.075,-0.15472
0.08,-0.15884
0.085,-0.16299
0.09,-0.16716
0.095,-0.17137
0.1,-0.1756
0.105,-0.17985
0.11,-0.18413
0.115,-0.18843
0.12,-0.19276
0.125,-0.19711
0.13,-0.20148
0.135,-0.20586
0.14,-0.21027
0.145,-0.2147
0.15,-0.21914
0.155,-0.22359
0.16,-0.22807
0.165,-0.23255
0.17,-0.23705
0.175,-0.24157
0.18,-0.24609
0.185,-0.25062
0.19,-0.25516
0.195,-0.25972
0.2,-0.26427
0.205,-0.26884
0.21,-0.27341
0.215,-0.27798
0.22,-0.28255
0.225,-0.28713
0.23,-0.29171
0.235,-0.29628
0.24,-0.30086
0.245,-0.30543
0.25,-0.31
0.255,-0.31456
0.26,-0.31912
0.265,-0.32367
0.27,-0.32821
0.275,-0.33275
0.28,-0.33727
0.285,-0.34178
0.29,-0.34627
0.295,-0.35075
0.3,-0.35521
0.305,-0.35965
0.31,-0.36407
0.315,-0.36847
0.32,-0.37284
0.325,-0.37718
0.33,-0.38149
0.335,-0.38578
0.34,-0.39003
0.345,-0.39424
0.35,-0.39842
0.355,-0.40257
0.36,-0.40667
0.365,-0.41073
0.37,-0.41475
0.375,-0.41873
0.38,-0.42266
0.385,-0.42653
0.39,-0.43036
0.395,-0.43414
0.4,-0.43786
0.405,-0.44153
0.41,-0.44514
0.415,-0.44869
0.42,-0.45218
0.425,-0.4556
0.43,-0.45896
0.435,-0.46226
0.44,-0.46548
0.445,-0.46864
0.45,-0.47172
0.455,-0.47473
0.46,-0.47766
0.465,-0.48052
0.47,-0.4833
0.475,-0.486
0.48,-0.48862
0.485,-0.49116
0.49,-0.49362
0.495,-0.496
0.5,-0.49829
0.505,-0.5005
0.51,-0.50262
0.515,-0.50466
0.52,-0.50661
0.525,-0.50847
0.53,-0.51024
0.535,-0.51192
0.54,-0.51351
0.545,-0.515
0.55,-0.5164
0.555,-0.51771
0.56,-0.51892
0.565,-0.52004
0.57,-0.52107
0.575,-0.522
0.58,-0.52284
0.585,-0.52358
0.59,-0.52423
0.595,-0.52479
0.6,-0.52525
0.605,-0.52562
0.61,-0.52589
0.615,-0.52607
0.62,-0.52615
0.625,-0.52614
0.63,-0.52603
0.635,-0.52583
0.64,-0.52554
0.645,-0.52515
0.65,-0.52467
0.655,-0.5241
0.66,-0.52345
0.665,-0.52271
0.67,-0.52188
0.675,-0.52097
0.68,-0.51998
0.685,-0.51891
0.69,-0.51777
0.695,-0.51654
0.7,-0.51524
0.705,-0.51387
0.71,-0.51242
0.715,-0.51091
0.72,-0.50932
0.725,-0.50767
0.73,-0.50595
0.735,-0.50417
0.74,-0.50232
0.745,-0.50041
0.75,-0.49844
0.755,-0.4964
0.76,-0.49429
0.765,-0.49213
0.77,-0.48991
0.775,-0.48762
0.78,-0.48527
0.785,-0.48287
0.79,-0.4804
0.795,-0.47788
0.8,-0.4753
0.805,-0.47266
0.81,-0.46996
0.815,-0.46721
0.82,-0.4644
0.825,-0.46154
0.83,-0.45862
0.835,-0.45565
0.84,-0.45263
0.845,-0.44955
0.85,-0.44643
0.855,-0.44325
0.86,-0.44001
0.865,-0.43673
0.87,-0.4334
0.875,-0.43002
0.88,-0.4266
0.885,-0.42312
0.89,-0.4196
0.895,-0.41603
0.9,-0.41241
0.9026,-0.41051
0.9076,-0.39175
0.9126,-0.37245
0.9176,-0.35262
0.9226,-0.33231
0.9276,-0.31155
0.9326,-0.29035
0.9376,-0.26875
0.9426,-0.24678
0.9476,-0.22446
0.9526,-0.20183
0.9576,-0.17891
0.9626,-0.15574
0.9676,-0.13234
0.9726,-0.10873
0.9776,-0.084961
0.9826,-0.061044
0.9876,-0.037014
0.9926,-0.012899
0.9976,0.011272
1.0026,0.035471
1.0076,0.059669
1.0126,0.083836
1.0176,0.10795
1.0226,0.13197
1.0276,0.15588
1.0326,0.17968
1.0376,0.20336
1.0426,0.22691
1.0476,0.25034
1.0526,0.27362
1.0576,0.29677
1.0626,0.31977
1.0676,0.34263
1.0726,0.36532
1.0776,0.38786
1.0826,0.41023
1.0876,0.43242
1.0926,0.45443
1.0976,0.47624
1.1026,0.49784
1.1076,0.51922
1.1126,0.54036
1.1176,0.56125
1.1226,0.58189
1.1276,0.60225
1.1326,0.62232
1.1376,0.6421
1.1426,0.66157
1.1476,0.68071
1.1526,0.69952
1.1576,0.71798
1.1626,0.73607
1.1676,0.75378
1.1726,0.7711
1.1776,0.788
1.1826,0.80448
1.1876,0.82052
1.1926,0.83611
1.1976,0.85124
1.2026,0.86588
1.2076,0.88003
1.2126,0.89366
1.2176,0.90678
1.2226,0.91936
1.2276,0.9314
1.2326,0.94287
1.2376,0.95378
1.2426,0.96409
1.2476,0.97381
1.2526,0.98291
1.2576,0.99139
1.2626,0.99923
1.2676,1.0064
1.2726,1.013
1.2776,1.0189
1.2826,1.0241
1.2876,1.0287
1.2926,1.0326
1.2976,1.0359
1.3026,1.0384
1.3076,1.0403
1.3126,1.0415
1.3176,1.0421
1.3226,1.0419
1.3276,1.041
1.3326,1.0395
1.3376,1.0373
1.3426,1.0345
1.3476,1.0309
1.3526,1.0268
1.3576,1.022
1.3626,1.0165
1.3676,1.0104
1.3726,1.0037
1.3776,0.99633
1.3826,0.98837
1.3876,0.97982
1.3926,0.97069
1.3976,0.96101
1.4026,0.9508
1.4076,0.94007
1.4126,0.92885
1.4176,0.91716
1.4226,0.90501
1.4276,0.89243
1.4326,0.87943
1.4376,0.86604
1.4426,0.85228
1.4476,0.83817
1.4526,0.82372
1.4576,0.80896
1.4626,0.79391
1.4676,0.77858
1.4726,0.763
1.4776,0.74719
1.4826,0.73116
1.4876,0.71495
1.4926,0.69856
1.4926,-0.097066


==> Data/Figure05_2/Figure05_2_dl.csv <==
1e-12,-0.33131
0.005,-0.33598
0.01,-0.34049
0.015,-0.34481
0.02,-0.34896
0.025,-0.35292
0.03,-0.35671
0.035,-0.36031
0.04,-0.36373
0.045,-0.36696
0.05,-0.37001
0.055,-0.37287
0.06,-0.37554
0.065,-0.37802
0.07,-0.38031
0.075,-0.38241
0.08,-0.38432
0.085,-0.38603
0.09,-0.38755
0.095,-0.38887
0.1,-0.39
0.105,-0.39092
0.11,-0.39165
0.115,-0.39217
0.12,-0.3925
0.125,-0.39262
0.13,-0.39253
0.135,-0.39224
0.14,-0.39174
0.145,-0.39104
0.15,-0.39013
0.155,-0.389
0.16,-0.38767
0.165,-0.38612
0.17,-0.38436
0.175,-0.38238
0.18,-0.38019
0.185,-0.37778
0.19,-0.37516
0.195,-0.37232
0.2,-0.36927
0.205,-0.36602
0.21,-0.36256
0.215,-0.3589
0.22,-0.35504
0.225,-0.35098
0.23,-0.34672
0.235,-0.34227
0.24,-0.33763
0.245,-0.3328
0.25,-0.32779
0.255,-0.32259
0.26,-0.31721
0.265,-0.31165
0.27,-0.30592
0.275,-0.30001
0.28,-0.29393
0.285,-0.28769
0.29,-0.28128
0.295,-0.27471
0.3,-0.26799
0.305,-0.26111
0.31,-0.25409
0.315,-0.24693
0.32,-0.23962
0.325,-0.23217
0.33,-0.22459
0.335,-0.21688
0.34,-0.20905
0.345,-0.20109
0.35,-0.19302
0.355,-0.18483
0.36,-0.17652
0.365,-0.16811
0.37,-0.1596
0.375,-0.15099
0.38,-0.14228
0.385,-0.13349
0.39,-0.12461
0.395,-0.11566
0.4,-0.10663
0.405,-0.097532
0.41,-0.088371
0.415,-0.07915
0.42,-0.069875
0.425,-0.060551
0.43,-0.051183
0.435,-0.041775
0.44,-0.032333
0.445,-0.022861
0.45,-0.013364
0.455,-0.0038479
0.46,0.0056832
0.465,0.015224
0.47,0.024769
0.475,0.034313
0.48,0.043851
0.485,0.053377
0.49,0.062887
0.495,0.072375
0.5,0.081837
0.505,0.091266
0.51,0.10066
0.515,0.11001
0.52,0.11931
0.525,0.12856
0.53,0.13775
0.535,0.14687
0.54,0.15593
0.545,0.16492
0.55,0.17382
0.555,0.18265
0.56,0.19138
0.565,0.20002
0.57,0.20857
0.575,0.21702
0.58,0.22535
0.585,0.23358
0.59,0.2417
0.595,0.24969
0.6,0.25756
0.605,0.2653
0.61,0.27291
0.615,0.28038
0.62,0.28771
0.625,0.29489
0.63,0.30192
0.635,0.3088
0.64,0.31551
0.645,0.32207
0.65,0.32845
0.655,0.33467
0.66,0.34071
0.665,0.34657
0.67,0.35226
0.675,0.35776
0.68,0.36307
0.685,0.3682
0.69,0.37313
0.695,0.37786
0.7,0.38239
0.705,0.38671
0.71,0.39083
0.715,0.39474
0.72,0.39843
0.725,0.40191
0.73,0.40516
0.735,0.40819
0.74,0.41099
0.745,0.41355
0.75,0.41589
0.755,0.41798
0.76,0.41983
0.765,0.42144
0.77,0.4228
0.775,0.42391
0.78,0.42476
0.785,0.42535
0.79,0.42569
0.795,0.42575
0.8,0.42555
0.805,0.42508
0.81,0.42433
0.815,0.4233
0.82,0.42199
0.825,0.42039
0.83,0.41851
0.835,0.41633
0.84,0.41386
0.845,0.41109
0.85,0.40802
0.855,0.40464
0.86,0.40095
0.865,0.39695
0.87,0.39263
0.875,0.388
0.88,0.38304
0.885,0.37776
0.89,0.37215
0.895,0.3662
0.9,0.35992
0.9026,0.35653
0.9076,0.33363
0.9126,0.30995
0.9176,0.28561
0.9226,0.26072
0.9276,0.2354
0.9326,0.20976
0.9376,0.18391
0.9426,0.15796
0.9476,0.13204
0.9526,0.10626
0.9576,0.080724
0.9626,0.055551
0.9676,0.030855
0.9726,0.00675
0.9776,-0.01665
0.9826,-0.039232
0.9876,-0.060881
0.9926,-0.081484
0.9976,-0.10093
1.0026,-0.11909
1.0076,-0.13587
1.0126,-0.15115
1.0176,-0.16481
1.0226,-0.17675
1.0276,-0.1869
1.0326,-0.19532
1.0376,-0.20207
1.0426,-0.20723
1.0476,-0.21085
1.0526,-0.213
1.0576,-0.21374
1.0626,-0.21314
1.0676,-0.21127
1.0726,-0.20818
1.0776,-0.20395
1.0826,-0.19864
1.0876,-0.19231
1.0926,-0.18505
1.0976,-0.17692
1.1026,-0.168
1.1076,-0.15837
1.1126,-0.1481
1.1176,-0.13726
1.1226,-0.12594
1.1276,-0.1142
1.1326,-0.10211
1.1376,-0.089766
1.1426,-0.077227
1.1476,-0.064563
1.1526,-0.051833
1.1576,-0.039095
1.1626,-0.026408
1.1676,-0.013832
1.1726,-0.0014243
1.1776,0.010755
1.1826,0.022647
1.1876,0.034194
1.1926,0.045336
1.1976,0.056015
1.2026,0.066174
1.2076,0.07578
1.2126,0.084816
1.2176,0.093263
1.2226,0.1011
1.2276,0.10832
1.2326,0.1149
1.2376,0.12081
1.2426,0.12605
1.2476,0.13059
1.2526,0.13442
1.2576,0.13751
1.2626,0.13986
1.2676,0.14147
1.2726,0.14236
1.2776,0.14254
1.2826,0.14202
1.2876,0.14083
1.2926,0.13898
1.2976,0.13648
1.3026,0.13335
1.3076,0.12961
1.3126,0.12527
1.3176,0.12034
1.3226,0.11485
1.3276,0.10882
1.3326,0.10228
1.3376,0.095266
1.3426,0.0878
1.3476,0.079915
1.3526,0.07164
1.3576,0.063007
1.3626,0.054043
1.3676,0.044781
1.3726,0.035248
1.3776,0.025476
1.3826,0.0155
1.3876,0.0053725
1.3926,-0.0048498
1.3976,-0.015111
1.4026,-0.025355
1.4076,-0.035525
1.4126,-0.045566
1.4176,-0.055422
1.4226,-0.065036
1.4276,-0.074352
1.4326,-0.083314
1.4376,-0.091866
1.4426,-0.099951
1.4476,-0.10751
1.4526,-0.1145
1.4576,-0.12085
1.4626,-0.12651
1.4676,-0.13142
1.4726,-0.13553
1.4776,-0.13879
1.4826,-0.14112
1.4876,-0.14249
1.4926,-0.14283
1.4926,-0.33131


==> Data/Figure05_2/Figure05_2_dphi.csv <==
1e-12,-0.1233
0.005,-0.12082
0.01,-0.11832
0.015,-0.11581
0.02,-0.11329
0.025,-0.11076
0.03,-0.10821
0.035,-0.10566
0.04,-0.10311
0.045,-0.10054
0.05,-0.097963
0.055,-0.09538
0.06,-0.09279
0.065,-0.090193
0.07,-0.08759
0.075,-0.08498
0.08,-0.082366
0.085,-0.079746
0.09,-0.077121
0.095,-0.074493
0.1,-0.07186
0.105,-0.069225
0.11,-0.066586
0.115,-0.063945
0.12,-0.061301
0.125,-0.058656
0.13,-0.05601
0.135,-0.053363
0.14,-0.050716
0.145,-0.048069
0.15,-0.045422
0.155,-0.042776
0.16,-0.040131
0.165,-0.037489
0.17,-0.034848
0.175,-0.03221
0.18,-0.029575
0.185,-0.026944
0.19,-0.024316
0.195,-0.021692
0.2,-0.019073
0.205,-0.016457
0.21,-0.013846
0.215,-0.01124
0.22,-0.0086383
0.225,-0.0060418
0.23,-0.0034504
0.235,-0.00086443
0.24,0.001716
0.245,0.0042906
0.25,0.0068593
0.255,0.0094219
0.26,0.011978
0.265,0.014528
0.27,0.017071
0.275,0.019607
0.28,0.022136
0.285,0.024657
0.29,0.027169
0.295,0.029673
0.3,0.032168
0.305,0.034653
0.31,0.037127
0.315,0.039591
0.32,0.042043
0.325,0.044484
0.33,0.046912
0.335,0.049327
0.34,0.05173
0.345,0.054118
0.35,0.056492
0.355,0.058852
0.36,0.061196
0.365,0.063524
0.37,0.065836
0.375,0.068131
0.38,0.070409
0.385,0.072668
0.39,0.074908
0.395,0.077128
0.4,0.079328
0.405,0.081507
0.41,0.083664
0.415,0.085799
0.42,0.087911
0.425,0.09
0.43,0.092064
0.435,0.094103
0.44,0.096116
0.445,0.098103
0.45,0.10006
0.455,0.102
0.46,0.1039
0.465,0.10578
0.47,0.10762
0.475,0.10944
0.48,0.11122
0.485,0.11298
0.49,0.1147
0.495,0.11638
0.5,0.11804
0.505,0.11966
0.51,0.12124
0.515,0.12279
0.52,0.1243
0.525,0.12578
0.53,0.12722
0.535,0.12862
0.54,0.12998
0.545,0.1313
0.55,0.13258
0.555,0.13382
0.56,0.13502
0.565,0.13618
0.57,0.13729
0.575,0.13836
0.58,0.13939
0.585,0.14037
0.59,0.1413
0.595,0.14219
0.6,0.14304
0.605,0.14383
0.61,0.14458
0.615,0.14528
0.62,0.14593
0.625,0.14653
0.63,0.14708
0.635,0.14758
0.64,0.14803
0.645,0.14843
0.65,0.14877
0.655,0.14907
0.66,0.14931
0.665,0.14951
0.67,0.14966
0.675,0.14975
0.68,0.1498
0.685,0.1498
0.69,0.14975
0.695,0.14965
0.7,0.1495
0.705,0.1493
0.71,0.14906
0.715,0.14877
0.72,0.14843
0.725,0.14804
0.73,0.14761
0.735,0.14712
0.74,0.14659
0.745,0.14602
0.75,0.14539
0.755,0.14471
0.76,0.14399
0.765,0.14321
0.77,0.14238
0.775,0.14151
0.78,0.14058
0.785,0.1396
0.79,0.13857
0.795,0.13749
0.8,0.13635
0.805,0.13517
0.81,0.13393
0.815,0.13263
0.82,0.13128
0.825,0.12988
0.83,0.12843
0.835,0.12691
0.84,0.12535
0.845,0.12373
0.85,0.12205
0.855,0.12031
0.86,0.11852
0.865,0.11668
0.87,0.11477
0.875,0.11281
0.88,0.11079
0.885,0.10871
0.89,0.10657
0.895,0.10438
0.9,0.10212
0.9026,0.10092
0.9076,0.097135
0.9126,0.093246
0.9176,0.089264
0.9226,0.085194
0.9276,0.08104
0.9326,0.076808
0.9376,0.072503
0.9426,0.068129
0.9476,0.063693
0.9526,0.059199
0.9576,0.054651
0.9626,0.050057
0.9676,0.045419
0.9726,0.040744
0.9776,0.036036
0.9826,0.031301
0.9876,0.026543
0.9926,0.021769
0.9976,0.016982
1.0026,0.012188
1.0076,0.0073917
1.0126,0.0025988
1.0176,-0.0021859
1.0226,-0.0069574
1.0276,-0.011712
1.0326,-0.016446
1.0376,-0.02116
1.0426,-0.025849
1.0476,-0.030514
1.0526,-0.035151
1.0576,-0.039759
1.0626,-0.044335
1.0676,-0.048878
1.0726,-0.053385
1.0776,-0.057855
1.0826,-0.062286
1.0876,-0.066675
1.0926,-0.071019
1.0976,-0.075316
1.1026,-0.079561
1.1076,-0.083751
1.1126,-0.087884
1.1176,-0.091957
1.1226,-0.095966
1.1276,-0.099908
1.1326,-0.10378
1.1376,-0.10758
1.1426,-0.1113
1.1476,-0.11495
1.1526,-0.11851
1.1576,-0.12199
1.1626,-0.12538
1.1676,-0.12869
1.1726,-0.1319
1.1776,-0.13503
1.1826,-0.13805
1.1876,-0.14098
1.1926,-0.14381
1.1976,-0.14654
1.2026,-0.14917
1.2076,-0.15168
1.2126,-0.15409
1.2176,-0.1564
1.2226,-0.15859
1.2276,-0.16068
1.2326,-0.16265
1.2376,-0.16451
1.2426,-0.16626
1.2476,-0.16789
1.2526,-0.16941
1.2576,-0.17081
1.2626,-0.17209
1.2676,-0.17326
1.2726,-0.17431
1.2776,-0.17524
1.2826,-0.17606
1.2876,-0.17676
1.2926,-0.17735
1.2976,-0.17783
1.3026,-0.17819
1.3076,-0.17844
1.3126,-0.17858
1.3176,-0.17861
1.3226,-0.17853
1.3276,-0.17834
1.3326,-0.17804
1.3376,-0.17763
1.3426,-0.17713
1.3476,-0.17652
1.3526,-0.17581
1.3576,-0.175
1.3626,-0.1741
1.3676,-0.1731
1.3726,-0.17201
1.3776,-0.17083
1.3826,-0.16955
1.3876,-0.1682
1.3926,-0.16675
1.3976,-0.16523
1.4026,-0.16363
1.4076,-0.16196
1.4126,-0.16021
1.4176,-0.15839
1.4226,-0.15651
1.4276,-0.15457
1.4326,-0.15256
1.4376,-0.1505
1.4426,-0.14838
1.4476,-0.14621
1.4526,-0.144
1.4576,-0.14173
1.4626,-0.13943
1.4676,-0.13708
1.4726,-0.1347
1.4776,-0.13228
1.4826,-0.12984
1.4876,-0.12736
1.4926,-0.12486
1.4926,-0.1233


==> Data/Figure05_2/Figure05_2_dx.csv <==
1e-12,0.26738
0.005,0.26847
0.01,0.26954
0.015,0.27059
0.02,0.27162
0.025,0.27263
0.03,0.27362
0.035,0.27459
0.04,0.27555
0.045,0.27648
0.05,0.2774
0.055,0.2783
0.06,0.27918
0.065,0.28005
0.07,0.28089
0.075,0.28172
0.08,0.28254
0.085,0.28334
0.09,0.28412
0.095,0.28488
0.1,0.28563
0.105,0.28637
0.11,0.28709
0.115,0.28779
0.12,0.28848
0.125,0.28916
0.13,0.28982
0.135,0.29046
0.14,0.2911
0.145,0.29172
0.15,0.29232
0.155,0.29292
0.16,0.2935
0.165,0.29406
0.17,0.29462
0.175,0.29516
0.18,0.29569
0.185,0.29621
0.19,0.29672
0.195,0.29722
0.2,0.29771
0.205,0.29819
0.21,0.29866
0.215,0.29913
0.22,0.29959
0.225,0.30004
0.23,0.30049
0.235,0.30094
0.24,0.30138
0.245,0.30182
0.25,0.30226
0.255,0.30269
0.26,0.30313
0.265,0.30357
0.27,0.30401
0.275,0.30445
0.28,0.3049
0.285,0.30535
0.29,0.3058
0.295,0.30626
0.3,0.30672
0.305,0.30719
0.31,0.30766
0.315,0.30814
0.32,0.30863
0.325,0.30912
0.33,0.30962
0.335,0.31013
0.34,0.31065
0.345,0.31118
0.35,0.31172
0.355,0.31227
0.36,0.31283
0.365,0.3134
0.37,0.31398
0.375,0.31457
0.38,0.31518
0.385,0.31579
0.39,0.31642
0.395,0.31706
0.4,0.31771
0.405,0.31838
0.41,0.31905
0.415,0.31974
0.42,0.32044
0.425,0.32115
0.43,0.32188
0.435,0.32262
0.44,0.32337
0.445,0.32413
0.45,0.3249
0.455,0.32569
0.46,0.32649
0.465,0.3273
0.47,0.32812
0.475,0.32896
0.48,0.3298
0.485,0.33066
0.49,0.33152
0.495,0.33239
0.5,0.33328
0.505,0.33416
0.51,0.33506
0.515,0.33597
0.52,0.33688
0.525,0.3378
0.53,0.33872
0.535,0.33965
0.54,0.34058
0.545,0.34152
0.55,0.34246
0.555,0.34341
0.56,0.34435
0.565,0.3453
0.57,0.34625
0.575,0.34719
0.58,0.34814
0.585,0.34908
0.59,0.35002
0.595,0.35095
0.6,0.35188
0.605,0.3528
0.61,0.35371
0.615,0.35462
0.62,0.35552
0.625,0.3564
0.63,0.35728
0.635,0.35814
0.64,0.359
0.645,0.35983
0.65,0.36066
0.655,0.36146
0.66,0.36226
0.665,0.36303
0.67,0.36379
0.675,0.36453
0.68,0.36525
0.685,0.36595
0.69,0.36663
0.695,0.36729
0.7,0.36793
0.705,0.36854
0.71,0.36913
0.715,0.36969
0.72,0.37023
0.725,0.37075
0.73,0.37123
0.735,0.37169
0.74,0.37211
0.745,0.37251
0.75,0.37287
0.755,0.3732
0.76,0.37349
0.765,0.37375
0.77,0.37397
0.775,0.37415
0.78,0.37429
0.785,0.37439
0.79,0.37444
0.795,0.37445
0.8,0.37441
0.805,0.37433
0.81,0.3742
0.815,0.37402
0.82,0.37378
0.825,0.3735
0.83,0.37316
0.835,0.37277
0.84,0.37231
0.845,0.37181
0.85,0.37124
0.855,0.37061
0.86,0.36992
0.865,0.36917
0.87,0.36836
0.875,0.36747
0.88,0.36653
0.885,0.36551
0.89,0.36442
0.895,0.36327
0.9,0.36204
0.9026,0.36137
0.9076,0.35944
0.9126,0.35746
0.9176,0.35543
0.9226,0.35336
0.9276,0.35125
0.9326,0.3491
0.9376,0.34692
0.9426,0.34471
0.9476,0.34248
0.9526,0.34023
0.9576,0.33796
0.9626,0.33567
0.9676,0.33338
0.9726,0.33108
0.9776,0.32879
0.9826,0.32649
0.9876,0.3242
0.9926,0.32192
0.9976,0.31965
1.0026,0.3174
1.0076,0.31517
1.0126,0.31297
1.0176,0.31079
1.0226,0.30865
1.0276,0.30655
1.0326,0.30447
1.0376,0.30244
1.0426,0.30043
1.0476,0.29846
1.0526,0.29652
1.0576,0.29461
1.0626,0.29274
1.0676,0.29089
1.0726,0.28907
1.0776,0.28728
1.0826,0.28551
1.0876,0.28378
1.0926,0.28207
1.0976,0.28039
1.1026,0.27873
1.1076,0.27711
1.1126,0.27551
1.1176,0.27393
1.1226,0.27239
1.1276,0.27087
1.1326,0.26939
1.1376,0.26793
1.1426,0.26649
1.1476,0.26509
1.1526,0.26371
1.1576,0.26237
1.1626,0.26105
1.1676,0.25977
1.1726,0.25852
1.1776,0.2573
1.1826,0.25612
1.1876,0.25497
1.1926,0.25385
1.1976,0.25277
1.2026,0.25173
1.2076,0.25072
1.2126,0.24976
1.2176,0.24883
1.2226,0.24794
1.2276,0.2471
1.2326,0.2463
1.2376,0.24554
1.2426,0.24482
1.2476,0.24416
1.2526,0.24354
1.2576,0.24297
1.2626,0.24245
1.2676,0.24198
1.2726,0.24156
1.2776,0.24119
1.2826,0.24088
1.2876,0.24061
1.2926,0.2404
1.2976,0.24024
1.3026,0.24013
1.3076,0.24008
1.3126,0.24009
1.3176,0.24014
1.3226,0.24025
1.3276,0.24042
1.3326,0.24064
1.3376,0.24092
1.3426,0.24125
1.3476,0.24163
1.3526,0.24206
1.3576,0.24255
1.3626,0.24308
1.3676,0.24367
1.3726,0.24431
1.3776,0.245
1.3826,0.24574
1.3876,0.24652
1.3926,0.24735
1.3976,0.24822
1.4026,0.24914
1.4076,0.25009
1.4126,0.25108
1.4176,0.2521
1.4226,0.25315
1.4276,0.25424
1.4326,0.25535
1.4376,0.25649
1.4426,0.25765
1.4476,0.25883
1.4526,0.26003
1.4576,0.26124
1.4626,0.26247
1.4676,0.26372
1.4726,0.26497
1.4776,0.26623
1.4826,0.2675
1.4876,0.26877
1.4926,0.27004
1.4926,0.26738


==> Data/Figure05_2/Figure05_2_dz.csv <==
1e-12,-0.2953
0.005,-0.30012
0.01,-0.30476
0.015,-0.30923
0.02,-0.31352
0.025,-0.31764
0.03,-0.32158
0.035,-0.32534
0.04,-0.32892
0.045,-0.33232
0.05,-0.33554
0.055,-0.33858
0.06,-0.34143
0.065,-0.34409
0.07,-0.34657
0.075,-0.34886
0.08,-0.35096
0.085,-0.35287
0.09,-0.35459
0.095,-0.35612
0.1,-0.35746
0.105,-0.3586
0.11,-0.35955
0.115,-0.3603
0.12,-0.36085
0.125,-0.3612
0.13,-0.36136
0.135,-0.36131
0.14,-0.36106
0.145,-0.36061
0.15,-0.35995
0.155,-0.35909
0.16,-0.35803
0.165,-0.35675
0.17,-0.35527
0.175,-0.35357
0.18,-0.35167
0.185,-0.34956
0.19,-0.34723
0.195,-0.3447
0.2,-0.34196
0.205,-0.33902
0.21,-0.33588
0.215,-0.33255
0.22,-0.32901
0.225,-0.32529
0.23,-0.32138
0.235,-0.31727
0.24,-0.31298
0.245,-0.30851
0.25,-0.30386
0.255,-0.29903
0.26,-0.29403
0.265,-0.28885
0.27,-0.2835
0.275,-0.27799
0.28,-0.27231
0.285,-0.26646
0.29,-0.26046
0.295,-0.25431
0.3,-0.24801
0.305,-0.24156
0.31,-0.23497
0.315,-0.22824
0.32,-0.22137
0.325,-0.21437
0.33,-0.20725
0.335,-0.2
0.34,-0.19263
0.345,-0.18514
0.35,-0.17754
0.355,-0.16984
0.36,-0.16202
0.365,-0.15411
0.37,-0.14609
0.375,-0.13799
0.38,-0.1298
0.385,-0.12152
0.39,-0.11317
0.395,-0.10474
0.4,-0.096246
0.405,-0.087689
0.41,-0.079073
0.415,-0.070403
0.42,-0.061685
0.425,-0.052923
0.43,-0.044123
0.435,-0.035288
0.44,-0.026424
0.445,-0.017535
0.45,-0.008627
0.455,0.00029575
0.46,0.0092281
0.465,0.018165
0.47,0.027101
0.475,0.036032
0.48,0.044952
0.485,0.053857
0.49,0.06274
0.495,0.071598
0.5,0.080424
0.505,0.089215
0.51,0.097964
0.515,0.10667
0.52,0.11532
0.525,0.12391
0.53,0.13245
0.535,0.14092
0.54,0.14931
0.545,0.15763
0.55,0.16587
0.555,0.17402
0.56,0.18208
0.565,0.19005
0.57,0.19792
0.575,0.20568
0.58,0.21334
0.585,0.22089
0.59,0.22832
0.595,0.23563
0.6,0.24282
0.605,0.24987
0.61,0.2568
0.615,0.26358
0.62,0.27023
0.625,0.27672
0.63,0.28307
0.635,0.28926
0.64,0.29529
0.645,0.30116
0.65,0.30686
0.655,0.3124
0.66,0.31776
0.665,0.32295
0.67,0.32796
0.675,0.33279
0.68,0.33743
0.685,0.34189
0.69,0.34615
0.695,0.35022
0.7,0.3541
0.705,0.35777
0.71,0.36123
0.715,0.36449
0.72,0.36754
0.725,0.37037
0.73,0.37299
0.735,0.37539
0.74,0.37756
0.745,0.3795
0.75,0.38122
0.755,0.3827
0.76,0.38395
0.765,0.38495
0.77,0.38572
0.775,0.38624
0.78,0.3865
0.785,0.38652
0.79,0.38628
0.795,0.38578
0.8,0.38502
0.805,0.384
0.81,0.38271
0.815,0.38114
0.82,0.3793
0.825,0.37719
0.83,0.37479
0.835,0.37211
0.84,0.36914
0.845,0.36588
0.85,0.36233
0.855,0.35848
0.86,0.35433
0.865,0.34988
0.87,0.34512
0.875,0.34005
0.88,0.33467
0.885,0.32898
0.89,0.32296
0.895,0.31662
0.9,0.30996
0.9026,0.30637
0.9076,0.29939
0.9126,0.29234
0.9176,0.28523
0.9226,0.27806
0.9276,0.27086
0.9326,0.26362
0.9376,0.25637
0.9426,0.24911
0.9476,0.24186
0.9526,0.23462
0.9576,0.22741
0.9626,0.22024
0.9676,0.21311
0.9726,0.20605
0.9776,0.19905
0.9826,0.19214
0.9876,0.18533
0.9926,0.17861
0.9976,0.17201
1.0026,0.16554
1.0076,0.15921
1.0126,0.15302
1.0176,0.147
1.0226,0.14114
1.0276,0.13546
1.0326,0.12996
1.0376,0.12461
1.0426,0.11943
1.0476,0.1144
1.0526,0.10951
1.0576,0.10477
1.0626,0.10015
1.0676,0.095665
1.0726,0.0913
1.0776,0.087048
1.0826,0.082905
1.0876,0.078864
1.0926,0.074916
1.0976,0.071055
1.1026,0.067273
1.1076,0.063563
1.1126,0.059917
1.1176,0.056328
1.1226,0.052789
1.1276,0.049291
1.1326,0.045829
1.1376,0.042393
1.1426,0.038978
1.1476,0.035576
1.1526,0.032181
1.1576,0.028788
1.1626,0.02539
1.1676,0.021983
1.1726,0.018559
1.1776,0.015114
1.1826,0.011641
1.1876,0.0081348
1.1926,0.0045892
1.1976,0.00099831
1.2026,-0.0026433
1.2076,-0.006339
1.2126,-0.01009
1.2176,-0.013899
1.2226,-0.017768
1.2276,-0.021697
1.2326,-0.025689
1.2376,-0.029746
1.2426,-0.033869
1.2476,-0.03806
1.2526,-0.042321
1.2576,-0.046654
1.2626,-0.05106
1.2676,-0.055538
1.2726,-0.060086
1.2776,-0.064704
1.2826,-0.06939
1.2876,-0.074142
1.2926,-0.078959
1.2976,-0.083838
1.3026,-0.088779
1.3076,-0.09378
1.3126,-0.09884
1.3176,-0.10396
1.3226,-0.10913
1.3276,-0.11435
1.3326,-0.11963
1.3376,-0.12495
1.3426,-0.13031
1.3476,-0.13571
1.3526,-0.14116
1.3576,-0.14663
1.3626,-0.15214
1.3676,-0.15768
1.3726,-0.16325
1.3776,-0.16883
1.3826,-0.17444
1.3876,-0.18006
1.3926,-0.1857
1.3976,-0.19133
1.4026,-0.19697
1.4076,-0.20259
1.4126,-0.20821
1.4176,-0.21381
1.4226,-0.21938
1.4276,-0.22492
1.4326,-0.23044
1.4376,-0.23591
1.4426,-0.24134
1.4476,-0.24671
1.4526,-0.25203
1.4576,-0.25729
1.4626,-0.26249
1.4676,-0.26761
1.4726,-0.27265
1.4776,-0.27762
1.4826,-0.28249
1.4876,-0.28727
1.4926,-0.29195
1.4926,-0.2953


==> Data/Figure05_3/Figure05_3_ugamma.csv <==
1e-12,-0.042478
0.09026,-0.065831
0.18052,-0.085517
0.27078,-0.10623
0.36104,-0.12253
0.4513,-0.12832
0.54156,-0.11985
0.63182,-0.098052
0.72208,-0.068259
0.81234,-0.063897
0.9026,0.12996
0.9619,0.17382
1.0212,0.17889
1.0805,0.17028
1.1398,0.14382
1.1991,0.10146
1.2584,0.052334
1.3178,0.0084945
1.3771,-0.020375
1.4364,-0.031882
1.4957,-0.042478


==> Data/Figure05_3/Figure05_3_ul.csv <==
1e-12,-0.25578
0.09026,-0.35511
0.18052,-0.34688
0.27078,-0.27306
0.36104,-0.1414
0.4513,0.028673
0.54156,0.20862
0.63182,0.36542
0.72208,0.46754
0.81234,0.31326
0.9026,0.062585
0.9619,-0.028672
1.0212,-0.033464
1.0805,-0.022826
1.1398,0.0068707
1.1991,0.04624
1.2584,0.070888
1.3178,0.051028
1.3771,-0.025898
1.4364,-0.12962
1.4957,-0.25578


==> Data/Figure05_4/Figure05_4_cost.csv <==
0.0048707,9.4408e-05
0.014186,0.00039521
0.02319,0.00094771
0.032042,0.0017425
0.040837,0.0027765
0.049641,0.0040509
0.050192,0.0041386
0.059061,0.0056724
0.059618,0.0057766
0.068599,0.007577
0.069165,0.0076981
0.078298,0.0097744
0.078874,0.009913
0.08819,0.012276
0.088778,0.012432
0.098299,0.015092
0.098901,0.015268
0.10864,0.018233
0.10925,0.018428
0.1192,0.021704
0.11983,0.021918
0.12997,0.025505
0.13061,0.025739
0.14091,0.02963
0.15132,0.033798
0.15197,0.034067
0.16246,0.038514
0.16312,0.0388
0.17364,0.043509
0.1743,0.043811
0.18482,0.048764
0.19531,0.053933
0.20575,0.059304
0.21613,0.064867
0.21677,0.065221
0.22707,0.070977
0.22771,0.071343
0.23793,0.077284
0.23857,0.077661
0.24869,0.08378
0.24932,0.084168
0.25936,0.090459
0.25999,0.090857
0.26994,0.097316
0.27056,0.097725
0.28042,0.10435
0.29021,0.11112
0.29992,0.11804
0.30955,0.12511
0.31912,0.13232
0.32862,0.13968
0.33806,0.14718
0.34743,0.15482
0.35674,0.1626
0.366,0.17052
0.3752,0.17858
0.38435,0.18678
0.39345,0.19511
0.4025,0.20358
0.41151,0.21219
0.42047,0.22093
0.42939,0.22981
0.43827,0.23882
0.44711,0.24797
0.4559,0.25725
0.46467,0.26666
0.47339,0.27621
0.48209,0.28589
0.49074,0.2957
0.49937,0.30565
0.50796,0.31572
0.51653,0.32593
0.52506,0.33626
0.53356,0.34673
0.54204,0.35733
0.55049,0.36805
0.55891,0.37891
0.5673,0.38989
0.57567,0.40101
0.58402,0.41225
0.59234,0.42362
0.60063,0.43512
0.6089,0.44675
0.61715,0.4585
0.62538,0.47038
0.63359,0.48239
0.64177,0.49452
0.64993,0.50678
0.65808,0.51917
0.6662,0.53168
0.6743,0.54432
0.68239,0.55708
0.69045,0.56997
0.6985,0.58299
0.70652,0.59613
0.71453,0.60939
0.72253,0.62278
0.7305,0.6363
0.73846,0.64993
0.7464,0.6637
0.75433,0.67758
0.76224,0.69159
0.77013,0.70573
0.77801,0.71999
0.78587,0.73437
0.79372,0.74888
0.80156,0.76351
0.80938,0.77826
0.81718,0.79314
0.82498,0.80814
0.83276,0.82326
0.84052,0.83851
0.84828,0.85388
0.85602,0.86937
0.86375,0.88499
0.87146,0.90073
0.87917,0.91659
0.88686,0.93258
0.89454,0.94869
0.90221,0.96492
0.90987,0.98128
0.91752,0.99776
0.92516,1.0144
0.93279,1.0311
0.9404,1.0479
0.94801,1.0649
0.95561,1.082
0.9632,1.0992
0.97078,1.1166
0.97835,1.1341
0.98591,1.1517
0.99346,1.1694
1.001,1.1872


==> Data/Figure05_4/Figure05_4_eigH.csv <==
0.0048707,1.602
0.014186,1.4578
0.02319,1.6061
0.032042,1.6206
0.040837,1.5447
0.049641,1.5428
0.050192,1.5686
0.059061,1.5872
0.059618,1.3949
0.068599,1.4542
0.069165,1.5836
0.078298,1.5431
0.078874,1.5714
0.08819,1.5454
0.088778,1.4454
0.098299,1.5246
0.098901,1.4986
0.10864,1.6013
0.10925,1.4465
0.1192,1.6216
0.11983,1.5997
0.12997,1.5522
0.13061,1.4895
0.14091,1.4616
0.15132,1.5518
0.15197,1.5415
0.16246,1.5664
0.16312,1.5378
0.17364,1.4817
0.1743,1.3112
0.18482,1.5514
0.19531,1.6154
0.20575,1.4772
0.21613,1.4692
0.21677,1.5186
0.22707,1.5804
0.22771,1.5893
0.23793,1.5391
0.23857,1.5098
0.24869,1.6004
0.24932,1.5277
0.25936,1.4823
0.25999,1.4496
0.26994,1.4828
0.27056,1.506
0.28042,1.5789
0.29021,1.6081
0.29992,1.5378
0.30955,1.5848
0.31912,1.5511
0.32862,1.4692
0.33806,1.5549
0.34743,1.4447
0.35674,1.4649
0.366,1.5512
0.3752,1.5518
0.38435,1.4352
0.39345,1.3947
0.4025,1.5449
0.41151,1.4838
0.42047,1.546
0.42939,1.4639
0.43827,1.5276
0.44711,1.5689
0.4559,1.4755
0.46467,1.5497
0.47339,1.5652
0.48209,1.5869
0.49074,1.5474
0.49937,1.5069
0.50796,1.5365
0.51653,1.521
0.52506,1.4747
0.53356,1.5076
0.54204,1.579
0.55049,1.432
0.55891,1.5126
0.5673,1.4569
0.57567,1.5636
0.58402,1.503
0.59234,1.5289
0.60063,1.5042
0.6089,1.5068
0.61715,1.4356
0.62538,1.5995
0.63359,1.4928
0.64177,1.4397
0.64993,1.4868
0.65808,1.4813
0.6662,1.5397
0.6743,1.4628
0.68239,1.4456
0.69045,1.5322
0.6985,1.476
0.70652,1.5604
0.71453,1.4791
0.72253,1.3217
0.7305,1.5163
0.73846,1.5186
0.7464,1.4797
0.75433,1.5709
0.76224,1.4848
0.77013,1.5919
0.77801,1.519
0.78587,1.6083
0.79372,1.5495
0.80156,1.4277
0.80938,1.4527
0.81718,1.539
0.82498,1.5669
0.83276,1.5555
0.84052,1.566
0.84828,1.5147
0.85602,1.5851
0.86375,1.5503
0.87146,1.578
0.87917,1.5662
0.88686,1.5591
0.89454,1.5423
0.90221,1.3139
0.90987,1.5148
0.91752,1.5855
0.92516,1.5314
0.93279,1.5646
0.9404,1.5847
0.94801,1.5992
0.95561,1.5558
0.9632,1.5819
0.97078,1.562
0.97835,1.4704
0.98591,1.3913
0.99346,1.5972
1.001,1.5432


==> Data/Figure05_4/Figure05_4_tF.csv <==
0.0048707,1.0614
0.014186,1.0495
0.02319,1.0386
0.032042,1.0283
0.040837,1.018
0.049641,1.0077
0.050192,1.007
0.059061,0.99652
0.059618,0.99586
0.068599,0.98508
0.069165,0.9844
0.078298,0.97332
0.078874,0.97262
0.08819,0.96124
0.088778,0.96052
0.098299,0.94889
0.098901,0.94816
0.10864,0.93637
0.10925,0.93563
0.1192,0.92378
0.11983,0.92305
0.12997,0.91129
0.13061,0.91056
0.14091,0.89903
0.15132,0.88783
0.15197,0.88714
0.16246,0.87637
0.16312,0.87571
0.17364,0.86544
0.1743,0.86482
0.18482,0.85508
0.19531,0.84586
0.20575,0.83713
0.21613,0.82888
0.21677,0.82838
0.22707,0.82061
0.22771,0.82014
0.23793,0.81281
0.23857,0.81237
0.24869,0.80546
0.24932,0.80504
0.25936,0.7985
0.25999,0.7981
0.26994,0.79191
0.27056,0.79154
0.28042,0.78566
0.29021,0.78006
0.29992,0.77471
0.30955,0.7696
0.31912,0.76469
0.32862,0.75999
0.33806,0.75547
0.34743,0.75112
0.35674,0.74694
0.366,0.74289
0.3752,0.73899
0.38435,0.73522
0.39345,0.73156
0.4025,0.72803
0.41151,0.72459
0.42047,0.72126
0.42939,0.71803
0.43827,0.71488
0.44711,0.71182
0.4559,0.70884
0.46467,0.70594
0.47339,0.70311
0.48209,0.70035
0.49074,0.69765
0.49937,0.69502
0.50796,0.69245
0.51653,0.68993
0.52506,0.68747
0.53356,0.68506
0.54204,0.6827
0.55049,0.68039
0.55891,0.67813
0.5673,0.67591
0.57567,0.67373
0.58402,0.6716
0.59234,0.6695
0.60063,0.66744
0.6089,0.66542
0.61715,0.66344
0.62538,0.66149
0.63359,0.65957
0.64177,0.65768
0.64993,0.65582
0.65808,0.654
0.6662,0.6522
0.6743,0.65043
0.68239,0.64869
0.69045,0.64697
0.6985,0.64528
0.70652,0.64361
0.71453,0.64197
0.72253,0.64035
0.7305,0.63875
0.73846,0.63718
0.7464,0.63562
0.75433,0.63409
0.76224,0.63257
0.77013,0.63108
0.77801,0.6296
0.78587,0.62815
0.79372,0.62671
0.80156,0.62528
0.80938,0.62388
0.81718,0.62249
0.82498,0.62111
0.83276,0.61976
0.84052,0.61841
0.84828,0.61709
0.85602,0.61577
0.86375,0.61447
0.87146,0.61318
0.87917,0.61191
0.88686,0.61065
0.89454,0.6094
0.90221,0.60817
0.90987,0.60694
0.91752,0.60573
0.92516,0.60453
0.93279,0.60334
0.9404,0.60216
0.94801,0.60099
0.95561,0.59983
0.9632,0.59869
0.97078,0.59755
0.97835,0.59642
0.98591,0.5953
0.99346,0.59419
1.001,0.59309


==> Data/Figure05_4/Figure05_4_tS.csv <==
0.0048707,0.7741
0.014186,0.7759
0.02319,0.77759
0.032042,0.77924
0.040837,0.7809
0.049641,0.78259
0.050192,0.7827
0.059061,0.78443
0.059618,0.78454
0.068599,0.78634
0.069165,0.78645
0.078298,0.78831
0.078874,0.78843
0.08819,0.79036
0.088778,0.79048
0.098299,0.79247
0.098901,0.7926
0.10864,0.79464
0.10925,0.79476
0.1192,0.79684
0.11983,0.79697
0.12997,0.79906
0.13061,0.79919
0.14091,0.80128
0.15132,0.80335
0.15197,0.80348
0.16246,0.80551
0.16312,0.80564
0.17364,0.80762
0.1743,0.80774
0.18482,0.80967
0.19531,0.81154
0.20575,0.81335
0.21613,0.8151
0.21677,0.81521
0.22707,0.81691
0.22771,0.81701
0.23793,0.81865
0.23857,0.81876
0.24869,0.82034
0.24932,0.82044
0.25936,0.82198
0.25999,0.82208
0.26994,0.82357
0.27056,0.82366
0.28042,0.82511
0.29021,0.82653
0.29992,0.82791
0.30955,0.82925
0.31912,0.83056
0.32862,0.83185
0.33806,0.83311
0.34743,0.83434
0.35674,0.83555
0.366,0.83674
0.3752,0.8379
0.38435,0.83904
0.39345,0.84017
0.4025,0.84128
0.41151,0.84237
0.42047,0.84344
0.42939,0.8445
0.43827,0.84554
0.44711,0.84657
0.4559,0.84758
0.46467,0.84858
0.47339,0.84957
0.48209,0.85055
0.49074,0.85152
0.49937,0.85247
0.50796,0.85342
0.51653,0.85435
0.52506,0.85528
0.53356,0.85619
0.54204,0.8571
0.55049,0.858
0.55891,0.85889
0.5673,0.85977
0.57567,0.86065
0.58402,0.86152
0.59234,0.86238
0.60063,0.86323
0.6089,0.86408
0.61715,0.86492
0.62538,0.86576
0.63359,0.86659
0.64177,0.86742
0.64993,0.86824
0.65808,0.86905
0.6662,0.86986
0.6743,0.87067
0.68239,0.87147
0.69045,0.87227
0.6985,0.87307
0.70652,0.87386
0.71453,0.87464
0.72253,0.87543
0.7305,0.87621
0.73846,0.87698
0.7464,0.87776
0.75433,0.87853
0.76224,0.8793
0.77013,0.88007
0.77801,0.88083
0.78587,0.88159
0.79372,0.88236
0.80156,0.88311
0.80938,0.88387
0.81718,0.88463
0.82498,0.88538
0.83276,0.88613
0.84052,0.88688
0.84828,0.88764
0.85602,0.88838
0.86375,0.88913
0.87146,0.88988
0.87917,0.89063
0.88686,0.89138
0.89454,0.89212
0.90221,0.89287
0.90987,0.89362
0.91752,0.89436
0.92516,0.89511
0.93279,0.89585
0.9404,0.8966
0.94801,0.89735
0.95561,0.8981
0.9632,0.89884
0.97078,0.89959
0.97835,0.90034
0.98591,0.90109
0.99346,0.90184
1.001,0.9026


==> Data/Figure06_1/Figure06_1_gamma1.csv <==
1e-12,-0.1893
0.005,-0.1978
0.01,-0.20583
0.015,-0.21338
0.02,-0.22048
0.025,-0.22715
0.03,-0.2334
0.035,-0.23924
0.04,-0.24469
0.045,-0.24977
0.05,-0.25449
0.055,-0.25888
0.06,-0.26293
0.065,-0.26668
0.07,-0.27013
0.075,-0.2733
0.08,-0.2762
0.085,-0.27886
0.09,-0.28129
0.095,-0.28351
0.1,-0.28552
0.105,-0.28734
0.11,-0.289
0.115,-0.29051
0.12,-0.29187
0.125,-0.29312
0.13,-0.29425
0.135,-0.2953
0.14,-0.29627
0.145,-0.29719
0.15,-0.29805
0.155,-0.2989
0.16,-0.29972
0.165,-0.30055
0.17,-0.30139
0.175,-0.30224
0.18,-0.3031
0.185,-0.30399
0.19,-0.30491
0.195,-0.30587
0.2,-0.30687
0.205,-0.30792
0.21,-0.30902
0.215,-0.31018
0.22,-0.31142
0.225,-0.31272
0.23,-0.3141
0.235,-0.31557
0.24,-0.31713
0.245,-0.31878
0.25,-0.32052
0.255,-0.32235
0.26,-0.32427
0.265,-0.32627
0.27,-0.32834
0.275,-0.3305
0.28,-0.33273
0.285,-0.33503
0.29,-0.3374
0.295,-0.33984
0.3,-0.34235
0.305,-0.34491
0.31,-0.34754
0.315,-0.35022
0.32,-0.35296
0.325,-0.35574
0.33,-0.35858
0.335,-0.36145
0.34,-0.36436
0.345,-0.36729
0.35,-0.37026
0.355,-0.37324
0.36,-0.37623
0.365,-0.37924
0.37,-0.38225
0.375,-0.38526
0.38,-0.38827
0.385,-0.39126
0.39,-0.39424
0.395,-0.3972
0.4,-0.40013
0.405,-0.40304
0.41,-0.40591
0.415,-0.40875
0.42,-0.41155
0.425,-0.41431
0.43,-0.41703
0.435,-0.4197
0.44,-0.42233
0.445,-0.4249
0.45,-0.42742
0.455,-0.42989
0.46,-0.43229
0.465,-0.43464
0.47,-0.43691
0.475,-0.43912
0.48,-0.44127
0.485,-0.44334
0.49,-0.44534
0.495,-0.44727
0.5,-0.44913
0.505,-0.45093
0.51,-0.45265
0.515,-0.45431
0.52,-0.45591
0.525,-0.45743
0.53,-0.45889
0.535,-0.46029
0.54,-0.46161
0.545,-0.46288
0.55,-0.46408
0.555,-0.46521
0.56,-0.46628
0.565,-0.46729
0.57,-0.46824
0.575,-0.46913
0.58,-0.46997
0.585,-0.47075
0.59,-0.47148
0.595,-0.47217
0.6,-0.47281
0.605,-0.4734
0.61,-0.47395
0.615,-0.47445
0.62,-0.47492
0.625,-0.47536
0.63,-0.47576
0.635,-0.47612
0.64,-0.47646
0.645,-0.47677
0.65,-0.47705
0.655,-0.47731
0.66,-0.47754
0.665,-0.47775
0.67,-0.47795
0.675,-0.47813
0.68,-0.47829
0.685,-0.47844
0.69,-0.47858
0.695,-0.47871
0.7,-0.47883
0.705,-0.47895
0.71,-0.47906
0.715,-0.47918
0.72,-0.47929
0.725,-0.4794
0.73,-0.47952
0.735,-0.47963
0.74,-0.47975
0.745,-0.47986
0.75,-0.47998
0.755,-0.4801
0.76,-0.48023
0.765,-0.48036
0.77,-0.48049
0.775,-0.48062
0.78,-0.48076
0.785,-0.48091
0.79,-0.48106
0.795,-0.48121
0.8,-0.48137
0.805,-0.48153
0.81,-0.4817
0.815,-0.48186
0.82,-0.48201
0.825,-0.48217
0.83,-0.48231
0.835,-0.48244
0.84,-0.48257
0.845,-0.48268
0.85,-0.48277
0.855,-0.48285
0.86,-0.48291
0.865,-0.48294
0.87,-0.48296
0.875,-0.48295
0.88,-0.48291
0.885,-0.48283
0.89,-0.48273
0.895,-0.48258
0.9,-0.48239
0.905,-0.48215
0.91,-0.48186
0.915,-0.48152
0.92,-0.48112
0.925,-0.48066
0.93,-0.48014
0.935,-0.47954
0.94,-0.47888
0.945,-0.47813
0.95,-0.47731
0.955,-0.47641
0.96,-0.47541
0.965,-0.47434
0.97,-0.47317
0.975,-0.4719
0.98,-0.47055
0.985,-0.46909
0.99,-0.46754
0.995,-0.46589
1,-0.46413
1.005,-0.46226
1.01,-0.46029
1.015,-0.4582
1.02,-0.456
1.025,-0.45369
1.03,-0.45125
1.035,-0.4487
1.04,-0.44603
1.045,-0.44325
1.05,-0.44036
1.055,-0.43736
1.06,-0.43427
1.065,-0.43107
1.07,-0.42777
1.075,-0.42439
1.08,-0.42091
1.085,-0.41735
1.09,-0.41371
1.095,-0.40999
1.1,-0.4062
1.105,-0.40233
1.11,-0.3984
1.115,-0.3944
1.12,-0.39036
1.125,-0.38626
1.13,-0.38214
1.135,-0.37798
1.14,-0.37382
1.145,-0.36964
1.15,-0.36547
1.155,-0.36132
1.16,-0.35719
1.165,-0.35309
1.17,-0.34903
1.175,-0.34502
1.18,-0.34108
1.185,-0.3372
1.19,-0.33341
1.195,-0.3297
1.2,-0.3261
1.205,-0.3226
1.21,-0.31922
1.215,-0.31597
1.22,-0.31285
1.225,-0.30989
1.23,-0.30708
1.235,-0.30443
1.24,-0.30196
1.245,-0.29968
1.25,-0.29759
1.255,-0.2957
1.26,-0.29403
1.265,-0.29258
1.27,-0.29136
1.275,-0.29037
1.28,-0.2896
1.285,-0.28903
1.29,-0.28865
1.295,-0.28845
1.3,-0.28842
1.305,-0.28853
1.31,-0.28879
1.315,-0.28917
1.32,-0.28966
1.325,-0.29026
1.33,-0.29094
1.335,-0.2917
1.34,-0.29252
1.345,-0.29339
1.35,-0.2943
1.355,-0.29523
1.36,-0.29618
1.365,-0.29712
1.37,-0.29805
1.375,-0.29895
1.38,-0.29981
1.385,-0.30062
1.39,-0.30136
1.395,-0.30203
1.4,-0.3026
1.405,-0.30307
1.41,-0.30342
1.415,-0.30365
1.42,-0.30373
1.425,-0.30366
1.4253,-0.30365
1.4303,-0.30363
1.4353,-0.30374
1.4403,-0.3039
1.4453,-0.30402
1.4503,-0.304
1.4553,-0.30376
1.4603,-0.3032
1.4653,-0.30225
1.4703,-0.3008
1.4753,-0.29877
1.4803,-0.29608
1.4853,-0.29262
1.4903,-0.28832
1.4953,-0.28319
1.5003,-0.27735
1.5053,-0.27095
1.5103,-0.26414
1.5153,-0.25705
1.5203,-0.24982
1.5253,-0.24258
1.5303,-0.23541
1.5353,-0.22837
1.5403,-0.22153
1.5453,-0.21497
1.5503,-0.20875
1.5553,-0.20293
1.5603,-0.19754
1.5653,-0.19258
1.5703,-0.18806
1.5753,-0.18398
1.5803,-0.18034
1.5853,-0.17716
1.5903,-0.17441
1.5953,-0.17208
1.6003,-0.17014
1.6053,-0.16856
1.6103,-0.16733
1.6153,-0.16641
1.6203,-0.16577
1.6253,-0.1654
1.6303,-0.16527
1.6353,-0.16533
1.6403,-0.16558
1.6453,-0.16597
1.6503,-0.16648
1.6553,-0.16709
1.6603,-0.16778
1.6653,-0.16853
1.6703,-0.16932
1.6753,-0.17013
1.6803,-0.17095
1.6853,-0.17176
1.6903,-0.17255
1.6953,-0.17332
1.7003,-0.17405
1.7053,-0.17475
1.7103,-0.1754
1.7153,-0.176
1.7203,-0.17655
1.7253,-0.17706
1.7303,-0.17751
1.7353,-0.17792
1.7403,-0.17828
1.7453,-0.1786
1.7503,-0.17888
1.7553,-0.17912
1.7603,-0.17932
1.7653,-0.1795
1.7703,-0.17966
1.7753,-0.17979
1.7803,-0.17991
1.7853,-0.18001
1.7903,-0.1801
1.7953,-0.18019
1.8003,-0.18028
1.8053,-0.18037
1.8103,-0.18046
1.8153,-0.18056
1.8203,-0.18067
1.8253,-0.18079
1.8303,-0.18093
1.8353,-0.18108
1.8403,-0.18125
1.8453,-0.18143
1.8503,-0.18163
1.8553,-0.18185
1.8603,-0.18208
1.8653,-0.18233
1.8703,-0.1826
1.8753,-0.18288
1.8803,-0.18317
1.8853,-0.18348
1.8903,-0.1838
1.8953,-0.18412
1.9003,-0.18445
1.9053,-0.18479
1.9103,-0.18513
1.9153,-0.18548
1.9203,-0.18582
1.9253,-0.18617
1.9303,-0.18651
1.9353,-0.18684
1.9403,-0.18717
1.9453,-0.18749
1.9503,-0.18779
1.9553,-0.18808
1.9603,-0.18834
1.9653,-0.18858
1.9703,-0.18879
1.9753,-0.18897
1.9803,-0.18911
1.9853,-0.18922
1.9903,-0.18929
1.9903,-0.1893


==> Data/Figure06_1/Figure06_1_gamma2.csv <==
1e-12,0.55999
0.005,0.56855
0.01,0.57702
0.015,0.58538
0.02,0.59365
0.025,0.60183
0.03,0.60991
0.035,0.6179
0.04,0.6258
0.045,0.63361
0.05,0.64135
0.055,0.64899
0.06,0.65656
0.065,0.66405
0.07,0.67146
0.075,0.6788
0.08,0.68607
0.085,0.69327
0.09,0.70039
0.095,0.70746
0.1,0.71445
0.105,0.72139
0.11,0.72826
0.115,0.73508
0.12,0.74184
0.125,0.74855
0.13,0.75521
0.135,0.76181
0.14,0.76837
0.145,0.77488
0.15,0.78135
0.155,0.78777
0.16,0.79416
0.165,0.80051
0.17,0.80681
0.175,0.81308
0.18,0.8193
0.185,0.82548
0.19,0.83162
0.195,0.8377
0.2,0.84374
0.205,0.84974
0.21,0.85568
0.215,0.86157
0.22,0.86741
0.225,0.87319
0.23,0.87892
0.235,0.8846
0.24,0.89021
0.245,0.89577
0.25,0.90127
0.255,0.90671
0.26,0.91209
0.265,0.91741
0.27,0.92267
0.275,0.92787
0.28,0.93301
0.285,0.93809
0.29,0.94311
0.295,0.94806
0.3,0.95295
0.305,0.95778
0.31,0.96255
0.315,0.96725
0.32,0.97189
0.325,0.97647
0.33,0.98098
0.335,0.98542
0.34,0.9898
0.345,0.99412
0.35,0.99838
0.355,1.0026
0.36,1.0067
0.365,1.0108
0.37,1.0148
0.375,1.0187
0.38,1.0226
0.385,1.0264
0.39,1.0301
0.395,1.0338
0.4,1.0374
0.405,1.041
0.41,1.0445
0.415,1.0479
0.42,1.0513
0.425,1.0546
0.43,1.0578
0.435,1.061
0.44,1.0641
0.445,1.0672
0.45,1.0702
0.455,1.0731
0.46,1.076
0.465,1.0788
0.47,1.0816
0.475,1.0843
0.48,1.0869
0.485,1.0895
0.49,1.0921
0.495,1.0945
0.5,1.097
0.505,1.0993
0.51,1.1016
0.515,1.1039
0.52,1.1061
0.525,1.1082
0.53,1.1103
0.535,1.1123
0.54,1.1143
0.545,1.1162
0.55,1.1181
0.555,1.1199
0.56,1.1217
0.565,1.1234
0.57,1.125
0.575,1.1267
0.58,1.1282
0.585,1.1297
0.59,1.1311
0.595,1.1325
0.6,1.1339
0.605,1.1352
0.61,1.1364
0.615,1.1376
0.62,1.1387
0.625,1.1398
0.63,1.1408
0.635,1.1418
0.64,1.1427
0.645,1.1436
0.65,1.1444
0.655,1.1452
0.66,1.1459
0.665,1.1465
0.67,1.1472
0.675,1.1477
0.68,1.1482
0.685,1.1487
0.69,1.1491
0.695,1.1494
0.7,1.1497
0.705,1.1499
0.71,1.1501
0.715,1.1502
0.72,1.1503
0.725,1.1503
0.73,1.1503
0.735,1.1502
0.74,1.1501
0.745,1.1499
0.75,1.1496
0.755,1.1493
0.76,1.1489
0.765,1.1485
0.77,1.148
0.775,1.1475
0.78,1.1469
0.785,1.1462
0.79,1.1455
0.795,1.1448
0.8,1.1439
0.805,1.143
0.81,1.1421
0.815,1.1411
0.82,1.14
0.825,1.1389
0.83,1.1377
0.835,1.1365
0.84,1.1352
0.845,1.1338
0.85,1.1324
0.855,1.1309
0.86,1.1293
0.865,1.1277
0.87,1.126
0.875,1.1243
0.88,1.1225
0.885,1.1206
0.89,1.1187
0.895,1.1167
0.9,1.1146
0.905,1.1125
0.91,1.1103
0.915,1.1081
0.92,1.1058
0.925,1.1034
0.93,1.101
0.935,1.0985
0.94,1.0959
0.945,1.0933
0.95,1.0906
0.955,1.0878
0.96,1.085
0.965,1.0821
0.97,1.0792
0.975,1.0762
0.98,1.0731
0.985,1.0699
0.99,1.0667
0.995,1.0635
1,1.0602
1.005,1.0568
1.01,1.0533
1.015,1.0498
1.02,1.0462
1.025,1.0426
1.03,1.0389
1.035,1.0351
1.04,1.0313
1.045,1.0274
1.05,1.0234
1.055,1.0194
1.06,1.0153
1.065,1.0112
1.07,1.007
1.075,1.0027
1.08,0.99838
1.085,0.99399
1.09,0.98954
1.095,0.98503
1.1,0.98045
1.105,0.97581
1.11,0.97111
1.115,0.96634
1.12,0.96151
1.125,0.95662
1.13,0.95166
1.135,0.94664
1.14,0.94154
1.145,0.93639
1.15,0.93116
1.155,0.92586
1.16,0.92049
1.165,0.91506
1.17,0.90954
1.175,0.90396
1.18,0.8983
1.185,0.89257
1.19,0.88676
1.195,0.88088
1.2,0.87491
1.205,0.86886
1.21,0.86272
1.215,0.85649
1.22,0.85016
1.225,0.84374
1.23,0.83721
1.235,0.83057
1.24,0.82383
1.245,0.81697
1.25,0.80999
1.255,0.80289
1.26,0.79567
1.265,0.78831
1.27,0.78083
1.275,0.77321
1.28,0.76545
1.285,0.75754
1.29,0.74948
1.295,0.74126
1.3,0.73288
1.305,0.72433
1.31,0.71562
1.315,0.70672
1.32,0.69764
1.325,0.68838
1.33,0.67892
1.335,0.66927
1.34,0.65941
1.345,0.64935
1.35,0.63907
1.355,0.62858
1.36,0.61786
1.365,0.60692
1.37,0.59574
1.375,0.58433
1.38,0.57267
1.385,0.56077
1.39,0.54861
1.395,0.53619
1.4,0.52351
1.405,0.51057
1.41,0.49734
1.415,0.48385
1.42,0.47006
1.425,0.45599
1.4253,0.455
1.4303,0.44651
1.4353,0.44442
1.4403,0.44792
1.4453,0.45623
1.4503,0.46857
1.4553,0.48415
1.4603,0.50218
1.4653,0.52187
1.4703,0.54244
1.4753,0.5631
1.4803,0.58305
1.4853,0.60152
1.4903,0.61772
1.4953,0.63126
1.5003,0.64224
1.5053,0.65076
1.5103,0.65694
1.5153,0.66091
1.5203,0.66277
1.5253,0.66268
1.5303,0.66085
1.5353,0.65751
1.5403,0.65289
1.5453,0.64722
1.5503,0.64074
1.5553,0.63366
1.5603,0.62613
1.5653,0.61829
1.5703,0.61025
1.5753,0.60215
1.5803,0.59411
1.5853,0.58625
1.5903,0.57865
1.5953,0.57137
1.6003,0.56444
1.6053,0.55791
1.6103,0.55183
1.6153,0.54624
1.6203,0.54116
1.6253,0.53659
1.6303,0.53252
1.6353,0.52893
1.6403,0.52583
1.6453,0.52319
1.6503,0.521
1.6553,0.51923
1.6603,0.51785
1.6653,0.51683
1.6703,0.51614
1.6753,0.51573
1.6803,0.51559
1.6853,0.51567
1.6903,0.51595
1.6953,0.5164
1.7003,0.51699
1.7053,0.51769
1.7103,0.51848
1.7153,0.51933
1.7203,0.52022
1.7253,0.52114
1.7303,0.52206
1.7353,0.52298
1.7403,0.52389
1.7453,0.52475
1.7503,0.52557
1.7553,0.52635
1.7603,0.52708
1.7653,0.52775
1.7703,0.52835
1.7753,0.5289
1.7803,0.52938
1.7853,0.52979
1.7903,0.53015
1.7953,0.53045
1.8003,0.53069
1.8053,0.53089
1.8103,0.53103
1.8153,0.53114
1.8203,0.53121
1.8253,0.53125
1.8303,0.53127
1.8353,0.53127
1.8403,0.53127
1.8453,0.53127
1.8503,0.53127
1.8553,0.5313
1.8603,0.53135
1.8653,0.53144
1.8703,0.53157
1.8753,0.53175
1.8803,0.532
1.8853,0.5323
1.8903,0.53269
1.8953,0.53315
1.9003,0.5337
1.9053,0.53435
1.9103,0.53511
1.9153,0.53598
1.9203,0.53697
1.9253,0.5381
1.9303,0.53938
1.9353,0.54079
1.9403,0.54233
1.9453,0.54397
1.9503,0.54568
1.9553,0.54745
1.9603,0.54926
1.9653,0.55107
1.9703,0.55288
1.9753,0.55466
1.9803,0.55638
1.9853,0.55803
1.9903,0.55958
1.9903,0.55999


==> Data/Figure06_1/Figure06_1_phi.csv <==
1e-12,0.093853
0.005,0.096514
0.01,0.098751
0.015,0.10058
0.02,0.10201
0.025,0.10307
0.03,0.10376
0.035,0.1041
0.04,0.1041
0.045,0.10378
0.05,0.10315
0.055,0.10222
0.06,0.10102
0.065,0.099553
0.07,0.097835
0.075,0.095881
0.08,0.093705
0.085,0.091321
0.09,0.088744
0.095,0.085989
0.1,0.083069
0.105,0.079999
0.11,0.076793
0.115,0.073466
0.12,0.070033
0.125,0.066506
0.13,0.062902
0.135,0.059234
0.14,0.055516
0.145,0.051764
0.15,0.04799
0.155,0.044211
0.16,0.040439
0.165,0.036687
0.17,0.032961
0.175,0.029269
0.18,0.025615
0.185,0.022008
0.19,0.018453
0.195,0.014958
0.2,0.011528
0.205,0.0081696
0.21,0.0048901
0.215,0.0016957
0.22,-0.0014069
0.225,-0.0044115
0.23,-0.0073113
0.235,-0.0101
0.24,-0.012771
0.245,-0.015322
0.25,-0.017756
0.255,-0.020074
0.26,-0.02228
0.265,-0.024375
0.27,-0.026362
0.275,-0.028243
0.28,-0.03002
0.285,-0.031697
0.29,-0.033274
0.295,-0.034755
0.3,-0.036142
0.305,-0.037437
0.31,-0.038643
0.315,-0.039762
0.32,-0.040796
0.325,-0.041749
0.33,-0.042627
0.335,-0.043434
0.34,-0.044175
0.345,-0.044855
0.35,-0.04548
0.355,-0.046054
0.36,-0.046582
0.365,-0.047069
0.37,-0.04752
0.375,-0.04794
0.38,-0.048335
0.385,-0.048708
0.39,-0.049065
0.395,-0.049411
0.4,-0.049751
0.405,-0.050088
0.41,-0.050425
0.415,-0.050765
0.42,-0.051111
0.425,-0.051466
0.43,-0.051832
0.435,-0.052212
0.44,-0.05261
0.445,-0.053028
0.45,-0.053469
0.455,-0.053936
0.46,-0.054431
0.465,-0.054959
0.47,-0.05552
0.475,-0.056119
0.48,-0.056758
0.485,-0.057437
0.49,-0.058156
0.495,-0.058914
0.5,-0.059711
0.505,-0.060548
0.51,-0.061423
0.515,-0.062337
0.52,-0.063289
0.525,-0.064279
0.53,-0.065306
0.535,-0.066371
0.54,-0.067474
0.545,-0.068613
0.55,-0.069789
0.555,-0.071001
0.56,-0.072249
0.565,-0.073531
0.57,-0.074845
0.575,-0.076189
0.58,-0.07756
0.585,-0.078958
0.59,-0.080379
0.595,-0.081823
0.6,-0.083286
0.605,-0.084767
0.61,-0.086264
0.615,-0.087775
0.62,-0.089298
0.625,-0.090831
0.63,-0.092372
0.635,-0.093918
0.64,-0.095468
0.645,-0.097021
0.65,-0.098573
0.655,-0.10012
0.66,-0.10167
0.665,-0.10321
0.67,-0.10474
0.675,-0.10627
0.68,-0.10778
0.685,-0.10927
0.69,-0.11075
0.695,-0.11222
0.7,-0.11366
0.705,-0.11508
0.71,-0.11648
0.715,-0.11786
0.72,-0.1192
0.725,-0.12052
0.73,-0.12181
0.735,-0.12307
0.74,-0.12431
0.745,-0.12551
0.75,-0.12669
0.755,-0.12783
0.76,-0.12894
0.765,-0.13003
0.77,-0.13107
0.775,-0.13209
0.78,-0.13307
0.785,-0.13403
0.79,-0.13494
0.795,-0.13582
0.8,-0.13667
0.805,-0.13749
0.81,-0.13827
0.815,-0.13903
0.82,-0.13976
0.825,-0.14047
0.83,-0.14115
0.835,-0.14181
0.84,-0.14246
0.845,-0.14308
0.85,-0.14369
0.855,-0.14428
0.86,-0.14487
0.865,-0.14544
0.87,-0.146
0.875,-0.14656
0.88,-0.14711
0.885,-0.14766
0.89,-0.14822
0.895,-0.14878
0.9,-0.14935
0.905,-0.14994
0.91,-0.15054
0.915,-0.15117
0.92,-0.15182
0.925,-0.15249
0.93,-0.1532
0.935,-0.15394
0.94,-0.15473
0.945,-0.15555
0.95,-0.15642
0.955,-0.15733
0.96,-0.1583
0.965,-0.15932
0.97,-0.1604
0.975,-0.16154
0.98,-0.16274
0.985,-0.164
0.99,-0.16532
0.995,-0.16671
1,-0.16818
1.005,-0.16971
1.01,-0.17132
1.015,-0.17301
1.02,-0.17478
1.025,-0.17663
1.03,-0.17856
1.035,-0.18058
1.04,-0.18268
1.045,-0.18486
1.05,-0.18711
1.055,-0.18944
1.06,-0.19184
1.065,-0.1943
1.07,-0.19682
1.075,-0.1994
1.08,-0.20204
1.085,-0.20473
1.09,-0.20747
1.095,-0.21026
1.1,-0.21308
1.105,-0.21595
1.11,-0.21885
1.115,-0.22178
1.12,-0.22473
1.125,-0.22769
1.13,-0.23065
1.135,-0.2336
1.14,-0.23654
1.145,-0.23944
1.15,-0.24231
1.155,-0.24513
1.16,-0.24789
1.165,-0.25058
1.17,-0.2532
1.175,-0.25573
1.18,-0.25816
1.185,-0.26049
1.19,-0.2627
1.195,-0.26479
1.2,-0.26673
1.205,-0.26853
1.21,-0.27017
1.215,-0.27164
1.22,-0.27292
1.225,-0.27401
1.23,-0.2749
1.235,-0.27557
1.24,-0.27601
1.245,-0.27621
1.25,-0.27617
1.255,-0.27586
1.26,-0.27528
1.265,-0.27442
1.27,-0.27326
1.275,-0.27181
1.28,-0.27008
1.285,-0.26808
1.29,-0.26581
1.295,-0.2633
1.3,-0.26053
1.305,-0.25754
1.31,-0.25432
1.315,-0.2509
1.32,-0.24726
1.325,-0.24344
1.33,-0.23943
1.335,-0.23526
1.34,-0.23092
1.345,-0.22642
1.35,-0.22179
1.355,-0.21702
1.36,-0.21213
1.365,-0.20713
1.37,-0.20203
1.375,-0.19683
1.38,-0.19156
1.385,-0.18621
1.39,-0.1808
1.395,-0.17533
1.4,-0.16983
1.405,-0.16429
1.41,-0.15873
1.415,-0.15316
1.42,-0.14759
1.425,-0.14203
1.4253,-0.14164
1.4303,-0.1376
1.4353,-0.13456
1.4403,-0.13243
1.4453,-0.13116
1.4503,-0.13067
1.4553,-0.13088
1.4603,-0.13174
1.4653,-0.13316
1.4703,-0.13507
1.4753,-0.13741
1.4803,-0.14011
1.4853,-0.14309
1.4903,-0.14628
1.4953,-0.14961
1.5003,-0.15299
1.5053,-0.15634
1.5103,-0.15958
1.5153,-0.16263
1.5203,-0.16539
1.5253,-0.16782
1.5303,-0.16988
1.5353,-0.17158
1.5403,-0.17289
1.5453,-0.17381
1.5503,-0.17432
1.5553,-0.17443
1.5603,-0.17414
1.5653,-0.17346
1.5703,-0.17243
1.5753,-0.17105
1.5803,-0.16935
1.5853,-0.16735
1.5903,-0.16506
1.5953,-0.16252
1.6003,-0.15974
1.6053,-0.15677
1.6103,-0.15361
1.6153,-0.1503
1.6203,-0.14687
1.6253,-0.14333
1.6303,-0.1397
1.6353,-0.13599
1.6403,-0.13224
1.6453,-0.12846
1.6503,-0.12466
1.6553,-0.12085
1.6603,-0.11706
1.6653,-0.11327
1.6703,-0.10951
1.6753,-0.10578
1.6803,-0.10209
1.6853,-0.098436
1.6903,-0.094828
1.6953,-0.091264
1.7003,-0.087744
1.7053,-0.084269
1.7103,-0.080838
1.7153,-0.077452
1.7203,-0.074107
1.7253,-0.070799
1.7303,-0.067527
1.7353,-0.064285
1.7403,-0.061073
1.7453,-0.057885
1.7503,-0.054719
1.7553,-0.05157
1.7603,-0.048437
1.7653,-0.045314
1.7703,-0.042198
1.7753,-0.039086
1.7803,-0.035976
1.7853,-0.032864
1.7903,-0.02975
1.7953,-0.026631
1.8003,-0.023505
1.8053,-0.020369
1.8103,-0.017223
1.8153,-0.014066
1.8203,-0.010899
1.8253,-0.0077211
1.8303,-0.0045323
1.8353,-0.0013324
1.8403,0.0018779
1.8453,0.0050973
1.8503,0.0083239
1.8553,0.011556
1.8603,0.014792
1.8653,0.01803
1.8703,0.021268
1.8753,0.024504
1.8803,0.027735
1.8853,0.030958
1.8903,0.034171
1.8953,0.037371
1.9003,0.040556
1.9053,0.043722
1.9103,0.046867
1.9153,0.049988
1.9203,0.053081
1.9253,0.056143
1.9303,0.059173
1.9353,0.062167
1.9403,0.065127
1.9453,0.068054
1.9503,0.07095
1.9553,0.073815
1.9603,0.07665
1.9653,0.079458
1.9703,0.082238
1.9753,0.084992
1.9803,0.087722
1.9853,0.090427
1.9903,0.093111
1.9903,0.093853


==> Data/Figure06_1/Figure06_1_x.csv <==
1e-12,0
0.005,0.0016936
0.01,0.0033753
0.015,0.0050453
0.02,0.0067039
0.025,0.0083515
0.03,0.0099882
0.035,0.011614
0.04,0.01323
0.045,0.014836
0.05,0.016433
0.055,0.01802
0.06,0.019598
0.065,0.021167
0.07,0.022727
0.075,0.02428
0.08,0.025824
0.085,0.027361
0.09,0.02889
0.095,0.030412
0.1,0.031928
0.105,0.033437
0.11,0.03494
0.115,0.036436
0.12,0.037927
0.125,0.039413
0.13,0.040894
0.135,0.04237
0.14,0.043841
0.145,0.045308
0.15,0.046771
0.155,0.048231
0.16,0.049687
0.165,0.05114
0.17,0.052589
0.175,0.054036
0.18,0.05548
0.185,0.056921
0.19,0.05836
0.195,0.059795
0.2,0.061228
0.205,0.062659
0.21,0.064087
0.215,0.065513
0.22,0.066936
0.225,0.068357
0.23,0.069776
0.235,0.071193
0.24,0.072608
0.245,0.074021
0.25,0.075432
0.255,0.076841
0.26,0.078248
0.265,0.079652
0.27,0.081055
0.275,0.082455
0.28,0.083854
0.285,0.08525
0.29,0.086643
0.295,0.088035
0.3,0.089424
0.305,0.09081
0.31,0.092194
0.315,0.093576
0.32,0.094955
0.325,0.096332
0.33,0.097706
0.335,0.099077
0.34,0.10045
0.345,0.10181
0.35,0.10317
0.355,0.10453
0.36,0.10589
0.365,0.10725
0.37,0.1086
0.375,0.10995
0.38,0.11129
0.385,0.11263
0.39,0.11397
0.395,0.11531
0.4,0.11664
0.405,0.11796
0.41,0.11929
0.415,0.12061
0.42,0.12193
0.425,0.12324
0.43,0.12455
0.435,0.12586
0.44,0.12717
0.445,0.12847
0.45,0.12976
0.455,0.13106
0.46,0.13235
0.465,0.13363
0.47,0.13492
0.475,0.1362
0.48,0.13747
0.485,0.13875
0.49,0.14002
0.495,0.14128
0.5,0.14255
0.505,0.14381
0.51,0.14506
0.515,0.14632
0.52,0.14757
0.525,0.14881
0.53,0.15006
0.535,0.1513
0.54,0.15254
0.545,0.15378
0.55,0.15501
0.555,0.15624
0.56,0.15747
0.565,0.15869
0.57,0.15992
0.575,0.16114
0.58,0.16236
0.585,0.16357
0.59,0.16479
0.595,0.166
0.6,0.16721
0.605,0.16842
0.61,0.16963
0.615,0.17083
0.62,0.17204
0.625,0.17324
0.63,0.17444
0.635,0.17564
0.64,0.17684
0.645,0.17804
0.65,0.17924
0.655,0.18043
0.66,0.18163
0.665,0.18282
0.67,0.18402
0.675,0.18521
0.68,0.1864
0.685,0.18759
0.69,0.18879
0.695,0.18998
0.7,0.19117
0.705,0.19236
0.71,0.19355
0.715,0.19475
0.72,0.19594
0.725,0.19713
0.73,0.19832
0.735,0.19952
0.74,0.20071
0.745,0.2019
0.75,0.2031
0.755,0.20429
0.76,0.20549
0.765,0.20669
0.77,0.20789
0.775,0.20909
0.78,0.21028
0.785,0.21149
0.79,0.21269
0.795,0.21389
0.8,0.2151
0.805,0.2163
0.81,0.21751
0.815,0.21872
0.82,0.21993
0.825,0.22114
0.83,0.22235
0.835,0.22356
0.84,0.22478
0.845,0.22599
0.85,0.22721
0.855,0.22843
0.86,0.22965
0.865,0.23087
0.87,0.2321
0.875,0.23332
0.88,0.23455
0.885,0.23578
0.89,0.23701
0.895,0.23824
0.9,0.23947
0.905,0.2407
0.91,0.24194
0.915,0.24318
0.92,0.24441
0.925,0.24565
0.93,0.24689
0.935,0.24814
0.94,0.24938
0.945,0.25063
0.95,0.25187
0.955,0.25312
0.96,0.25437
0.965,0.25562
0.97,0.25687
0.975,0.25812
0.98,0.25938
0.985,0.26063
0.99,0.26189
0.995,0.26315
1,0.26441
1.005,0.26567
1.01,0.26693
1.015,0.2682
1.02,0.26946
1.025,0.27073
1.03,0.27199
1.035,0.27326
1.04,0.27453
1.045,0.2758
1.05,0.27707
1.055,0.27835
1.06,0.27962
1.065,0.2809
1.07,0.28218
1.075,0.28346
1.08,0.28475
1.085,0.28603
1.09,0.28732
1.095,0.28861
1.1,0.28991
1.105,0.2912
1.11,0.2925
1.115,0.2938
1.12,0.29511
1.125,0.29641
1.13,0.29772
1.135,0.29904
1.14,0.30036
1.145,0.30168
1.15,0.303
1.155,0.30433
1.16,0.30567
1.165,0.30701
1.17,0.30835
1.175,0.3097
1.18,0.31106
1.185,0.31242
1.19,0.31379
1.195,0.31516
1.2,0.31654
1.205,0.31792
1.21,0.31932
1.215,0.32072
1.22,0.32212
1.225,0.32354
1.23,0.32496
1.235,0.32639
1.24,0.32783
1.245,0.32928
1.25,0.33073
1.255,0.3322
1.26,0.33367
1.265,0.33516
1.27,0.33665
1.275,0.33816
1.28,0.33967
1.285,0.3412
1.29,0.34273
1.295,0.34427
1.3,0.34582
1.305,0.34738
1.31,0.34895
1.315,0.35053
1.32,0.35211
1.325,0.3537
1.33,0.3553
1.335,0.35691
1.34,0.35852
1.345,0.36014
1.35,0.36177
1.355,0.3634
1.36,0.36503
1.365,0.36668
1.37,0.36833
1.375,0.36998
1.38,0.37164
1.385,0.3733
1.39,0.37497
1.395,0.37664
1.4,0.37831
1.405,0.37999
1.41,0.38167
1.415,0.38336
1.42,0.38505
1.425,0.38674
1.4253,0.38686
1.4303,0.38851
1.4353,0.39014
1.4403,0.39176
1.4453,0.39337
1.4503,0.39496
1.4553,0.39653
1.4603,0.3981
1.4653,0.39965
1.4703,0.4012
1.4753,0.40274
1.4803,0.40427
1.4853,0.40579
1.4903,0.40731
1.4953,0.40882
1.5003,0.41034
1.5053,0.41185
1.5103,0.41337
1.5153,0.41489
1.5203,0.41641
1.5253,0.41794
1.5303,0.41948
1.5353,0.42103
1.5403,0.42258
1.5453,0.42415
1.5503,0.42572
1.5553,0.4273
1.5603,0.42889
1.5653,0.43048
1.5703,0.43209
1.5753,0.4337
1.5803,0.43532
1.5853,0.43695
1.5903,0.43858
1.5953,0.44022
1.6003,0.44187
1.6053,0.44351
1.6103,0.44517
1.6153,0.44682
1.6203,0.44848
1.6253,0.45015
1.6303,0.45181
1.6353,0.45348
1.6403,0.45514
1.6453,0.45681
1.6503,0.45848
1.6553,0.46015
1.6603,0.46181
1.6653,0.46348
1.6703,0.46515
1.6753,0.46682
1.6803,0.46848
1.6853,0.47015
1.6903,0.47181
1.6953,0.47347
1.7003,0.47513
1.7053,0.4768
1.7103,0.47845
1.7153,0.48011
1.7203,0.48177
1.7253,0.48343
1.7303,0.48508
1.7353,0.48674
1.7403,0.48839
1.7453,0.49004
1.7503,0.4917
1.7553,0.49335
1.7603,0.495
1.7653,0.49665
1.7703,0.49831
1.7753,0.49996
1.7803,0.50161
1.7853,0.50326
1.7903,0.50492
1.7953,0.50657
1.8003,0.50822
1.8053,0.50987
1.8103,0.51153
1.8153,0.51318
1.8203,0.51484
1.8253,0.51649
1.8303,0.51815
1.8353,0.51981
1.8403,0.52146
1.8453,0.52312
1.8503,0.52478
1.8553,0.52644
1.8603,0.5281
1.8653,0.52976
1.8703,0.53142
1.8753,0.53308
1.8803,0.53474
1.8853,0.5364
1.8903,0.53806
1.8953,0.53973
1.9003,0.54139
1.9053,0.54305
1.9103,0.54471
1.9153,0.54638
1.9203,0.54804
1.9253,0.5497
1.9303,0.55137
1.9353,0.55303
1.9403,0.55469
1.9453,0.55636
1.9503,0.55802
1.9553,0.55968
1.9603,0.56134
1.9653,0.56301
1.9703,0.56467
1.9753,0.56633
1.9803,0.568
1.9853,0.56966
1.9903,0.57133
1.9903,0.57179


==> Data/Figure06_1/Figure06_1_z.csv <==
1e-12,0.94474
0.005,0.94382
0.01,0.94291
0.015,0.94199
0.02,0.94106
0.025,0.94013
0.03,0.9392
0.035,0.93826
0.04,0.93732
0.045,0.93637
0.05,0.93542
0.055,0.93446
0.06,0.9335
0.065,0.93254
0.07,0.93157
0.075,0.9306
0.08,0.92962
0.085,0.92864
0.09,0.92765
0.095,0.92666
0.1,0.92567
0.105,0.92467
0.11,0.92367
0.115,0.92267
0.12,0.92166
0.125,0.92065
0.13,0.91963
0.135,0.91861
0.14,0.91758
0.145,0.91655
0.15,0.91552
0.155,0.91448
0.16,0.91344
0.165,0.91239
0.17,0.91135
0.175,0.91029
0.18,0.90924
0.185,0.90818
0.19,0.90713
0.195,0.90607
0.2,0.90501
0.205,0.90395
0.21,0.90289
0.215,0.90183
0.22,0.90078
0.225,0.89972
0.23,0.89867
0.235,0.89762
0.24,0.89657
0.245,0.89552
0.25,0.89448
0.255,0.89344
0.26,0.89241
0.265,0.89138
0.27,0.89036
0.275,0.88934
0.28,0.88833
0.285,0.88732
0.29,0.88632
0.295,0.88532
0.3,0.88434
0.305,0.88336
0.31,0.88238
0.315,0.88142
0.32,0.88046
0.325,0.87951
0.33,0.87857
0.335,0.87764
0.34,0.87672
0.345,0.8758
0.35,0.8749
0.355,0.874
0.36,0.87312
0.365,0.87224
0.37,0.87137
0.375,0.87051
0.38,0.86967
0.385,0.86883
0.39,0.868
0.395,0.86719
0.4,0.86638
0.405,0.86559
0.41,0.86481
0.415,0.86404
0.42,0.86327
0.425,0.86252
0.43,0.86178
0.435,0.86106
0.44,0.86034
0.445,0.85963
0.45,0.85894
0.455,0.85826
0.46,0.85759
0.465,0.85693
0.47,0.85628
0.475,0.85564
0.48,0.85501
0.485,0.8544
0.49,0.8538
0.495,0.8532
0.5,0.85262
0.505,0.85206
0.51,0.8515
0.515,0.85095
0.52,0.85042
0.525,0.8499
0.53,0.84939
0.535,0.84889
0.54,0.8484
0.545,0.84793
0.55,0.84747
0.555,0.84701
0.56,0.84657
0.565,0.84614
0.57,0.84573
0.575,0.84532
0.58,0.84493
0.585,0.84455
0.59,0.84418
0.595,0.84382
0.6,0.84348
0.605,0.84314
0.61,0.84282
0.615,0.84251
0.62,0.84221
0.625,0.84193
0.63,0.84165
0.635,0.84139
0.64,0.84114
0.645,0.8409
0.65,0.84068
0.655,0.84047
0.66,0.84027
0.665,0.84008
0.67,0.8399
0.675,0.83974
0.68,0.83959
0.685,0.83945
0.69,0.83933
0.695,0.83922
0.7,0.83912
0.705,0.83903
0.71,0.83896
0.715,0.8389
0.72,0.83885
0.725,0.83882
0.73,0.83879
0.735,0.83879
0.74,0.83879
0.745,0.83881
0.75,0.83884
0.755,0.83889
0.76,0.83895
0.765,0.83902
0.77,0.83911
0.775,0.83921
0.78,0.83932
0.785,0.83945
0.79,0.83959
0.795,0.83975
0.8,0.83992
0.805,0.8401
0.81,0.8403
0.815,0.84051
0.82,0.84074
0.825,0.84098
0.83,0.84123
0.835,0.8415
0.84,0.84178
0.845,0.84208
0.85,0.84239
0.855,0.84272
0.86,0.84306
0.865,0.84341
0.87,0.84378
0.875,0.84417
0.88,0.84456
0.885,0.84498
0.89,0.8454
0.895,0.84584
0.9,0.8463
0.905,0.84676
0.91,0.84725
0.915,0.84774
0.92,0.84825
0.925,0.84878
0.93,0.84931
0.935,0.84987
0.94,0.85043
0.945,0.85101
0.95,0.8516
0.955,0.85221
0.96,0.85282
0.965,0.85346
0.97,0.8541
0.975,0.85476
0.98,0.85543
0.985,0.85611
0.99,0.8568
0.995,0.85751
1,0.85823
1.005,0.85896
1.01,0.8597
1.015,0.86046
1.02,0.86122
1.025,0.862
1.03,0.86278
1.035,0.86358
1.04,0.86439
1.045,0.86521
1.05,0.86604
1.055,0.86688
1.06,0.86773
1.065,0.86858
1.07,0.86945
1.075,0.87033
1.08,0.87122
1.085,0.87211
1.09,0.87302
1.095,0.87393
1.1,0.87485
1.105,0.87578
1.11,0.87672
1.115,0.87767
1.12,0.87862
1.125,0.87958
1.13,0.88055
1.135,0.88153
1.14,0.88252
1.145,0.88351
1.15,0.88451
1.155,0.88552
1.16,0.88653
1.165,0.88755
1.17,0.88858
1.175,0.88961
1.18,0.89065
1.185,0.8917
1.19,0.89276
1.195,0.89382
1.2,0.89488
1.205,0.89596
1.21,0.89704
1.215,0.89813
1.22,0.89923
1.225,0.90034
1.23,0.90145
1.235,0.90258
1.24,0.90371
1.245,0.90485
1.25,0.90601
1.255,0.90717
1.26,0.90834
1.265,0.90953
1.27,0.91073
1.275,0.91193
1.28,0.91315
1.285,0.91438
1.29,0.91562
1.295,0.91686
1.3,0.91812
1.305,0.91938
1.31,0.92066
1.315,0.92194
1.32,0.92322
1.325,0.92451
1.33,0.92581
1.335,0.92712
1.34,0.92842
1.345,0.92974
1.35,0.93106
1.355,0.93238
1.36,0.9337
1.365,0.93503
1.37,0.93636
1.375,0.93769
1.38,0.93902
1.385,0.94035
1.39,0.94169
1.395,0.94302
1.4,0.94435
1.405,0.94568
1.41,0.94701
1.415,0.94834
1.42,0.94967
1.425,0.95099
1.4253,0.95108
1.4303,0.95227
1.4353,0.95343
1.4403,0.95459
1.4453,0.95572
1.4503,0.95684
1.4553,0.95794
1.4603,0.95903
1.4653,0.9601
1.4703,0.96116
1.4753,0.9622
1.4803,0.96323
1.4853,0.96424
1.4903,0.96524
1.4953,0.96623
1.5003,0.9672
1.5053,0.96815
1.5103,0.96908
1.5153,0.97
1.5203,0.97089
1.5253,0.97177
1.5303,0.97262
1.5353,0.97345
1.5403,0.97425
1.5453,0.97504
1.5503,0.97579
1.5553,0.97652
1.5603,0.97723
1.5653,0.97791
1.5703,0.97857
1.5753,0.9792
1.5803,0.9798
1.5853,0.98038
1.5903,0.98093
1.5953,0.98145
1.6003,0.98195
1.6053,0.98243
1.6103,0.98288
1.6153,0.9833
1.6203,0.9837
1.6253,0.98407
1.6303,0.98442
1.6353,0.98474
1.6403,0.98503
1.6453,0.98531
1.6503,0.98555
1.6553,0.98577
1.6603,0.98597
1.6653,0.98614
1.6703,0.98629
1.6753,0.98642
1.6803,0.98651
1.6853,0.98659
1.6903,0.98664
1.6953,0.98667
1.7003,0.98667
1.7053,0.98665
1.7103,0.9866
1.7153,0.98653
1.7203,0.98644
1.7253,0.98632
1.7303,0.98617
1.7353,0.98601
1.7403,0.98582
1.7453,0.9856
1.7503,0.98536
1.7553,0.9851
1.7603,0.98481
1.7653,0.9845
1.7703,0.98416
1.7753,0.9838
1.7803,0.98341
1.7853,0.983
1.7903,0.98257
1.7953,0.98211
1.8003,0.98163
1.8053,0.98112
1.8103,0.98059
1.8153,0.98003
1.8203,0.97945
1.8253,0.97885
1.8303,0.97822
1.8353,0.97756
1.8403,0.97688
1.8453,0.97618
1.8503,0.97545
1.8553,0.9747
1.8603,0.97392
1.8653,0.97312
1.8703,0.9723
1.8753,0.97145
1.8803,0.97057
1.8853,0.96967
1.8903,0.96875
1.8953,0.9678
1.9003,0.96683
1.9053,0.96583
1.9103,0.96481
1.9153,0.96376
1.9203,0.96269
1.9253,0.9616
1.9303,0.96048
1.9353,0.95933
1.9403,0.95817
1.9453,0.95697
1.9503,0.95575
1.9553,0.95451
1.9603,0.95325
1.9653,0.95196
1.9703,0.95064
1.9753,0.9493
1.9803,0.94794
1.9853,0.94655
1.9903,0.94513
1.9903,0.94474


==> Data/Figure06_2/Figure06_2_dgamma1.csv <==
1e-12,-1.7554
0.005,-1.6519
0.01,-1.5525
0.015,-1.4569
0.02,-1.3653
0.025,-1.2774
0.03,-1.1934
0.035,-1.113
0.04,-1.0364
0.045,-0.96335
0.05,-0.89389
0.055,-0.82794
0.06,-0.76546
0.065,-0.7064
0.07,-0.65069
0.075,-0.5983
0.08,-0.54917
0.085,-0.50324
0.09,-0.46047
0.095,-0.4208
0.1,-0.38418
0.105,-0.35056
0.11,-0.31989
0.115,-0.29211
0.12,-0.26718
0.125,-0.24504
0.13,-0.22564
0.135,-0.20892
0.14,-0.19485
0.145,-0.18335
0.15,-0.17439
0.155,-0.16791
0.16,-0.16386
0.165,-0.16215
0.17,-0.16265
0.175,-0.16521
0.18,-0.16969
0.185,-0.17596
0.19,-0.18387
0.195,-0.19327
0.2,-0.20404
0.205,-0.21602
0.21,-0.22907
0.215,-0.24306
0.22,-0.25784
0.225,-0.27328
0.23,-0.28922
0.235,-0.30553
0.24,-0.32206
0.245,-0.33872
0.25,-0.35543
0.255,-0.37211
0.26,-0.3887
0.265,-0.40512
0.27,-0.4213
0.275,-0.43718
0.28,-0.45267
0.285,-0.46772
0.29,-0.48224
0.295,-0.49616
0.3,-0.50942
0.305,-0.52194
0.31,-0.53365
0.315,-0.54448
0.32,-0.55437
0.325,-0.56328
0.33,-0.57123
0.335,-0.57821
0.34,-0.58425
0.345,-0.58933
0.35,-0.59348
0.355,-0.59669
0.36,-0.59898
0.365,-0.60035
0.37,-0.6008
0.375,-0.60035
0.38,-0.59899
0.385,-0.59674
0.39,-0.59361
0.395,-0.58959
0.4,-0.5847
0.405,-0.57897
0.41,-0.57244
0.415,-0.56516
0.42,-0.55717
0.425,-0.54851
0.43,-0.53922
0.435,-0.52934
0.44,-0.51893
0.445,-0.50801
0.45,-0.49663
0.455,-0.48484
0.46,-0.47267
0.465,-0.46017
0.47,-0.44738
0.475,-0.43434
0.48,-0.4211
0.485,-0.40769
0.49,-0.39414
0.495,-0.38048
0.5,-0.36675
0.505,-0.35297
0.51,-0.3392
0.515,-0.32544
0.52,-0.31175
0.525,-0.29815
0.53,-0.28467
0.535,-0.27135
0.54,-0.25821
0.545,-0.24531
0.55,-0.23265
0.555,-0.22029
0.56,-0.20824
0.565,-0.19652
0.57,-0.18513
0.575,-0.17409
0.58,-0.1634
0.585,-0.15307
0.59,-0.14311
0.595,-0.13353
0.6,-0.12433
0.605,-0.11553
0.61,-0.10714
0.615,-0.099149
0.62,-0.091582
0.625,-0.084445
0.63,-0.077744
0.635,-0.071489
0.64,-0.06568
0.645,-0.060307
0.65,-0.055357
0.655,-0.050818
0.66,-0.046678
0.665,-0.042923
0.67,-0.039542
0.675,-0.036523
0.68,-0.033853
0.685,-0.031519
0.69,-0.02951
0.695,-0.027813
0.7,-0.026415
0.705,-0.025305
0.71,-0.02447
0.715,-0.023898
0.72,-0.023569
0.725,-0.023457
0.73,-0.023537
0.735,-0.023783
0.74,-0.024167
0.745,-0.024664
0.75,-0.025247
0.755,-0.025891
0.76,-0.026568
0.765,-0.027254
0.77,-0.027921
0.775,-0.028543
0.78,-0.029095
0.785,-0.029549
0.79,-0.02988
0.795,-0.030062
0.8,-0.030066
0.805,-0.029864
0.81,-0.029428
0.815,-0.028729
0.82,-0.027739
0.825,-0.026429
0.83,-0.024771
0.835,-0.022736
0.84,-0.020296
0.845,-0.017422
0.85,-0.014086
0.855,-0.010258
0.86,-0.0059117
0.865,-0.0010172
0.87,0.0044537
0.875,0.010528
0.88,0.017217
0.885,0.024527
0.89,0.032463
0.895,0.041031
0.9,0.050237
0.905,0.060086
0.91,0.070583
0.915,0.081735
0.92,0.093546
0.925,0.10602
0.93,0.11917
0.935,0.13299
0.94,0.1475
0.945,0.16269
0.95,0.17858
0.955,0.19516
0.96,0.21239
0.965,0.23024
0.97,0.24864
0.975,0.26757
0.98,0.28697
0.985,0.3068
0.99,0.32701
0.995,0.34756
1,0.3684
1.005,0.38949
1.01,0.41078
1.015,0.43222
1.02,0.45377
1.025,0.47538
1.03,0.49702
1.035,0.51862
1.04,0.54009
1.045,0.56137
1.05,0.58235
1.055,0.60295
1.06,0.62308
1.065,0.64266
1.07,0.6616
1.075,0.67981
1.08,0.6972
1.085,0.7137
1.09,0.7292
1.095,0.74363
1.1,0.75689
1.105,0.76891
1.11,0.77958
1.115,0.78885
1.12,0.79665
1.125,0.80295
1.13,0.8077
1.135,0.81084
1.14,0.81233
1.145,0.81213
1.15,0.81019
1.155,0.80645
1.16,0.80088
1.165,0.79343
1.17,0.78404
1.175,0.77268
1.18,0.75929
1.185,0.74383
1.19,0.72625
1.195,0.70658
1.2,0.68493
1.205,0.6614
1.21,0.63612
1.215,0.60918
1.22,0.58071
1.225,0.55082
1.23,0.51961
1.235,0.4872
1.24,0.45371
1.245,0.41924
1.25,0.3839
1.255,0.34781
1.26,0.31108
1.265,0.27382
1.27,0.23615
1.275,0.19827
1.28,0.16046
1.285,0.123
1.29,0.086146
1.295,0.050185
1.3,0.015388
1.305,-0.017971
1.31,-0.049616
1.315,-0.079276
1.32,-0.10667
1.325,-0.13154
1.33,-0.15359
1.335,-0.17256
1.34,-0.18817
1.345,-0.20015
1.35,-0.20823
1.355,-0.21212
1.36,-0.21156
1.365,-0.20627
1.37,-0.19598
1.375,-0.18041
1.38,-0.15928
1.385,-0.13234
1.39,-0.099291
1.395,-0.05987
1.4,-0.013801
1.405,0.039191
1.41,0.099379
1.415,0.16704
1.42,0.24244
1.425,0.32586
1.4253,0.33199
1.4303,0.14083
1.4353,0.015131
1.4403,-0.051997
1.4453,-0.067453
1.4503,-0.038136
1.4553,0.029058
1.4603,0.12723
1.4653,0.24949
1.4703,0.38893
1.4753,0.53866
1.4803,0.69177
1.4853,0.84139
1.4903,0.98066
1.4953,1.105
1.5003,1.2127
1.5053,1.3022
1.5103,1.3719
1.5153,1.4203
1.5203,1.4457
1.5253,1.4478
1.5303,1.4288
1.5353,1.3918
1.5403,1.3396
1.5453,1.2751
1.5503,1.2014
1.5553,1.1211
1.5603,1.0361
1.5653,0.94785
1.5703,0.85772
1.5753,0.76715
1.5803,0.67758
1.5853,0.59039
1.5903,0.50652
1.5953,0.42642
1.6003,0.35056
1.6053,0.27938
1.6103,0.21333
1.6153,0.15287
1.6203,0.098271
1.6253,0.049423
1.6303,0.0061862
1.6353,-0.031584
1.6403,-0.064033
1.6453,-0.091302
1.6503,-0.11357
1.6553,-0.13118
1.6603,-0.14451
1.6653,-0.15395
1.6703,-0.15988
1.6753,-0.16268
1.6803,-0.16275
1.6853,-0.16043
1.6903,-0.15607
1.6953,-0.15
1.7003,-0.14257
1.7053,-0.1341
1.7103,-0.12494
1.7153,-0.11536
1.7203,-0.10555
1.7253,-0.095675
1.7303,-0.085922
1.7353,-0.076465
1.7403,-0.067481
1.7453,-0.059118
1.7503,-0.051433
1.7553,-0.044463
1.7603,-0.038245
1.7653,-0.032815
1.7703,-0.028211
1.7753,-0.024464
1.7803,-0.021557
1.7853,-0.019448
1.7903,-0.018098
1.7953,-0.017464
1.8003,-0.017505
1.8053,-0.018182
1.8103,-0.019439
1.8153,-0.021208
1.8203,-0.023423
1.8253,-0.026015
1.8303,-0.028916
1.8353,-0.032059
1.8403,-0.035378
1.8453,-0.038817
1.8503,-0.04232
1.8553,-0.045832
1.8603,-0.049296
1.8653,-0.052658
1.8703,-0.055863
1.8753,-0.058861
1.8803,-0.061604
1.8853,-0.064046
1.8903,-0.066138
1.8953,-0.067833
1.9003,-0.069087
1.9053,-0.069909
1.9103,-0.070348
1.9153,-0.070455
1.9203,-0.07028
1.9253,-0.069873
1.9303,-0.069285
1.9353,-0.068443
1.9403,-0.067083
1.9453,-0.064919
1.9503,-0.061666
1.9553,-0.057038
1.9603,-0.050751
1.9653,-0.042521
1.9703,-0.03206
1.9753,-0.019086
1.9803,-0.0033116
1.9853,0.015547
1.9903,0.037775
1.9903,-1.7554


==> Data/Figure06_2/Figure06_2_dgamma2.csv <==
1e-12,1.7934
0.005,1.7593
0.01,1.7271
0.015,1.6966
0.02,1.6678
0.025,1.6406
0.03,1.615
0.035,1.5909
0.04,1.5682
0.045,1.5469
0.05,1.5269
0.055,1.5081
0.06,1.4904
0.065,1.4739
0.07,1.4584
0.075,1.4438
0.08,1.4302
0.085,1.4173
0.09,1.4053
0.095,1.3939
0.1,1.3831
0.105,1.3729
0.11,1.3632
0.115,1.3539
0.12,1.345
0.125,1.3364
0.13,1.3279
0.135,1.3197
0.14,1.3115
0.145,1.3033
0.15,1.2951
0.155,1.2868
0.16,1.2783
0.165,1.2696
0.17,1.2607
0.175,1.2516
0.18,1.2422
0.185,1.2327
0.19,1.2229
0.195,1.213
0.2,1.2029
0.205,1.1927
0.21,1.1822
0.215,1.1716
0.22,1.1608
0.225,1.1499
0.23,1.1389
0.235,1.1277
0.24,1.1164
0.245,1.1049
0.25,1.0933
0.255,1.0816
0.26,1.0698
0.265,1.0579
0.27,1.0459
0.275,1.0338
0.28,1.0216
0.285,1.0094
0.29,0.99702
0.295,0.98459
0.3,0.9721
0.305,0.95955
0.31,0.94693
0.315,0.93427
0.32,0.92156
0.325,0.90881
0.33,0.89603
0.335,0.88322
0.34,0.87039
0.345,0.85754
0.35,0.84468
0.355,0.83182
0.36,0.81896
0.365,0.80612
0.37,0.79329
0.375,0.78048
0.38,0.7677
0.385,0.75496
0.39,0.74226
0.395,0.7296
0.4,0.717
0.405,0.70446
0.41,0.69197
0.415,0.67955
0.42,0.66718
0.425,0.65487
0.43,0.64262
0.435,0.63044
0.44,0.61832
0.445,0.60626
0.45,0.59427
0.455,0.58235
0.46,0.5705
0.465,0.55871
0.47,0.547
0.475,0.53535
0.48,0.52378
0.485,0.51228
0.49,0.50085
0.495,0.48948
0.5,0.47818
0.505,0.46695
0.51,0.45577
0.515,0.44465
0.52,0.43359
0.525,0.42259
0.53,0.41163
0.535,0.40073
0.54,0.38988
0.545,0.37908
0.55,0.36832
0.555,0.3576
0.56,0.34693
0.565,0.33629
0.57,0.32569
0.575,0.31512
0.58,0.30458
0.585,0.29407
0.59,0.28358
0.595,0.27311
0.6,0.26266
0.605,0.25222
0.61,0.24179
0.615,0.23137
0.62,0.22096
0.625,0.21054
0.63,0.20013
0.635,0.18971
0.64,0.17928
0.645,0.16885
0.65,0.1584
0.655,0.14794
0.66,0.13746
0.665,0.12696
0.67,0.11644
0.675,0.10589
0.68,0.095319
0.685,0.084717
0.69,0.074083
0.695,0.063414
0.7,0.052708
0.705,0.041962
0.71,0.031175
0.715,0.020343
0.72,0.0094653
0.725,-0.0014598
0.73,-0.012433
0.735,-0.023456
0.74,-0.034528
0.745,-0.045652
0.75,-0.056827
0.755,-0.068056
0.76,-0.079338
0.765,-0.090675
0.77,-0.10207
0.775,-0.11352
0.78,-0.12503
0.785,-0.13659
0.79,-0.14822
0.795,-0.1599
0.8,-0.17165
0.805,-0.18346
0.81,-0.19532
0.815,-0.20724
0.82,-0.21922
0.825,-0.23125
0.83,-0.24333
0.835,-0.25546
0.84,-0.26765
0.845,-0.27988
0.85,-0.29217
0.855,-0.3045
0.86,-0.31687
0.865,-0.32929
0.87,-0.34175
0.875,-0.35426
0.88,-0.3668
0.885,-0.37938
0.89,-0.392
0.895,-0.40465
0.9,-0.41732
0.905,-0.43002
0.91,-0.44274
0.915,-0.45548
0.92,-0.46824
0.925,-0.48101
0.93,-0.4938
0.935,-0.50659
0.94,-0.51939
0.945,-0.53219
0.95,-0.54499
0.955,-0.55778
0.96,-0.57058
0.965,-0.58336
0.97,-0.59613
0.975,-0.6089
0.98,-0.62164
0.985,-0.63438
0.99,-0.64709
0.995,-0.65978
1,-0.67246
1.005,-0.6851
1.01,-0.69772
1.015,-0.71031
1.02,-0.72287
1.025,-0.7354
1.03,-0.74789
1.035,-0.76034
1.04,-0.77277
1.045,-0.78517
1.05,-0.79756
1.055,-0.80993
1.06,-0.82231
1.065,-0.83469
1.07,-0.84707
1.075,-0.85948
1.08,-0.87191
1.085,-0.88438
1.09,-0.89688
1.095,-0.90943
1.1,-0.92203
1.105,-0.93468
1.11,-0.94741
1.115,-0.96021
1.12,-0.97309
1.125,-0.98609
1.13,-0.9992
1.135,-1.0125
1.14,-1.0259
1.145,-1.0394
1.15,-1.0532
1.155,-1.0671
1.16,-1.0813
1.165,-1.0957
1.17,-1.1103
1.175,-1.1252
1.18,-1.1404
1.185,-1.1558
1.19,-1.1716
1.195,-1.1877
1.2,-1.2042
1.205,-1.2211
1.21,-1.2385
1.215,-1.2565
1.22,-1.2751
1.225,-1.2944
1.23,-1.3144
1.235,-1.3351
1.24,-1.3567
1.245,-1.3791
1.25,-1.4025
1.255,-1.4268
1.26,-1.4522
1.265,-1.4787
1.27,-1.5063
1.275,-1.5351
1.28,-1.5649
1.285,-1.5959
1.29,-1.6278
1.295,-1.6606
1.3,-1.6944
1.305,-1.729
1.31,-1.7645
1.315,-1.8007
1.32,-1.8377
1.325,-1.8753
1.33,-1.9135
1.335,-1.9524
1.34,-1.9918
1.345,-2.0316
1.35,-2.072
1.355,-2.1127
1.36,-2.1538
1.365,-2.1952
1.37,-2.2368
1.375,-2.2787
1.38,-2.3207
1.385,-2.3629
1.39,-2.4051
1.395,-2.4474
1.4,-2.4896
1.405,-2.5318
1.41,-2.5739
1.415,-2.6158
1.42,-2.6575
1.425,-2.699
1.4253,-2.7019
1.4303,-1.1546
1.4353,0.15514
1.4403,1.2417
1.4453,2.1191
1.4503,2.8018
1.4553,3.3038
1.4603,3.6394
1.4653,3.8228
1.4703,3.8683
1.4753,3.7901
1.4803,3.6023
1.4853,3.3191
1.4903,2.955
1.4953,2.527
1.5003,2.0561
1.5053,1.5632
1.5103,1.0694
1.5153,0.59577
1.5203,0.16336
1.5253,-0.21267
1.5303,-0.53363
1.5353,-0.80368
1.5403,-1.027
1.5453,-1.2077
1.5503,-1.35
1.5553,-1.458
1.5603,-1.5346
1.5653,-1.5827
1.5703,-1.6049
1.5753,-1.6038
1.5803,-1.5823
1.5853,-1.543
1.5903,-1.4883
1.5953,-1.4206
1.6003,-1.3421
1.6053,-1.255
1.6103,-1.1617
1.6153,-1.0644
1.6203,-0.96498
1.6253,-0.86484
1.6303,-0.76517
1.6353,-0.66718
1.6403,-0.57212
1.6453,-0.48119
1.6503,-0.39549
1.6553,-0.3154
1.6603,-0.24115
1.6653,-0.17294
1.6703,-0.11096
1.6753,-0.055429
1.6803,-0.0065251
1.6853,0.035886
1.6903,0.072145
1.6953,0.1026
1.7003,0.12759
1.7053,0.14746
1.7103,0.16256
1.7153,0.17326
1.7203,0.17996
1.7253,0.18309
1.7303,0.18306
1.7353,0.18027
1.7403,0.17513
1.7453,0.16805
1.7503,0.15933
1.7553,0.14927
1.7603,0.13816
1.7653,0.12632
1.7703,0.11403
1.7753,0.10159
1.7803,0.089204
1.7853,0.077055
1.7903,0.065319
1.7953,0.05417
1.8003,0.043787
1.8053,0.034344
1.8103,0.025973
1.8153,0.01876
1.8203,0.012789
1.8253,0.0081443
1.8303,0.0049107
1.8353,0.003172
1.8403,0.0030017
1.8453,0.0044488
1.8503,0.0075588
1.8553,0.012377
1.8603,0.018949
1.8653,0.027321
1.8703,0.037517
1.8753,0.049454
1.8803,0.063008
1.8853,0.078059
1.8903,0.094483
1.8953,0.11216
1.9003,0.13097
1.9053,0.1509
1.9103,0.17202
1.9153,0.19439
1.9203,0.21808
1.9253,0.24315
1.9303,0.26966
1.9353,0.29689
1.9403,0.3228
1.9453,0.34526
1.9503,0.36213
1.9553,0.37125
1.9603,0.37049
1.9653,0.3577
1.9703,0.33074
1.9753,0.28747
1.9803,0.22574
1.9853,0.1434
1.9903,0.038324
1.9903,1.7934


==> Data/Figure06_2/Figure06_2_dphi.csv <==
1e-12,0.54585
0.005,0.46135
0.01,0.37987
0.015,0.30136
0.02,0.22583
0.025,0.15325
0.03,0.083597
0.035,0.016862
0.04,-0.046977
0.045,-0.10794
0.05,-0.16603
0.055,-0.22129
0.06,-0.27372
0.065,-0.32334
0.07,-0.37018
0.075,-0.41424
0.08,-0.45555
0.085,-0.49412
0.09,-0.52998
0.095,-0.56314
0.1,-0.59361
0.105,-0.62142
0.11,-0.64659
0.115,-0.66912
0.12,-0.68905
0.125,-0.70639
0.13,-0.72115
0.135,-0.73335
0.14,-0.74302
0.145,-0.75016
0.15,-0.75481
0.155,-0.75697
0.16,-0.75666
0.165,-0.75395
0.17,-0.74898
0.175,-0.74188
0.18,-0.73279
0.185,-0.72187
0.19,-0.70925
0.195,-0.69506
0.2,-0.67946
0.205,-0.66259
0.21,-0.64459
0.215,-0.62559
0.22,-0.60574
0.225,-0.58519
0.23,-0.56407
0.235,-0.54253
0.24,-0.5207
0.245,-0.4987
0.25,-0.47659
0.255,-0.45446
0.26,-0.43236
0.265,-0.41039
0.27,-0.3886
0.275,-0.36707
0.28,-0.34587
0.285,-0.32508
0.29,-0.30476
0.295,-0.285
0.3,-0.26585
0.305,-0.2474
0.31,-0.22972
0.315,-0.21287
0.32,-0.19694
0.325,-0.18194
0.33,-0.16786
0.335,-0.15472
0.34,-0.1425
0.345,-0.1312
0.35,-0.12082
0.355,-0.11135
0.36,-0.1028
0.365,-0.095146
0.37,-0.088398
0.375,-0.08255
0.38,-0.077598
0.385,-0.073539
0.39,-0.070369
0.395,-0.068085
0.4,-0.06668
0.405,-0.066124
0.41,-0.066374
0.415,-0.067391
0.42,-0.069134
0.425,-0.071561
0.43,-0.074632
0.435,-0.078306
0.44,-0.082541
0.445,-0.087298
0.45,-0.092534
0.455,-0.098209
0.46,-0.10428
0.465,-0.11071
0.47,-0.11746
0.475,-0.12448
0.48,-0.13174
0.485,-0.1392
0.49,-0.14682
0.495,-0.15458
0.5,-0.16245
0.505,-0.17038
0.51,-0.17834
0.515,-0.18631
0.52,-0.19425
0.525,-0.20212
0.53,-0.2099
0.535,-0.21755
0.54,-0.22503
0.545,-0.23231
0.55,-0.23937
0.555,-0.24617
0.56,-0.25267
0.565,-0.25887
0.57,-0.26476
0.575,-0.27033
0.58,-0.27557
0.585,-0.28046
0.59,-0.285
0.595,-0.28919
0.6,-0.293
0.605,-0.29643
0.61,-0.29947
0.615,-0.30211
0.62,-0.30434
0.625,-0.30614
0.63,-0.30752
0.635,-0.30846
0.64,-0.30896
0.645,-0.30903
0.65,-0.30867
0.655,-0.30791
0.66,-0.30674
0.665,-0.30519
0.67,-0.30326
0.675,-0.30096
0.68,-0.2983
0.685,-0.2953
0.69,-0.29196
0.695,-0.2883
0.7,-0.28432
0.705,-0.28005
0.71,-0.27548
0.715,-0.27063
0.72,-0.26552
0.725,-0.26017
0.73,-0.2546
0.735,-0.24885
0.74,-0.24294
0.745,-0.23689
0.75,-0.23072
0.755,-0.22447
0.76,-0.21816
0.765,-0.2118
0.77,-0.20544
0.775,-0.19909
0.78,-0.19278
0.785,-0.18653
0.79,-0.18037
0.795,-0.17433
0.8,-0.16842
0.805,-0.16269
0.81,-0.15715
0.815,-0.15184
0.82,-0.14679
0.825,-0.14202
0.83,-0.13756
0.835,-0.13344
0.84,-0.12969
0.845,-0.12634
0.85,-0.12341
0.855,-0.12094
0.86,-0.11895
0.865,-0.11748
0.87,-0.11654
0.875,-0.11617
0.88,-0.11638
0.885,-0.11718
0.89,-0.11857
0.895,-0.12057
0.9,-0.12317
0.905,-0.12639
0.91,-0.13023
0.915,-0.1347
0.92,-0.1398
0.925,-0.14555
0.93,-0.15195
0.935,-0.15901
0.94,-0.16673
0.945,-0.17512
0.95,-0.18419
0.955,-0.19394
0.96,-0.20433
0.965,-0.21533
0.97,-0.22688
0.975,-0.23895
0.98,-0.25148
0.985,-0.26445
0.99,-0.2778
0.995,-0.29149
1,-0.30549
1.005,-0.31973
1.01,-0.33419
1.015,-0.34882
1.02,-0.36357
1.025,-0.3784
1.03,-0.39327
1.035,-0.40813
1.04,-0.42289
1.045,-0.43746
1.05,-0.45176
1.055,-0.46569
1.06,-0.47917
1.065,-0.49211
1.07,-0.50441
1.075,-0.516
1.08,-0.52678
1.085,-0.53666
1.09,-0.54556
1.095,-0.55339
1.1,-0.56005
1.105,-0.56546
1.11,-0.56953
1.115,-0.57219
1.12,-0.57337
1.125,-0.57303
1.13,-0.5711
1.135,-0.56754
1.14,-0.56229
1.145,-0.5553
1.15,-0.54651
1.155,-0.53587
1.16,-0.52333
1.165,-0.50883
1.17,-0.49231
1.175,-0.47373
1.18,-0.45302
1.185,-0.43014
1.19,-0.40504
1.195,-0.37771
1.2,-0.34825
1.205,-0.31672
1.21,-0.28322
1.215,-0.24783
1.22,-0.21062
1.225,-0.17169
1.23,-0.13111
1.235,-0.088964
1.24,-0.045339
1.245,-0.0003137
1.25,0.046028
1.255,0.093605
1.26,0.14233
1.265,0.19213
1.27,0.24291
1.275,0.29446
1.28,0.3465
1.285,0.39873
1.29,0.45086
1.295,0.50259
1.3,0.55363
1.305,0.60369
1.31,0.65247
1.315,0.69969
1.32,0.74504
1.325,0.78824
1.33,0.82899
1.335,0.867
1.34,0.90197
1.345,0.93361
1.35,0.96163
1.355,0.98574
1.36,1.0056
1.365,1.021
1.37,1.0316
1.375,1.0372
1.38,1.0373
1.385,1.0317
1.39,1.0202
1.395,1.0025
1.4,0.97813
1.405,0.94695
1.41,0.90863
1.415,0.86288
1.42,0.8094
1.425,0.7479
1.4253,0.74331
1.4303,0.61704
1.4353,0.48428
1.4403,0.34758
1.4453,0.2095
1.4503,0.072579
1.4553,-0.060632
1.4603,-0.18759
1.4653,-0.30573
1.4703,-0.41252
1.4753,-0.50541
1.4803,-0.58184
1.4853,-0.63927
1.4903,-0.6752
1.4953,-0.68929
1.5003,-0.68384
1.5053,-0.66135
1.5103,-0.62429
1.5153,-0.57515
1.5203,-0.51642
1.5253,-0.45034
1.5303,-0.37845
1.5353,-0.30219
1.5403,-0.22301
1.5453,-0.14233
1.5503,-0.061578
1.5553,0.017879
1.5603,0.095248
1.5653,0.16996
1.5703,0.24144
1.5753,0.30913
1.5803,0.37246
1.5853,0.43087
1.5903,0.48412
1.5953,0.53229
1.6003,0.57543
1.6053,0.6136
1.6103,0.64689
1.6153,0.67535
1.6203,0.69914
1.6253,0.71855
1.6303,0.7339
1.6353,0.74552
1.6403,0.75372
1.6453,0.75884
1.6503,0.76117
1.6553,0.76105
1.6603,0.75879
1.6653,0.75471
1.6703,0.74912
1.6753,0.74233
1.6803,0.73466
1.6853,0.72635
1.6903,0.71758
1.6953,0.70853
1.7003,0.69939
1.7053,0.69036
1.7103,0.6816
1.7153,0.67326
1.7203,0.66541
1.7253,0.65808
1.7303,0.65135
1.7353,0.64527
1.7403,0.6399
1.7453,0.63527
1.7503,0.63138
1.7553,0.62819
1.7603,0.62569
1.7653,0.62385
1.7703,0.62263
1.7753,0.62203
1.7803,0.62198
1.7853,0.62243
1.7903,0.62331
1.7953,0.62457
1.8003,0.62615
1.8053,0.62798
1.8103,0.63
1.8153,0.63216
1.8203,0.63438
1.8253,0.6366
1.8303,0.63876
1.8353,0.6408
1.8403,0.64265
1.8453,0.64427
1.8503,0.6456
1.8553,0.64661
1.8603,0.64723
1.8653,0.64743
1.8703,0.64715
1.8753,0.64639
1.8803,0.64511
1.8853,0.64332
1.8903,0.64099
1.8953,0.63811
1.9003,0.63468
1.9053,0.63069
1.9103,0.62618
1.9153,0.62116
1.9203,0.61566
1.9253,0.60971
1.9303,0.60334
1.9353,0.59661
1.9403,0.58968
1.9453,0.58271
1.9503,0.57588
1.9553,0.56934
1.9603,0.56326
1.9653,0.5578
1.9703,0.55312
1.9753,0.5494
1.9803,0.54678
1.9853,0.54544
1.9903,0.54554
1.9903,0.54585


==> Data/Figure06_2/Figure06_2_dx.csv <==
1e-12,0.34104
0.005,0.33832
0.01,0.33569
0.015,0.33316
0.02,0.33071
0.025,0.32836
0.03,0.32609
0.035,0.3239
0.04,0.3218
0.045,0.31977
0.05,0.31783
0.055,0.31596
0.06,0.31417
0.065,0.31245
0.07,0.3108
0.075,0.30921
0.08,0.3077
0.085,0.30625
0.09,0.30486
0.095,0.30354
0.1,0.30227
0.105,0.30106
0.11,0.2999
0.115,0.2988
0.12,0.29775
0.125,0.29675
0.13,0.2958
0.135,0.29489
0.14,0.29402
0.145,0.2932
0.15,0.29242
0.155,0.29167
0.16,0.29096
0.165,0.29029
0.17,0.28964
0.175,0.28903
0.18,0.28844
0.185,0.28788
0.19,0.28734
0.195,0.28682
0.2,0.28633
0.205,0.28585
0.21,0.28538
0.215,0.28493
0.22,0.28449
0.225,0.28406
0.23,0.28363
0.235,0.28321
0.24,0.28279
0.245,0.28237
0.25,0.28195
0.255,0.28154
0.26,0.28112
0.265,0.28069
0.27,0.28027
0.275,0.27984
0.28,0.2794
0.285,0.27896
0.29,0.27851
0.295,0.27806
0.3,0.27759
0.305,0.27711
0.31,0.27663
0.315,0.27613
0.32,0.27562
0.325,0.2751
0.33,0.27456
0.335,0.27402
0.34,0.27346
0.345,0.27289
0.35,0.27231
0.355,0.27171
0.36,0.27111
0.365,0.2705
0.37,0.26988
0.375,0.26925
0.38,0.26861
0.385,0.26797
0.39,0.26731
0.395,0.26665
0.4,0.26598
0.405,0.2653
0.41,0.26462
0.415,0.26393
0.42,0.26324
0.425,0.26255
0.43,0.26185
0.435,0.26115
0.44,0.26045
0.445,0.25976
0.45,0.25906
0.455,0.25836
0.46,0.25767
0.465,0.25698
0.47,0.25629
0.475,0.25561
0.48,0.25493
0.485,0.25426
0.49,0.2536
0.495,0.25295
0.5,0.2523
0.505,0.25166
0.51,0.25104
0.515,0.25042
0.52,0.24981
0.525,0.24922
0.53,0.24863
0.535,0.24806
0.54,0.24751
0.545,0.24696
0.55,0.24643
0.555,0.24592
0.56,0.24542
0.565,0.24494
0.57,0.24447
0.575,0.24402
0.58,0.24359
0.585,0.24317
0.59,0.24277
0.595,0.24238
0.6,0.24202
0.605,0.24167
0.61,0.24133
0.615,0.24102
0.62,0.24072
0.625,0.24044
0.63,0.24018
0.635,0.23994
0.64,0.23972
0.645,0.23951
0.65,0.23932
0.655,0.23915
0.66,0.239
0.665,0.23886
0.67,0.23875
0.675,0.23865
0.68,0.23856
0.685,0.2385
0.69,0.23845
0.695,0.23841
0.7,0.2384
0.705,0.23839
0.71,0.23841
0.715,0.23844
0.72,0.23849
0.725,0.23855
0.73,0.23862
0.735,0.23871
0.74,0.23881
0.745,0.23893
0.75,0.23906
0.755,0.2392
0.76,0.23936
0.765,0.23952
0.77,0.2397
0.775,0.23988
0.78,0.24008
0.785,0.24029
0.79,0.2405
0.795,0.24073
0.8,0.24096
0.805,0.2412
0.81,0.24145
0.815,0.2417
0.82,0.24196
0.825,0.24223
0.83,0.2425
0.835,0.24278
0.84,0.24306
0.845,0.24334
0.85,0.24362
0.855,0.24391
0.86,0.2442
0.865,0.24449
0.87,0.24479
0.875,0.24508
0.88,0.24537
0.885,0.24566
0.89,0.24595
0.895,0.24625
0.9,0.24654
0.905,0.24682
0.91,0.24711
0.915,0.2474
0.92,0.24768
0.925,0.24796
0.93,0.24824
0.935,0.24852
0.94,0.24879
0.945,0.24906
0.95,0.24933
0.955,0.2496
0.96,0.24986
0.965,0.25012
0.97,0.25038
0.975,0.25063
0.98,0.25089
0.985,0.25115
0.99,0.25141
0.995,0.25167
1,0.25193
1.005,0.2522
1.01,0.25246
1.015,0.25274
1.02,0.25302
1.025,0.2533
1.03,0.25359
1.035,0.25389
1.04,0.25419
1.045,0.2545
1.05,0.25483
1.055,0.25517
1.06,0.25552
1.065,0.25589
1.07,0.25628
1.075,0.25669
1.08,0.25711
1.085,0.25756
1.09,0.25804
1.095,0.25853
1.1,0.25906
1.105,0.25961
1.11,0.2602
1.115,0.26081
1.12,0.26146
1.125,0.26214
1.13,0.26285
1.135,0.2636
1.14,0.26439
1.145,0.26521
1.15,0.26607
1.155,0.26697
1.16,0.26791
1.165,0.26889
1.17,0.26992
1.175,0.27098
1.18,0.2721
1.185,0.27325
1.19,0.27445
1.195,0.2757
1.2,0.27699
1.205,0.27833
1.21,0.27971
1.215,0.28113
1.22,0.2826
1.225,0.2841
1.23,0.28565
1.235,0.28723
1.24,0.28885
1.245,0.29051
1.25,0.29221
1.255,0.29394
1.26,0.2957
1.265,0.2975
1.27,0.29933
1.275,0.30119
1.28,0.30306
1.285,0.30495
1.29,0.30684
1.295,0.30872
1.3,0.31059
1.305,0.31243
1.31,0.31425
1.315,0.31602
1.32,0.31775
1.325,0.31942
1.33,0.32103
1.335,0.32256
1.34,0.32401
1.345,0.32537
1.35,0.32664
1.355,0.3278
1.36,0.32884
1.365,0.32976
1.37,0.33055
1.375,0.3312
1.38,0.3317
1.385,0.33205
1.39,0.33223
1.395,0.33224
1.4,0.33207
1.405,0.3317
1.41,0.33114
1.415,0.33038
1.42,0.3294
1.425,0.32819
1.4253,0.3281
1.4303,0.32642
1.4353,0.32446
1.4403,0.32229
1.4453,0.31997
1.4503,0.31757
1.4553,0.31515
1.4603,0.31277
1.4653,0.31049
1.4703,0.30838
1.4753,0.3065
1.4803,0.30492
1.4853,0.3037
1.4903,0.3029
1.4953,0.30253
1.5003,0.30256
1.5053,0.30294
1.5103,0.30362
1.5153,0.30457
1.5203,0.30573
1.5253,0.30707
1.5303,0.30854
1.5353,0.31013
1.5403,0.31179
1.5453,0.3135
1.5503,0.31523
1.5553,0.31694
1.5603,0.31862
1.5653,0.32025
1.5703,0.32182
1.5753,0.32332
1.5803,0.32472
1.5853,0.32603
1.5903,0.32723
1.5953,0.32832
1.6003,0.32931
1.6053,0.33018
1.6103,0.33095
1.6153,0.33161
1.6203,0.33217
1.6253,0.33263
1.6303,0.33299
1.6353,0.33327
1.6403,0.33347
1.6453,0.3336
1.6503,0.33366
1.6553,0.33366
1.6603,0.33362
1.6653,0.33352
1.6703,0.33339
1.6753,0.33323
1.6803,0.33305
1.6853,0.33285
1.6903,0.33264
1.6953,0.33242
1.7003,0.3322
1.7053,0.33198
1.7103,0.33177
1.7153,0.33157
1.7203,0.33137
1.7253,0.3312
1.7303,0.33103
1.7353,0.33089
1.7403,0.33076
1.7453,0.33065
1.7503,0.33056
1.7553,0.33049
1.7603,0.33044
1.7653,0.33041
1.7703,0.3304
1.7753,0.3304
1.7803,0.33043
1.7853,0.33046
1.7903,0.33051
1.7953,0.33058
1.8003,0.33065
1.8053,0.33074
1.8103,0.33083
1.8153,0.33093
1.8203,0.33104
1.8253,0.33115
1.8303,0.33127
1.8353,0.33138
1.8403,0.3315
1.8453,0.33161
1.8503,0.33173
1.8553,0.33184
1.8603,0.33194
1.8653,0.33204
1.8703,0.33213
1.8753,0.33222
1.8803,0.33229
1.8853,0.33236
1.8903,0.33243
1.8953,0.33248
1.9003,0.33252
1.9053,0.33255
1.9103,0.33258
1.9153,0.3326
1.9203,0.33261
1.9253,0.33262
1.9303,0.33261
1.9353,0.33261
1.9403,0.3326
1.9453,0.3326
1.9503,0.33259
1.9553,0.33259
1.9603,0.3326
1.9653,0.33262
1.9703,0.33264
1.9753,0.33268
1.9803,0.33274
1.9853,0.33281
1.9903,0.3329
1.9903,0.34104


==> Data/Figure06_2/Figure06_2_dz.csv <==
1e-12,-0.18842
0.005,-0.18789
0.01,-0.18751
0.015,-0.18728
0.02,-0.18718
0.025,-0.18721
0.03,-0.18736
0.035,-0.18762
0.04,-0.18799
0.045,-0.18846
0.05,-0.18902
0.055,-0.18966
0.06,-0.19038
0.065,-0.19117
0.07,-0.19202
0.075,-0.19292
0.08,-0.19387
0.085,-0.19485
0.09,-0.19587
0.095,-0.19692
0.1,-0.19797
0.105,-0.19904
0.11,-0.20011
0.115,-0.20117
0.12,-0.20222
0.125,-0.20325
0.13,-0.20424
0.135,-0.20521
0.14,-0.20612
0.145,-0.20699
0.15,-0.2078
0.155,-0.20854
0.16,-0.20921
0.165,-0.2098
0.17,-0.21031
0.175,-0.21074
0.18,-0.21109
0.185,-0.21137
0.19,-0.21156
0.195,-0.21168
0.2,-0.21172
0.205,-0.21169
0.21,-0.21157
0.215,-0.21137
0.22,-0.2111
0.225,-0.21075
0.23,-0.21032
0.235,-0.20982
0.24,-0.20924
0.245,-0.20858
0.25,-0.20784
0.255,-0.20703
0.26,-0.20615
0.265,-0.2052
0.27,-0.20419
0.275,-0.2031
0.28,-0.20195
0.285,-0.20074
0.29,-0.19947
0.295,-0.19814
0.3,-0.19675
0.305,-0.19531
0.31,-0.19381
0.315,-0.19226
0.32,-0.19066
0.325,-0.18901
0.33,-0.18732
0.335,-0.18558
0.34,-0.1838
0.345,-0.18198
0.35,-0.18012
0.355,-0.17822
0.36,-0.17629
0.365,-0.17432
0.37,-0.17233
0.375,-0.17031
0.38,-0.16826
0.385,-0.16619
0.39,-0.16409
0.395,-0.16198
0.4,-0.15984
0.405,-0.15769
0.41,-0.15552
0.415,-0.15334
0.42,-0.15114
0.425,-0.14893
0.43,-0.14671
0.435,-0.14448
0.44,-0.14223
0.445,-0.13998
0.45,-0.13771
0.455,-0.13544
0.46,-0.13316
0.465,-0.13088
0.47,-0.12859
0.475,-0.12629
0.48,-0.124
0.485,-0.1217
0.49,-0.11939
0.495,-0.11709
0.5,-0.11478
0.505,-0.11246
0.51,-0.11015
0.515,-0.10783
0.52,-0.10551
0.525,-0.10319
0.53,-0.10086
0.535,-0.098528
0.54,-0.096196
0.545,-0.09386
0.55,-0.091521
0.555,-0.08918
0.56,-0.086836
0.565,-0.084488
0.57,-0.082137
0.575,-0.079782
0.58,-0.077423
0.585,-0.075059
0.59,-0.07269
0.595,-0.070316
0.6,-0.067936
0.605,-0.065549
0.61,-0.063156
0.615,-0.060756
0.62,-0.058348
0.625,-0.055933
0.63,-0.05351
0.635,-0.051078
0.64,-0.048638
0.645,-0.046188
0.65,-0.043729
0.655,-0.041261
0.66,-0.038782
0.665,-0.036294
0.67,-0.033794
0.675,-0.031284
0.68,-0.028763
0.685,-0.026231
0.69,-0.023687
0.695,-0.021132
0.7,-0.018564
0.705,-0.015984
0.71,-0.013391
0.715,-0.010785
0.72,-0.0081662
0.725,-0.0055346
0.73,-0.0028902
0.735,-0.00023334
0.74,0.0024359
0.745,0.0051173
0.75,0.0078107
0.755,0.010516
0.76,0.013233
0.765,0.015961
0.77,0.018701
0.775,0.021452
0.78,0.024214
0.785,0.026986
0.79,0.02977
0.795,0.032564
0.8,0.035367
0.805,0.03818
0.81,0.041001
0.815,0.04383
0.82,0.046665
0.825,0.049506
0.83,0.052352
0.835,0.055203
0.84,0.058056
0.845,0.060913
0.85,0.063771
0.855,0.06663
0.86,0.06949
0.865,0.072349
0.87,0.075206
0.875,0.078061
0.88,0.080913
0.885,0.08376
0.89,0.0866
0.895,0.089434
0.9,0.092259
0.905,0.095074
0.91,0.097878
0.915,0.10067
0.92,0.10345
0.925,0.10621
0.93,0.10896
0.935,0.11169
0.94,0.1144
0.945,0.11709
0.95,0.11975
0.955,0.1224
0.96,0.12502
0.965,0.12762
0.97,0.13019
0.975,0.13273
0.98,0.13525
0.985,0.13773
0.99,0.14019
0.995,0.14261
1,0.14501
1.005,0.14737
1.01,0.14969
1.015,0.15198
1.02,0.15423
1.025,0.15645
1.03,0.15862
1.035,0.16076
1.04,0.16285
1.045,0.16491
1.05,0.16693
1.055,0.16892
1.06,0.17087
1.065,0.17278
1.07,0.17466
1.075,0.1765
1.08,0.17831
1.085,0.18009
1.09,0.18183
1.095,0.18355
1.1,0.18523
1.105,0.18688
1.11,0.18851
1.115,0.1901
1.12,0.19167
1.125,0.19322
1.13,0.19474
1.135,0.19624
1.14,0.19773
1.145,0.1992
1.15,0.20065
1.155,0.20209
1.16,0.20352
1.165,0.20494
1.17,0.20636
1.175,0.20777
1.18,0.20918
1.185,0.21058
1.19,0.21199
1.195,0.21341
1.2,0.21483
1.205,0.21627
1.21,0.21772
1.215,0.2192
1.22,0.2207
1.225,0.22224
1.23,0.22382
1.235,0.22543
1.24,0.22709
1.245,0.22881
1.25,0.23057
1.255,0.2324
1.26,0.23429
1.265,0.23625
1.27,0.23829
1.275,0.24038
1.28,0.24252
1.285,0.24469
1.29,0.24687
1.295,0.24903
1.3,0.25117
1.305,0.25326
1.31,0.25528
1.315,0.25721
1.32,0.25904
1.325,0.26074
1.33,0.2623
1.335,0.2637
1.34,0.26492
1.345,0.26595
1.35,0.26675
1.355,0.26732
1.36,0.26763
1.365,0.26767
1.37,0.26741
1.375,0.26685
1.38,0.26595
1.385,0.2647
1.39,0.26309
1.395,0.26109
1.4,0.25869
1.405,0.25586
1.41,0.25258
1.415,0.24885
1.42,0.24463
1.425,0.23992
1.4253,0.23957
1.4303,0.23537
1.4353,0.2315
1.4403,0.22792
1.4453,0.2246
1.4503,0.22148
1.4553,0.21852
1.4603,0.21568
1.4653,0.21292
1.4703,0.21019
1.4753,0.20746
1.4803,0.20466
1.4853,0.20177
1.4903,0.19874
1.4953,0.19555
1.5003,0.19218
1.5053,0.18863
1.5103,0.18489
1.5153,0.18097
1.5203,0.17685
1.5253,0.17254
1.5303,0.16806
1.5353,0.16342
1.5403,0.15866
1.5453,0.15378
1.5503,0.14882
1.5553,0.1438
1.5603,0.13872
1.5653,0.1336
1.5703,0.12845
1.5753,0.12328
1.5803,0.1181
1.5853,0.11291
1.5903,0.10773
1.5953,0.10256
1.6003,0.097399
1.6053,0.092253
1.6103,0.087124
1.6153,0.082015
1.6203,0.076928
1.6253,0.071863
1.6303,0.06682
1.6353,0.061798
1.6403,0.056797
1.6453,0.051817
1.6503,0.046856
1.6553,0.041915
1.6603,0.03699
1.6653,0.032081
1.6703,0.027186
1.6753,0.022303
1.6803,0.017431
1.6853,0.012568
1.6903,0.0077126
1.6953,0.0028636
1.7003,-0.0019803
1.7053,-0.0068206
1.7103,-0.011659
1.7153,-0.016495
1.7203,-0.021332
1.7253,-0.026168
1.7303,-0.031005
1.7353,-0.035844
1.7403,-0.040685
1.7453,-0.045529
1.7503,-0.050376
1.7553,-0.055226
1.7603,-0.060079
1.7653,-0.064935
1.7703,-0.069795
1.7753,-0.074659
1.7803,-0.079526
1.7853,-0.084397
1.7903,-0.089271
1.7953,-0.094148
1.8003,-0.099028
1.8053,-0.10391
1.8103,-0.1088
1.8153,-0.11368
1.8203,-0.11857
1.8253,-0.12347
1.8303,-0.12836
1.8353,-0.13326
1.8403,-0.13815
1.8453,-0.14305
1.8503,-0.14795
1.8553,-0.15286
1.8603,-0.15776
1.8653,-0.16266
1.8703,-0.16756
1.8753,-0.17247
1.8803,-0.17737
1.8853,-0.18228
1.8903,-0.18718
1.8953,-0.19209
1.9003,-0.19699
1.9053,-0.20189
1.9103,-0.2068
1.9153,-0.2117
1.9203,-0.21661
1.9253,-0.22151
1.9303,-0.22641
1.9353,-0.23132
1.9403,-0.23622
1.9453,-0.24112
1.9503,-0.24601
1.9553,-0.2509
1.9603,-0.25577
1.9653,-0.26064
1.9703,-0.26549
1.9753,-0.27032
1.9803,-0.27513
1.9853,-0.27993
1.9903,-0.2847
1.9903,-0.18842


==> Data/Figure06_3/Figure06_3_ugamma1.csv <==
1e-12,-0.045283
0.079186,-0.057929
0.15837,-0.058324
0.23756,-0.055997
0.31674,-0.051307
0.39593,-0.043877
0.47512,-0.033362
0.5543,-0.020771
0.63349,-0.0088806
0.71267,-0.00022129
0.79186,0.006966
0.87105,0.020946
0.95023,0.051474
1.0294,0.096983
1.1086,0.13441
1.1878,0.1297
1.267,0.07646
1.3462,0.0063141
1.4253,0.012052
1.4568,-0.0036439
1.4883,-0.00033917
1.5197,0.0019809
1.5512,0.0020412
1.5827,0.0012593
1.6141,0.00013164
1.6456,-0.0011512
1.6771,-0.0025991
1.7085,-0.0043405
1.74,-0.006423
1.7715,-0.0087028
1.8029,-0.010873
1.8344,-0.012617
1.8659,-0.013875
1.8973,-0.015174
1.9288,-0.017813
1.9603,-0.022333
1.9917,-0.045283


==> Data/Figure06_3/Figure06_3_ugamma2.csv <==
1e-12,0.039134
0.079186,0.056546
0.15837,0.061149
0.23756,0.061102
0.31674,0.058127
0.39593,0.053842
0.47512,0.049069
0.5543,0.042916
0.63349,0.03272
0.71267,0.016287
0.79186,-0.0040831
0.87105,-0.019798
0.95023,-0.021736
1.0294,-0.013478
1.1086,-0.02042
1.1878,-0.076328
1.267,-0.18252
1.3462,-0.24225
1.4253,-0.046499
1.4568,0.030886
1.4883,0.016441
1.5197,0.0025943
1.5512,-0.0030692
1.5827,-0.0037105
1.6141,-0.0016005
1.6456,0.00098542
1.6771,0.0026826
1.7085,0.0031718
1.74,0.0025812
1.7715,0.0012353
1.8029,-0.00020312
1.8344,-0.00055523
1.8659,0.0018099
1.8973,0.0084954
1.9288,0.019874
1.9603,0.029738
1.9917,0.039134

